DNN gradient lossless compression: Can GenNorm be the answer?

In this paper, the problem of optimal gradient lossless compression in Deep Neural Network (DNN) training is considered. Gradient compression is relevant in many distributed DNN training scenarios, including the recently popular federated learning (FL) scenario in which each remote users are connected to the parameter server (PS) through a noiseless but rate limited channel. In distributed DNN training, if the underlying gradient distribution is available, classical lossless compression approaches can be used to reduce the number of bits required for communicating the gradient entries. Mean field analysis has suggested that gradient updates can be considered as independent random variables, while Laplace approximation can be used to argue that gradient has a distribution approximating the normal (Norm) distribution in some regimes. In this paper we argue that, for some networks of practical interest, the gradient entries can be well modelled as having a generalized normal (GenNorm) distribution. We provide numerical evaluations to validate that the hypothesis GenNorm modelling provides a more accurate prediction of the DNN gradient tail distribution. Additionally, this modeling choice provides concrete improvement in terms of lossless compression of the gradients when applying classical fix-to-variable lossless coding algorithms, such as Huffman coding, to the quantized gradient updates. This latter results indeed provides an effective compression strategy with low memory and computational complexity that has great practical relevance in distributed DNN training scenarios.

==> Data/Accuracy.txt <==
1.000000000000000000e+00 2.954733341932296864e-01 2.844000032969883351e-01
2.000000000000000000e+00 3.616599986950556622e-01 3.670857122966221242e-01
3.000000000000000000e+00 3.532666638493537903e-01 3.988857141562870412e-01
4.000000000000000000e+00 4.145266642173131566e-01 4.144857185227530105e-01
5.000000000000000000e+00 3.934599975744882960e-01 4.538285732269287109e-01
6.000000000000000000e+00 4.406199991703033669e-01 4.229999950953892141e-01
7.000000000000000000e+00 4.365399996439615626e-01 4.848857096263340383e-01
8.000000000000000000e+00 4.754133303960164647e-01 4.774428606033325195e-01
9.000000000000000000e+00 4.333533306916554917e-01 4.481714282717023656e-01
1.000000000000000000e+01 4.452199980616569630e-01 4.346714232649122045e-01
1.100000000000000000e+01 3.992266734441121678e-01 4.027142790811402695e-01
1.200000000000000000e+01 4.494999994834263934e-01 4.712428620883396535e-01
1.300000000000000000e+01 4.954133311907450432e-01 4.405285779918943212e-01
1.400000000000000000e+01 4.276266624530156713e-01 4.058142825961112976e-01
1.500000000000000000e+01 4.616266732414563423e-01 4.148999910269464686e-01
1.600000000000000000e+01 5.146799971659977713e-01 5.094142811638968649e-01
1.700000000000000000e+01 5.190599977970122847e-01 5.118571477276938619e-01
1.800000000000000000e+01 4.996466696262359397e-01 4.012571445533207326e-01
1.900000000000000000e+01 5.231999933719635454e-01 5.382142918450492086e-01
2.000000000000000000e+01 5.517733315626780488e-01 5.434714300291878519e-01
2.100000000000000000e+01 5.556200027465820757e-01 5.504714250564575195e-01
2.200000000000000000e+01 5.267266690731048362e-01 5.076000009264264312e-01
2.300000000000000000e+01 5.453400005896885672e-01 5.447857081890106201e-01
2.400000000000000000e+01 4.823666642109553093e-01 4.876428587096078293e-01
2.500000000000000000e+01 5.601866662502288374e-01 4.794285723141261668e-01
2.600000000000000000e+01 5.361733327309290420e-01 4.517714210918971629e-01
2.700000000000000000e+01 5.147400031487147087e-01 5.362571392740521636e-01
2.800000000000000000e+01 5.587199946244557625e-01 4.797285656843866541e-01
2.900000000000000000e+01 5.440266703565915796e-01 5.812714312757764068e-01
3.000000000000000000e+01 5.571733355522155984e-01 4.936571376664297683e-01
3.100000000000000000e+01 5.235533302028974045e-01 5.851142959935324850e-01
3.200000000000000000e+01 5.623600006103515181e-01 5.887714368956429301e-01
3.300000000000000000e+01 5.624799907207489458e-01 5.778857214110237894e-01
3.400000000000000000e+01 5.763933241367340532e-01 5.418714242322104635e-01
3.500000000000000000e+01 6.092799921830495125e-01 5.708714255264827342e-01
3.600000000000000000e+01 6.074933369954427231e-01 5.105285772255488963e-01
3.700000000000000000e+01 5.690133313337961685e-01 5.917428561619350047e-01
3.800000000000000000e+01 5.774599929650624519e-01 5.195142797061375051e-01
3.900000000000000000e+01 5.741866568724314224e-01 5.386714296681540670e-01
4.000000000000000000e+01 5.877066612243652122e-01 5.775571529354367462e-01
4.100000000000000000e+01 6.104533394177754646e-01 6.226142985480171976e-01
4.200000000000000000e+01 5.855866655707359092e-01 5.308285696165901957e-01
4.300000000000000000e+01 6.431533257166545114e-01 6.124714357512337504e-01
4.400000000000000000e+01 6.243466556072234663e-01 6.365285600934710297e-01
4.500000000000000000e+01 6.350933353106180679e-01 5.867428524153572855e-01
4.600000000000000000e+01 6.190999945004781457e-01 4.787857213190623851e-01
4.700000000000000000e+01 6.573333283265431204e-01 5.980714218957083883e-01
4.800000000000000000e+01 6.058133333921432717e-01 4.656428535069738195e-01
4.900000000000000000e+01 6.219200015068053755e-01 6.048857229096549215e-01
5.000000000000000000e+01 6.694799979527791267e-01 5.936571487358638377e-01
5.100000000000000000e+01 6.603933294614156013e-01 5.786857179233005910e-01
5.200000000000000000e+01 6.308999965588252268e-01 6.350999900272914500e-01
5.300000000000000000e+01 6.656999985376993445e-01 6.250857199941363129e-01
5.400000000000000000e+01 5.853866656621297127e-01 6.076857107026236715e-01
5.500000000000000000e+01 6.904466668764750459e-01 6.327428604875292573e-01
5.600000000000000000e+01 5.894666636983553198e-01 6.403428571564810934e-01
5.700000000000000000e+01 6.842200040817261186e-01 6.606285827500479879e-01
5.800000000000000000e+01 6.813933412233988962e-01 6.057571513312203226e-01
5.900000000000000000e+01 6.485066711902618408e-01 6.009142909731183257e-01
6.000000000000000000e+01 6.802266597747802512e-01 6.538999932152884664e-01
6.100000000000000000e+01 6.929733316103617868e-01 5.489857196807861328e-01
6.200000000000000000e+01 6.970066706339518303e-01 6.655000107628958883e-01
6.300000000000000000e+01 6.585133334000905503e-01 6.842999969209943023e-01
6.400000000000000000e+01 6.895400007565816169e-01 6.773714252880641551e-01
6.500000000000000000e+01 6.996266682942707815e-01 6.636428577559334574e-01
6.600000000000000000e+01 7.015600045522053518e-01 6.656571371214730082e-01
6.700000000000000000e+01 6.926933328310648230e-01 6.870999932289123535e-01
6.800000000000000000e+01 6.896800041198730691e-01 6.401714299406323638e-01
6.900000000000000000e+01 6.459666728973388894e-01 6.453428566455841064e-01
7.000000000000000000e+01 6.816133360068002967e-01 6.503142799649920258e-01
7.100000000000000000e+01 7.074600021044413767e-01 6.737571443830218110e-01
7.200000000000000000e+01 7.108733375867207771e-01 5.682571455836296082e-01
7.300000000000000000e+01 7.262800017992655510e-01 5.474142857960292430e-01
7.400000000000000000e+01 6.801733295122782685e-01 6.677714245659964742e-01
7.500000000000000000e+01 6.923733343680699148e-01 6.706714204379490285e-01
7.600000000000000000e+01 7.214399933815002219e-01 6.549999969346183004e-01
7.700000000000000000e+01 7.123666644096374734e-01 6.799571428980145660e-01
7.800000000000000000e+01 7.287933389345805368e-01 6.656857132911682129e-01
7.900000000000000000e+01 7.129133423169453643e-01 6.963571480342319875e-01
8.000000000000000000e+01 7.225266695022583008e-01 6.074857168963977427e-01
8.100000000000000000e+01 7.088866651058196577e-01 6.727285725729805765e-01
8.200000000000000000e+01 7.295933326085408677e-01 6.707857166017804351e-01
8.300000000000000000e+01 7.258866667747497781e-01 6.706571408680507274e-01
8.400000000000000000e+01 7.006466656923293623e-01 6.190428478377205668e-01
8.500000000000000000e+01 7.418333371480305694e-01 7.068142805780682769e-01
8.600000000000000000e+01 7.024133304754892615e-01 6.424999982118606567e-01
8.700000000000000000e+01 7.228866616884866980e-01 6.241571530699729919e-01
8.800000000000000000e+01 7.335666656494140847e-01 7.107571448598589692e-01
8.900000000000000000e+01 7.405800064404804983e-01 6.835142884935651031e-01
9.000000000000000000e+01 6.780000011126200432e-01 7.081285800252642426e-01
9.100000000000000000e+01 7.404133280118306848e-01 7.132857101304190817e-01
9.200000000000000000e+01 7.227933367093404282e-01 6.617142813546317281e-01
9.300000000000000000e+01 7.358666698137918960e-01 7.304571441241672902e-01
9.400000000000000000e+01 7.331333279609679732e-01 7.250857097761971293e-01
9.500000000000000000e+01 6.937400023142497041e-01 7.216428518295288086e-01
9.600000000000000000e+01 7.377733389536539343e-01 7.105142814772469340e-01
9.700000000000000000e+01 7.501466631889343040e-01 6.863428609711783590e-01
9.800000000000000000e+01 7.069733361403147676e-01 7.302999922207423777e-01
9.900000000000000000e+01 7.570333282152811316e-01 7.333428519112723531e-01
1.000000000000000000e+02 7.544733285903930664e-01 6.827857153756278219e-01


==> Data/B1_C1_e100_qqplot.txt <==
-1.729999113977953020e-03 -1.292325789108872414e-03
-1.528342838172598410e-03 -1.288930536247789860e-03
-1.430064673222741214e-03 -1.226082211360335350e-03
-1.363524793817518302e-03 -1.226082211360335350e-03
-1.312802831040224332e-03 -1.213114592246711254e-03
-1.271630169497668227e-03 -1.149231451563537121e-03
-1.236873630377181323e-03 -1.148044597357511520e-03
-1.206736050634970745e-03 -1.108544645830988884e-03
-1.180088518974603670e-03 -1.075848122127354145e-03
-1.156174375621185028e-03 -1.075848122127354145e-03
-1.134461124992649714e-03 -1.075848122127354145e-03
-1.114559492645293259e-03 -1.031410763971507549e-03
-1.096176076305593492e-03 -1.014633453451097012e-03
-1.079084116617461467e-03 -9.620022028684616089e-04
-1.063104645320247154e-03 -9.572642738930881023e-04
-1.048093875767618305e-03 -9.547341614961624146e-04
-1.033934505450876708e-03 -9.386228630319237709e-04
-1.020529556818940402e-03 -9.244538960047066212e-04
-1.007797914993039182e-03 -9.244538960047066212e-04
-9.956710297119311052e-04 -9.221262880600988865e-04
-9.840904344490593748e-04 -9.091430110856890678e-04
-9.730058507763014990e-04 -9.043972240760922432e-04
-9.623737194682573061e-04 -8.866644348017871380e-04
-9.521560478237572249e-04 -8.749562548473477364e-04
-9.423194947368637286e-04 -8.737023454159498215e-04
-9.328346368928409904e-04 -8.681174367666244507e-04
-9.236753746180153147e-04 -8.664512424729764462e-04
-9.148184465975786562e-04 -8.616999839432537556e-04
-9.062430303229531770e-04 -8.575859246775507927e-04
-8.979304106790652077e-04 -8.532435749657452106e-04
-8.898637031588258308e-04 -8.520754054188728333e-04
-8.820276212226265799e-04 -8.462292025797069073e-04
-8.744082795978279843e-04 -8.439682424068450928e-04
-8.669930270414110329e-04 -8.393470779992640018e-04
-8.597703034129393481e-04 -8.365206304006278515e-04
-8.527295169280459282e-04 -8.326597744598984718e-04
-8.458609382598324946e-04 -8.232111576944589615e-04
-8.391556087813323772e-04 -8.200408192351460457e-04
-8.326052607371008975e-04 -8.133400115184485912e-04
-8.262022475259755755e-04 -8.079461404122412205e-04
-8.199394825927522161e-04 -8.049096213653683662e-04
-8.138103856810357086e-04 -7.996168569661676884e-04
-8.078088354057954591e-04 -7.896870374679565430e-04
-8.019291272724389519e-04 -7.896870374679565430e-04
-7.961659364069635170e-04 -7.863461505621671677e-04
-7.905142843752460896e-04 -7.851834525354206562e-04
-7.849695095634278558e-04 -7.835843134671449661e-04
-7.795272406693133822e-04 -7.823501946404576302e-04
-7.741833729198637284e-04 -7.777338614687323570e-04
-7.689340466843090681e-04 -7.730619981884956360e-04
-7.637756281983862795e-04 -7.725303294137120247e-04
-7.587046921538615884e-04 -7.724813767708837986e-04
-7.537180059403076086e-04 -7.699925336055457592e-04
-7.488125153540702494e-04 -7.693656953051686287e-04
-7.439853316130763672e-04 -7.569884182885289192e-04
-7.392337195365070385e-04 -7.418307941406965256e-04
-7.345550867658768354e-04 -7.357105496339499950e-04
-7.299469739190208228e-04 -7.306885672733187675e-04
-7.254070455815351441e-04 -7.165183778852224350e-04
-7.209330820513848827e-04 -7.049869163893163204e-04
-7.165229717621945113e-04 -7.035903399810194969e-04
-7.121747043191697067e-04 -6.971061811782419682e-04
-7.078863640890169836e-04 -6.856225081719458103e-04
-7.036561242916406595e-04 -6.839454290457069874e-04
-6.994822415471256940e-04 -6.777358357794582844e-04
-6.953630508364265972e-04 -6.752812769263982773e-04
-6.912969608385270042e-04 -6.684376276098191738e-04
-6.872824496108089756e-04 -6.636884645558893681e-04
-6.833180605825962643e-04 -6.636884645558893681e-04
-6.794023988349865871e-04 -6.627883994951844215e-04
-6.755341276427237430e-04 -6.619730265811085701e-04
-6.717119652561567627e-04 -6.612229044549167156e-04
-6.679346819035358266e-04 -6.595004815608263016e-04
-6.642010969957774097e-04 -6.589338881894946098e-04
-6.605100765173607018e-04 -6.584342918358743191e-04
-6.568605305887627007e-04 -6.545314099639654160e-04
-6.532514111869305168e-04 -6.489543011412024498e-04
-6.496817100116972655e-04 -6.419481360353529453e-04
-6.461504564869835878e-04 -6.383785512298345566e-04
-6.426567158867257891e-04 -6.367753958329558372e-04
-6.391995875762049393e-04 -6.337047670967876911e-04
-6.357782033604124231e-04 -6.232620798982679844e-04
-6.323917259316515389e-04 -6.232620798982679844e-04
-6.290393474092930304e-04 -6.232620798982679844e-04
-6.257202879652065501e-04 -6.186022656038403511e-04
-6.224337945288557208e-04 -6.173854344524443150e-04
-6.191791395665961024e-04 -6.148258689790964127e-04
-6.159556199300786870e-04 -6.131403497420251369e-04
-6.127625557691490036e-04 -6.130620022304356098e-04
-6.095992895049092515e-04 -6.104595377109944820e-04
-6.064651848589877516e-04 -6.096160504966974258e-04
-6.033596259353699769e-04 -6.096160504966974258e-04
-6.002820163513733227e-04 -6.080369348637759686e-04
-5.972317784146840983e-04 -5.924080614931881428e-04
-5.942083523434617395e-04 -5.918830283917486668e-04
-5.912111955269444769e-04 -5.903171258978545666e-04
-5.882397818239387633e-04 -5.876864888705313206e-04
-5.852936008969510887e-04 -5.864610429853200912e-04
-5.823721575797801168e-04 -5.864608683623373508e-04
-5.794749712765649968e-04 -5.828014109283685684e-04
-5.766015753904325022e-04 -5.817382480017840862e-04
-5.737515167799978662e-04 -5.795087781734764576e-04
-5.709243552421088387e-04 -5.755536258220672607e-04
-5.681196630193157326e-04 -5.753548466600477695e-04
-5.653370243306635266e-04 -5.732995923608541489e-04
-5.625760349244848151e-04 -5.719035980291664600e-04
-5.598363016519681320e-04 -5.669573438353836536e-04
-5.571174420603469723e-04 -5.664282361976802349e-04
-5.544190840046353931e-04 -5.652009858749806881e-04
-5.517408652769001517e-04 -5.640696035698056221e-04
-5.490824332521253640e-04 -5.640696035698056221e-04
-5.464434445497843261e-04 -5.611219094134867191e-04
-5.438235647102860476e-04 -5.606139893643558025e-04
-5.412224678855166293e-04 -5.606139893643558025e-04
-5.386398365427452761e-04 -5.601162556558847427e-04
-5.360753611812019235e-04 -5.583834717981517315e-04
-5.335287400606832185e-04 -5.530747002921998501e-04
-5.309996789415752589e-04 -5.489292088896036148e-04
-5.284878908357214982e-04 -5.445078131742775440e-04
-5.259930957675934982e-04 -5.379049689508974552e-04
-5.235150205452582077e-04 -5.376189365051686764e-04
-5.210533985406607055e-04 -5.367073463276028633e-04
-5.186079694787711645e-04 -5.367073463276028633e-04
-5.161784792351666908e-04 -5.353674641810357571e-04
-5.137646796416473188e-04 -5.249550449661910534e-04
-5.113663282995062559e-04 -5.249550449661910534e-04
-5.089831884000895444e-04 -5.241176113486289978e-04
-5.066150285523115301e-04 -5.227240617386996746e-04
-5.042616226168000109e-04 -5.204158951528370380e-04
-5.019227495463660788e-04 -5.135717219673097134e-04
-4.995981932325151359e-04 -5.126335308887064457e-04
-4.972877423577208795e-04 -5.112026119604706764e-04
-4.949911902532054065e-04 -5.079052643850445747e-04
-4.927083347619812780e-04 -5.069110193289816380e-04
-4.904389781069221120e-04 -5.059230024926364422e-04
-4.881829267636399335e-04 -5.001798854209482670e-04
-4.859399913379621426e-04 -4.989609587937593460e-04
-4.837099864478069835e-04 -4.968050634488463402e-04
-4.814927306092715181e-04 -4.968050634488463402e-04
-4.792880461267487653e-04 -4.942430532537400723e-04
-4.770957589869075284e-04 -4.926876863464713097e-04
-4.749156987563695679e-04 -4.923367523588240147e-04
-4.727476984829317910e-04 -4.905553651042282581e-04
-4.705915946001857871e-04 -4.890205455012619495e-04
-4.684472268353959351e-04 -4.884249647147953510e-04
-4.663144381205004446e-04 -4.861640336457639933e-04
-4.641930745061125484e-04 -4.786428762599825859e-04
-4.620829850783973237e-04 -4.779133014380931854e-04
-4.599840218787118744e-04 -4.703474987763911486e-04
-4.578960398258962242e-04 -4.691620124503970146e-04
-4.558188966411139825e-04 -4.682191647589206696e-04
-4.537524527751384288e-04 -4.679723351728171110e-04
-4.516965713379926702e-04 -4.678987024817615747e-04
-4.496511180308500354e-04 -4.676844109781086445e-04
-4.476159610801092709e-04 -4.651882918551564217e-04
-4.455909711735612155e-04 -4.574673075694590807e-04
-4.435760213985664004e-04 -4.540954832918941975e-04
-4.415709871821700094e-04 -4.540498193819075823e-04
-4.395757462330793361e-04 -4.539118672255426645e-04
-4.375901784854350531e-04 -4.517190973274409771e-04
-4.356141660443112965e-04 -4.517150809988379478e-04
-4.336475931328790789e-04 -4.517150809988379478e-04
-4.316903460411727488e-04 -4.509800346568226814e-04
-4.297423130764022525e-04 -4.477635084185749292e-04
-4.278033845147540589e-04 -4.469738050829619169e-04
-4.258734525546283814e-04 -4.466722602955996990e-04
-4.239524112712608176e-04 -4.454193112906068563e-04
-4.220401565726788584e-04 -4.451422719284892082e-04
-4.201365861569486527e-04 -4.372841794975101948e-04
-4.182415994706626403e-04 -4.347666981630027294e-04
-4.163550976686296204e-04 -4.325485788285732269e-04
-4.144769835747216086e-04 -4.292360099498182535e-04
-4.126071616438399168e-04 -4.292360099498182535e-04
-4.107455379249614767e-04 -4.292360099498182535e-04
-4.088920200252290889e-04 -4.272128862794488668e-04
-4.070465170750491111e-04 -4.252821963746100664e-04
-4.052089396941642788e-04 -4.232385545037686825e-04
-4.033791999586676131e-04 -4.221658164169639349e-04
-4.015572113689277632e-04 -4.221211711410433054e-04
-3.997428888183930944e-04 -4.197807284072041512e-04
-3.979361485632486100e-04 -4.169000603724271059e-04
-3.961369081928959451e-04 -4.169000603724271059e-04
-3.943450866012292730e-04 -4.164663841947913170e-04
-3.925606039586835433e-04 -4.153124464210122824e-04
-3.907833816850280547e-04 -4.138070216868072748e-04
-3.890133424228816726e-04 -4.123069520574063063e-04
-3.872504100119290925e-04 -4.123069520574063063e-04
-3.854945094638125057e-04 -4.118851211387664080e-04
-3.837455669376802934e-04 -4.114169860258698463e-04
-3.820035097163696522e-04 -4.090408037882298231e-04
-3.802682661832071614e-04 -4.090338188689202070e-04
-3.785397657994020839e-04 -4.063400847371667624e-04
-3.768179390820215031e-04 -4.055850440636277199e-04
-3.751027175825224157e-04 -4.054274759255349636e-04
-3.733940338658304787e-04 -4.042689397465437651e-04
-3.716918214899418834e-04 -4.042412911076098680e-04
-3.699960149860381667e-04 -4.027851682621985674e-04
-3.683065498390960678e-04 -4.026266396977007389e-04
-3.666233624689780668e-04 -3.992173878941684961e-04
-3.649463902119890217e-04 -3.982612979598343372e-04
-3.632755713028852423e-04 -3.982484049629420042e-04
-3.616108448573229382e-04 -3.941226750612258911e-04
-3.599521508547329739e-04 -3.941226750612258911e-04
-3.582994301216089225e-04 -3.937770670745521784e-04
-3.566526243151989304e-04 -3.934625419788062572e-04
-3.550116759075851300e-04 -3.908764920197427273e-04
-3.533765281701442573e-04 -3.889823856297880411e-04
-3.517471251583747312e-04 -3.877663402818143368e-04
-3.501234116970828735e-04 -3.841010038740932941e-04
-3.485053333659172124e-04 -3.838958509732037783e-04
-3.468928364852375879e-04 -3.801495477091521025e-04
-3.452858681023158061e-04 -3.796298697125166655e-04
-3.436843759778540727e-04 -3.778726386371999979e-04
-3.420883085728127502e-04 -3.745208668988198042e-04
-3.404976150355429917e-04 -3.697504871524870396e-04
-3.389122451892081535e-04 -3.635018074419349432e-04
-3.373321495194939288e-04 -3.610846761148422956e-04
-3.357572791625954424e-04 -3.610846761148422956e-04
-3.341875858934734980e-04 -3.599162155296653509e-04
-3.326230221143739070e-04 -3.585311933420598507e-04
-3.310635408436016594e-04 -3.557893214747309685e-04
-3.295090957045469001e-04 -3.552142006810754538e-04
-3.279596409149486175e-04 -3.552142006810754538e-04
-3.264151312763965843e-04 -3.551964764483273029e-04
-3.248755221640635296e-04 -3.548890526872128248e-04
-3.233407695166579457e-04 -3.529661626089364290e-04
-3.218108298265976385e-04 -3.503813641145825386e-04
-3.202856601303924206e-04 -3.480511077214032412e-04
-3.187652179992350797e-04 -3.474618424661457539e-04
-3.172494615297918939e-04 -3.463111643213778734e-04
-3.157383493351909065e-04 -3.461643937043845654e-04
-3.142318405361988506e-04 -3.457252460066229105e-04
-3.127298947525853170e-04 -3.447022172622382641e-04
-3.112324720946686870e-04 -3.447022172622382641e-04
-3.097395331550361350e-04 -3.430090437177568674e-04
-3.082510390004396510e-04 -3.430090437177568674e-04
-3.067669511638561027e-04 -3.416959370952099562e-04
-3.052872316367137768e-04 -3.413888043724000454e-04
-3.038118428612768891e-04 -3.411329234950244427e-04
-3.023407477231854603e-04 -3.400577988941222429e-04
-3.008739095441499071e-04 -3.400577988941222429e-04
-2.994112920747887493e-04 -3.364631556905806065e-04
-2.979528594876149051e-04 -3.350160259287804365e-04
-2.964985763701616871e-04 -3.333642962388694286e-04
-2.950484077182439981e-04 -3.305877908132970333e-04
-2.936023189293575451e-04 -3.271344758104532957e-04
-2.921602757962065322e-04 -3.266000421717762947e-04
-2.907222445003577170e-04 -3.266000421717762947e-04
-2.892881916060235947e-04 -3.227629640605300665e-04
-2.878580840539625148e-04 -3.226965782232582569e-04
-2.864318891555001729e-04 -3.216471232008188963e-04
-2.850095745866673843e-04 -3.170665586367249489e-04
-2.835911083824488787e-04 -3.148420946672558784e-04
-2.821764589311453954e-04 -3.145494556520134211e-04
-2.807655949688422459e-04 -3.133866412099450827e-04
-2.793584855739821233e-04 -3.121351182926446199e-04
-2.779551001620454644e-04 -3.114657592959702015e-04
-2.765554084803250288e-04 -3.111728292424231768e-04
-2.751593806028047244e-04 -3.105390933342278004e-04
-2.737669869251315108e-04 -3.081223985645920038e-04
-2.723781981596803286e-04 -3.073084517382085323e-04
-2.709929853307132988e-04 -3.060385643038898706e-04
-2.696113197696278275e-04 -3.059726732317358255e-04
-2.682331731102905251e-04 -2.976777323056012392e-04
-2.668585172844585118e-04 -2.941851853393018246e-04
-2.654873245172843701e-04 -2.908990718424320221e-04
-2.641195673229029535e-04 -2.860581153072416782e-04
-2.627552185000964213e-04 -2.860581153072416782e-04
-2.613942511280397752e-04 -2.851552853826433420e-04
-2.600366385621221809e-04 -2.843255060724914074e-04
-2.586823544298421794e-04 -2.843255060724914074e-04
-2.573313726267770565e-04 -2.811430313158780336e-04
-2.559836673126234452e-04 -2.805522817652672529e-04
-2.546392129073081836e-04 -2.787462144624441862e-04
-2.532979840871663405e-04 -2.782763913273811340e-04
-2.519599557811880858e-04 -2.743942604865878820e-04
-2.506251031673294226e-04 -2.716130402404814959e-04
-2.492934016688878613e-04 -2.668183005880564451e-04
-2.479648269509410869e-04 -2.639214217197149992e-04
-2.466393549168458530e-04 -2.631160023156553507e-04
-2.453169617047975377e-04 -2.612295211292803288e-04
-2.439976236844490043e-04 -2.605349000077694654e-04
-2.426813174535853810e-04 -2.590411168057471514e-04
-2.413680198348570340e-04 -2.580669533926993608e-04
-2.400577078725664806e-04 -2.575101389084011316e-04
-2.387503588295094301e-04 -2.574805403128266335e-04
-2.374459501838675421e-04 -2.572585945017635822e-04
-2.361444596261562346e-04 -2.568297204561531544e-04
-2.348458650562182729e-04 -2.568142081145197153e-04
-2.335501445802709174e-04 -2.560480788815766573e-04
-2.322572765079989070e-04 -2.546078467275947332e-04
-2.309672393496972880e-04 -2.542110159993171692e-04
-2.296800118134586415e-04 -2.538383705541491508e-04
-2.283955728024061177e-04 -2.510443155188113451e-04
-2.271139014119730648e-04 -2.471551124472171068e-04
-2.258349769272237752e-04 -2.440841490169987082e-04
-2.245587788202181156e-04 -2.435399219393730164e-04
-2.232852867474187115e-04 -2.434888883726671338e-04
-2.220144805471375429e-04 -2.424265840090811253e-04
-2.207463402370246608e-04 -2.424265840090811253e-04
-2.194808460115947699e-04 -2.401776728220283985e-04
-2.182179782397927607e-04 -2.400650992058217525e-04
-2.169577174625970267e-04 -2.400650992058217525e-04
-2.157000443906612432e-04 -2.357063640374690294e-04
-2.144449399019891876e-04 -2.349624410271644592e-04
-2.131923850396483732e-04 -2.329604321857914329e-04
-2.119423610095172677e-04 -2.324477245565503836e-04
-2.106948491780651718e-04 -2.316361787961795926e-04
-2.094498310701682566e-04 -2.304069057572633028e-04
-2.082072883669565280e-04 -2.296467282576486468e-04
-2.069672029036929105e-04 -2.294233709108084440e-04
-2.057295566676846127e-04 -2.290018746862187982e-04
-2.044943317962248511e-04 -2.288789983140304685e-04
-2.032615105745649040e-04 -2.288789983140304685e-04
-2.020310754339153846e-04 -2.266404771944507957e-04
-2.008030089494768154e-04 -2.256732259411364794e-04
-1.995772938384992039e-04 -2.237117587355896831e-04
-1.983539129583678027e-04 -2.233534178230911493e-04
-1.971328493047183866e-04 -2.231852558907121420e-04
-1.959140860095774390e-04 -2.197022695327177644e-04
-1.946976063395294170e-04 -2.180519222747534513e-04
-1.934833936939090880e-04 -2.178055292461067438e-04
-1.922714316030204023e-04 -2.149904466932639480e-04
-1.910617037263785136e-04 -2.149904466932639480e-04
-1.898541938509763565e-04 -2.137928822776302695e-04
-1.886488858895753748e-04 -2.137928822776302695e-04
-1.874457638790193159e-04 -2.122870355378836393e-04
-1.862448119785702517e-04 -2.102957951137796044e-04
-1.850460144682678550e-04 -2.102957951137796044e-04
-1.838493557473092500e-04 -2.083368162857368588e-04
-1.826548203324511682e-04 -2.080350823234766722e-04
-1.814623928564331671e-04 -2.077738899970427155e-04
-1.802720580664201461e-04 -2.067682507913559675e-04
-1.790838008224666011e-04 -2.057623496511951089e-04
-1.778976060959998535e-04 -2.023778797592967749e-04
-1.767134589683216277e-04 -2.007431758102029562e-04
-1.755313446291302028e-04 -1.994231570279225707e-04
-1.743512483750599921e-04 -1.978780637728050351e-04
-1.731731556082394458e-04 -1.960553054232150316e-04
-1.719970518348669245e-04 -1.944275281857699156e-04
-1.708229226638037295e-04 -1.930957369040697813e-04
-1.696507538051837498e-04 -1.900888019008561969e-04
-1.684805310690403195e-04 -1.880163326859474182e-04
-1.673122403639496099e-04 -1.875112939160317183e-04
-1.661458676956892549e-04 -1.857689203461632133e-04
-1.649813991659119920e-04 -1.850802073022350669e-04
-1.638188209708366235e-04 -1.848622487159445882e-04
-1.626581193999519889e-04 -1.848622487159445882e-04
-1.614992808347358441e-04 -1.830043620429933071e-04
-1.603422917473887842e-04 -1.814724237192422152e-04
-1.591871386995810417e-04 -1.803042105166241527e-04
-1.580338083412140564e-04 -1.792215916793793440e-04
-1.568822874091939715e-04 -1.780643797246739268e-04
-1.557325627262191165e-04 -1.780007150955498219e-04
-1.545846211995797949e-04 -1.774444099282845855e-04
-1.534384498199707310e-04 -1.754756522132083774e-04
-1.522940356603146288e-04 -1.748486683936789632e-04
-1.511513658745990130e-04 -1.740107691148295999e-04
-1.500104276967229088e-04 -1.723789027892053127e-04
-1.488712084393561258e-04 -1.695525861578062177e-04
-1.477336954928082455e-04 -1.670398487476631999e-04
-1.465978763239089385e-04 -1.670398487476631999e-04
-1.454637384748985816e-04 -1.668105251155793667e-04
-1.443312695623280096e-04 -1.638027315493673086e-04
-1.432004572759694341e-04 -1.625603035790845752e-04
-1.420712893777354672e-04 -1.613511412870138884e-04
-1.409437537006081459e-04 -1.600114337634295225e-04
-1.398178381475764689e-04 -1.590126339579001069e-04
-1.386935306905831479e-04 -1.569993182783946395e-04
-1.375708193694781360e-04 -1.550024753669276834e-04
-1.364496922909823741e-04 -1.528061402495950460e-04
-1.353301376276580699e-04 -1.499163627158850431e-04
-1.342121436168861059e-04 -1.487523404648527503e-04
-1.330956985598516593e-04 -1.487284171162173152e-04
-1.319807908205365720e-04 -1.487284171162173152e-04
-1.308674088247177374e-04 -1.465861714677885175e-04
-1.297555410589725888e-04 -1.459710329072549939e-04
-1.286451760696907408e-04 -1.458434126107022166e-04
-1.275363024620905907e-04 -1.422764908056706190e-04
-1.264289088992428048e-04 -1.420172047801315784e-04
-1.253229841010979246e-04 -1.417881430825218558e-04
-1.242185168435198277e-04 -1.401651825290173292e-04
-1.231154959573233084e-04 -1.322964963037520647e-04
-1.220139103273166191e-04 -1.305709592998027802e-04
-1.209137488913471280e-04 -1.302602031501010060e-04
-1.198150006393526563e-04 -1.290969521505758166e-04
-1.187176546124142374e-04 -1.277193805435672402e-04
-1.176216999018139456e-04 -1.248526532435789704e-04
-1.165271256480945129e-04 -1.246724859811365604e-04
-1.154339210401217520e-04 -1.227610628120601177e-04
-1.143420753141498520e-04 -1.215452430187724531e-04
-1.132515777528880833e-04 -1.196056473418138921e-04
-1.121624176845696040e-04 -1.187750458484515548e-04
-1.110745844820212679e-04 -1.176508012576960027e-04
-1.099880675617348843e-04 -1.171059775515459478e-04
-1.089028563829379611e-04 -1.158161612693220377e-04
-1.078189404466670646e-04 -1.155811987700872123e-04
-1.067363092948384279e-04 -1.142304245149716735e-04
-1.056549525093204158e-04 -1.142304245149716735e-04
-1.045748597110036048e-04 -1.139539890573360026e-04
-1.034960205588703476e-04 -1.136259452323429286e-04
-1.024184247490634707e-04 -1.130043092416599393e-04
-1.013420620139510284e-04 -1.096080231945961714e-04
-1.002669221211909879e-04 -1.096080231945961714e-04
-9.919299487279148420e-05 -1.075207619578577578e-04
-9.812027010416829583e-05 -1.075207619578577578e-04
-9.704873768319886482e-05 -1.050368955475278199e-04
-9.597838750927116687e-05 -1.047497789841145277e-04
-9.490920951232946436e-05 -1.017889444483444095e-04
-9.384119365191316109e-05 -1.017889444483444095e-04
-9.277432991619085950e-05 -1.016410751617513597e-04
-9.170860832098807526e-05 -1.016410751617513597e-04
-9.064401890880785029e-05 -9.923677862389013171e-05
-8.958055174784391203e-05 -9.895332186715677381e-05
-8.851819693098601273e-05 -9.783264977158978581e-05
-8.745694457481637842e-05 -9.722849063109606504e-05
-8.639678481859652196e-05 -9.594464063411578536e-05
-8.533770782324463712e-05 -9.499560837866738439e-05
-8.427970377030163560e-05 -9.468384087085723877e-05
-8.322276286088584063e-05 -9.468384087085723877e-05
-8.216687531463487339e-05 -9.463438618695363402e-05
-8.111203136863523379e-05 -9.446698095416650176e-05
-8.005822127633694632e-05 -9.202371438732370734e-05
-7.900543530645365048e-05 -9.058391879079863429e-05
-7.795366374184607586e-05 -8.909485768526792526e-05
-7.690289687838979622e-05 -8.789853018242865801e-05
-7.585312502382318342e-05 -8.761298522586002946e-05
-7.480433849657772941e-05 -8.737131429370492697e-05
-7.375652762458671135e-05 -8.733848517294973135e-05
-7.270968274407305359e-05 -8.677157165948301554e-05
-7.166379419831367598e-05 -7.893995643826201558e-05
-7.061885233637947481e-05 -7.566923159174621105e-05
-6.957484751184921502e-05 -7.371410902123898268e-05
-6.853177008149642592e-05 -7.332445238716900349e-05
-6.748961040394611528e-05 -6.838938861619681120e-05
-6.644835883830160024e-05 -6.838938861619681120e-05
-6.540800574273684693e-05 -6.732239853590726852e-05
-6.436854147305536250e-05 -6.661768566118553281e-05
-6.332995638121057089e-05 -6.547492375830188394e-05
-6.229224081378755028e-05 -6.467312778113409877e-05
-6.125538511044191752e-05 -6.444556493079289794e-05
-6.021937960229477521e-05 -6.404174200724810362e-05
-5.918421461027900525e-05 -6.404174200724810362e-05
-5.814988044343591265e-05 -6.343318091239780188e-05
-5.711636739715703591e-05 -6.318157102214172482e-05
-5.608366575136856914e-05 -6.092071998864412308e-05
-5.505176576865455386e-05 -6.034081525285728276e-05
-5.402065769231373805e-05 -5.934387445449829102e-05
-5.299033174434699192e-05 -5.903425335418432951e-05
-5.196077812336919556e-05 -5.824690015288069844e-05
-5.093198700244059061e-05 -5.784858876722864807e-05
-4.990394852681245971e-05 -5.464489004225470126e-05
-4.887665281158007949e-05 -5.464489004225470126e-05
-4.785008993923616416e-05 -5.373312160372734070e-05
-4.682424995711776593e-05 -5.327733379090204835e-05
-4.579912287473824316e-05 -5.327733379090204835e-05
-4.477469866099482315e-05 -5.107489414513111115e-05
-4.375096724124263186e-05 -5.091699495096690953e-05
-4.272791849422360994e-05 -4.969004294252954423e-05
-4.170554224883889704e-05 -4.886467286269180477e-05
-4.068382828075056955e-05 -4.806901779375039041e-05
-3.966276630879881997e-05 -4.738511415780521929e-05
-3.864234599121746790e-05 -4.737284689326770604e-05
-3.762255692162967615e-05 -4.698511838796548545e-05
-3.660338862480347544e-05 -4.527456258074380457e-05
-3.558483055214385507e-05 -4.443536454346030951e-05
-3.456687207689572390e-05 -4.253627776051871479e-05
-3.354950248902821086e-05 -4.234007792547345161e-05
-3.253271098976747387e-05 -4.115958290640264750e-05
-3.151648668574017170e-05 -3.984725844929926097e-05
-3.050081858268435616e-05 -3.812922295765019953e-05
-2.948569557867925634e-05 -3.754355930141173303e-05
-2.847110645683611273e-05 -3.731701144715771079e-05
-2.745703987738528691e-05 -3.221075530746020377e-05
-2.644348436908262775e-05 -2.971031608467455953e-05
-2.543042831984669794e-05 -2.966322244901675731e-05
-2.441785996652119151e-05 -2.965933344967197627e-05
-2.340576738363903846e-05 -2.926439447037409991e-05
-2.239413847104042965e-05 -2.924781438196077943e-05
-2.138296094016768823e-05 -2.924781438196077943e-05
-2.037222229882299982e-05 -2.810627483995631337e-05
-1.936190983412826107e-05 -2.810627483995631337e-05
-1.835201059336589579e-05 -2.731212043727282435e-05
-1.734251136230173336e-05 -2.708723695832304657e-05
-1.633339864048818777e-05 -2.646572465891949832e-05
-1.532465861290879287e-05 -2.501439666957594454e-05
-1.431627711713876893e-05 -2.460923678881954402e-05
-1.330823960493913423e-05 -2.341047729714773595e-05
-1.230053109683740594e-05 -2.341047729714773595e-05
-1.129313612772172522e-05 -2.341047729714773595e-05
-1.028603868069250363e-05 -2.336051693418994546e-05
-9.279222105212824715e-06 -2.336051693418994546e-05
-8.272669013680423837e-06 -2.097170727211050689e-05
-7.266361147339825585e-06 -2.097170727211050689e-05
-6.260279196792625838e-06 -1.964002512977458537e-05
-5.254402551629017337e-06 -1.872916254797019064e-05
-4.248708931368471163e-06 -1.809665263863280416e-05
-3.243173797082261993e-06 -1.771899405866861343e-05
-2.237769291685880775e-06 -1.711002914817072451e-05
-1.232461843636080902e-06 -1.646947384870145470e-05
-2.271993464394395081e-07 -1.646947384870145470e-05
7.781081016103606831e-07 -1.636149863770697266e-05
1.783512607006742006e-06 -1.636149863770697266e-05
2.789047741292949906e-06 -1.478820558986626565e-05
3.794741361553498621e-06 -1.428923769708489999e-05
4.800618006717104581e-06 -1.345209147984860465e-05
5.806699957264302634e-06 -1.226213407790055498e-05
6.813007823604905121e-06 -1.084684754459885880e-05
7.819560915137302611e-06 -1.027265079756034538e-05
8.826377490616983221e-06 -1.027265079756034538e-05
9.833474937646203120e-06 -1.015414090943522751e-05
1.084086990676189061e-05 -9.994430001825094223e-06
1.184857841486362568e-05 -6.075432338548125699e-06
1.285661592706324682e-05 -5.974160103505710140e-06
1.386499742283326907e-05 -5.430733835964929312e-06
1.487373745041266906e-05 -5.371606675907969475e-06
1.588285017222620956e-05 -4.432949481270043179e-06
1.689234940329037199e-05 -4.144394097238546237e-06
1.790224864405274405e-05 -3.422009058340336196e-06
1.891256110874748280e-05 -1.886358973024471197e-06
1.992329975009216443e-05 -1.178130787593545392e-06
2.093447728096490924e-05 -1.178130787593545392e-06
2.194610619356350450e-05 4.084393367520533502e-06
2.295819877644567110e-05 5.170966687728650868e-06
2.397076712977118431e-05 5.273846909403800964e-06
2.498382317900709379e-05 8.119603990053292364e-06
2.599737868730976988e-05 9.468997632211539894e-06
2.701144526676061943e-05 9.468997632211539894e-06
2.802603438860374609e-05 9.916175258695147932e-06
2.904115739260883575e-05 1.198327026941115037e-05
3.005682549566464451e-05 1.198327026941115037e-05
3.107304979969200429e-05 1.347470606560818851e-05
3.208984129895274128e-05 1.662172871874645352e-05
3.310721088682025431e-05 1.841997800511308014e-05
3.412516936206838548e-05 1.921771763591095805e-05
3.514372743472800586e-05 1.955658808583393693e-05
3.616289573155420656e-05 1.968502328963950276e-05
3.718268480114199831e-05 2.016467624343931675e-05
3.820310511872335038e-05 2.114885865012183785e-05
3.922416709067509997e-05 2.263472379127051681e-05
4.024588105876342745e-05 2.347435838601086289e-05
4.126825730414814035e-05 2.397541356913279742e-05
4.229130605116716228e-05 2.416906318103428930e-05
4.331503747091935356e-05 2.492937164788600057e-05
4.433946168466277357e-05 2.860237873392179608e-05
4.536458876704229634e-05 2.860237873392179608e-05
4.639042874916069457e-05 2.972367110487539321e-05
4.741699162150460990e-05 2.972367110487539321e-05
4.844428733673699012e-05 3.048370490432716906e-05
4.947232581236512102e-05 3.329781611682847142e-05
5.050111693329372597e-05 3.558307435014285147e-05
5.153067055427152233e-05 3.745523281395435333e-05
5.256099650223826846e-05 3.754119097720831633e-05
5.359210457857908427e-05 3.789198308368213475e-05
5.462400456129309955e-05 3.812999784713611007e-05
5.565670620708156632e-05 3.822556027444079518e-05
5.669021925336044306e-05 3.946063588955439627e-05
5.772455342020353566e-05 4.026554233860224485e-05
5.875971841221930563e-05 4.353386975708417594e-05
5.979572392036645471e-05 4.353386975708417594e-05
6.083257962371208070e-05 4.416922820382751524e-05
6.187029519113510130e-05 4.840752808377146721e-05
6.290888028297989291e-05 4.840752808377146721e-05
6.394834455266137734e-05 5.134597085998393595e-05
6.498869764822613065e-05 5.134597085998393595e-05
6.602994921387064569e-05 5.267139931675046682e-05
6.707210889142095633e-05 5.300092016113922000e-05
6.811518632177374544e-05 5.403950126492418349e-05
6.915919114630400522e-05 5.547062391997314990e-05
7.020413300823820639e-05 5.624903860734775662e-05
7.125002155399758400e-05 6.009147909935563803e-05
7.229686643451124176e-05 6.120329635450616479e-05
7.334467730650225982e-05 6.161724741104990244e-05
7.439346383374771383e-05 6.465834303526207805e-05
7.544323568831432663e-05 6.767904415028169751e-05
7.649400255177060627e-05 6.810247577959671617e-05
7.754577411637818090e-05 6.812441279180347919e-05
7.859856008626147673e-05 7.015160372247919440e-05
7.965237017855976420e-05 7.031246059341356158e-05
8.070721412455940380e-05 7.121366797946393490e-05
8.176310167081037104e-05 7.121366797946393490e-05
8.282004258022616602e-05 7.121366797946393490e-05
8.387804663316916754e-05 7.231990457512438297e-05
8.493712362852105238e-05 7.242785795824602246e-05
8.599728338474090883e-05 7.435193401761353016e-05
8.705853574091054314e-05 7.516660843975841999e-05
8.812089055776844244e-05 7.516660843975841999e-05
8.918435771873238071e-05 7.572660251753404737e-05
9.024894713091260567e-05 7.759639993309974670e-05
9.131466872611538992e-05 7.817238656571134925e-05
9.238153246183769150e-05 7.873095455579459667e-05
9.344954832225399477e-05 7.953767635626718402e-05
9.451872631919569728e-05 8.083229477051645517e-05
9.558907649312339523e-05 8.113555668387562037e-05
9.666060891409293467e-05 8.129332127282395959e-05
9.773333368271604172e-05 8.139464625855907798e-05
9.880726093111550474e-05 8.163579332176595926e-05
9.988240082387554524e-05 8.492830238537862897e-05
1.009587635589880418e-04 8.513440116075798869e-05
1.020363593687949999e-04 8.535058441339060664e-05
1.031151985209281894e-04 8.557606633985415101e-05
1.041952913192450818e-04 8.974774391390383244e-05
1.052766481047629990e-04 9.112486441154032946e-05
1.063592792565916221e-04 9.230991418007761240e-05
1.074431951928625457e-04 9.333415073342621326e-05
1.085284063716594418e-04 9.659363422542810440e-05
1.096149232919458796e-04 9.903777390718460083e-05
1.107027564944942699e-04 9.943281474988907576e-05
1.117919165628126815e-04 1.017021495499648154e-04
1.128824141240744637e-04 1.017912290990352631e-04
1.139742598500463502e-04 1.026875906973145902e-04
1.150674644580190840e-04 1.026875906973145902e-04
1.161620387117385980e-04 1.037065303535200655e-04
1.172579934223388220e-04 1.037065303535200655e-04
1.183553394492772544e-04 1.044813980115577579e-04
1.194540877012716719e-04 1.081041336874477565e-04
1.205542491372411901e-04 1.081041336874477565e-04
1.216558347672479608e-04 1.094094259315170348e-04
1.227588556534444666e-04 1.100742665585130453e-04
1.238633229110225635e-04 1.113858743337914348e-04
1.249692477091673623e-04 1.136909559136256576e-04
1.260766412720151482e-04 1.138996813097037375e-04
1.271855148796153525e-04 1.145315764006227255e-04
1.282958798688971463e-04 1.149632662418298423e-04
1.294077476346423220e-04 1.162534681498073041e-04
1.305211296304610753e-04 1.165372814284637570e-04
1.316360373697762168e-04 1.171337862615473568e-04
1.327524824268105821e-04 1.192892596009187400e-04
1.338704764375825190e-04 1.194619981106370687e-04
1.349900311009068774e-04 1.197469828184694052e-04
1.361111581794025851e-04 1.205010048579424620e-04
1.372338695005075699e-04 1.212370261782780290e-04
1.383581769575009993e-04 1.238156255567446351e-04
1.394840925105325679e-04 1.241612044395878911e-04
1.406116281876598892e-04 1.256979739991948009e-04
1.417407960858939374e-04 1.256979739991948009e-04
1.428716083722525400e-04 1.266095787286758423e-04
1.440040772848230849e-04 1.266095787286758423e-04
1.451382151338335231e-04 1.270783250220119953e-04
1.462740343027326946e-04 1.270783250220119953e-04
1.474115472492806020e-04 1.294718822464346886e-04
1.485507665066474663e-04 1.306219783145934343e-04
1.496917046845235163e-04 1.310534426011145115e-04
1.508343744702391321e-04 1.313171669607982039e-04
1.519787886298951801e-04 1.341979805147275329e-04
1.531249600095042440e-04 1.366647629765793681e-04
1.542729015361435927e-04 1.390262186760082841e-04
1.554226262191184748e-04 1.395056751789525151e-04
1.565741471511385597e-04 1.395056751789525151e-04
1.577274775095055721e-04 1.400106702931225300e-04
1.588826305573132062e-04 1.411057164659723639e-04
1.600396196446603474e-04 1.411057164659723639e-04
1.611984582098764923e-04 1.414873695466667414e-04
1.623591597807611810e-04 1.414873695466667414e-04
1.635217379758364411e-04 1.430850679753348231e-04
1.646862065056137040e-04 1.435943559044972062e-04
1.658525791738741674e-04 1.437974569853395224e-04
1.670208698789648770e-04 1.437974569853395224e-04
1.681910926151083073e-04 1.443254004698246717e-04
1.693632614737282870e-04 1.470202114433050156e-04
1.705373906447914820e-04 1.472638541599735618e-04
1.717134944181640034e-04 1.474108139518648386e-04
1.728915871849845496e-04 1.484892854932695627e-04
1.740716834390547603e-04 1.492472365498542786e-04
1.752537977782461852e-04 1.554545160615816712e-04
1.764379449059244110e-04 1.577160728629678488e-04
1.776241396323911587e-04 1.588941377121955156e-04
1.788123968763447036e-04 1.595604117028415203e-04
1.800027316663577247e-04 1.635938970139250159e-04
1.811951591423757257e-04 1.636392116779461503e-04
1.823896945572338075e-04 1.666994503466412425e-04
1.835863532781924125e-04 1.669577613938599825e-04
1.847851507884948092e-04 1.670913625275716186e-04
1.859861026889438735e-04 1.670913625275716186e-04
1.871892246994999323e-04 1.670913625275716186e-04
1.883945326609009140e-04 1.709537755232304335e-04
1.896020425363030711e-04 1.715140533633530140e-04
1.908117704129449598e-04 1.728410279611125588e-04
1.920237325038336455e-04 1.739564031595364213e-04
1.932379451494539745e-04 1.742929889587685466e-04
1.944544248195019965e-04 1.745192857924848795e-04
1.956731881146429441e-04 1.752419775584712625e-04
1.968942517682923602e-04 1.754051481839269400e-04
1.981176326484237614e-04 1.755126286298036575e-04
1.993433477594013729e-04 1.756836572894826531e-04
2.005714142438399421e-04 1.774715346982702613e-04
2.018018493844894615e-04 1.774715346982702613e-04
2.030346706061494087e-04 1.788844092516228557e-04
2.042698954776091703e-04 1.793382252799347043e-04
2.055075417136174680e-04 1.812849950511008501e-04
2.067476271768810855e-04 1.815032010199502110e-04
2.079901698800928141e-04 1.819926255848258734e-04
2.092351879879897293e-04 1.821756886783987284e-04
2.104826998194418253e-04 1.840493932832032442e-04
2.117327238495729307e-04 1.859063922893255949e-04
2.129852787119137451e-04 1.864063815446570516e-04
2.142403832005858007e-04 1.866966777015477419e-04
2.154980562725215842e-04 1.867830142145976424e-04
2.167583170497173182e-04 1.888888218672946095e-04
2.180211848215193274e-04 1.893635489977896214e-04
2.192866790469492184e-04 1.902001531561836600e-04
2.205548193570621004e-04 1.910534338094294071e-04
2.218256255573432690e-04 1.912699081003665924e-04
2.230991176301426731e-04 1.941861119121313095e-04
2.243753157371483327e-04 1.948324788827449083e-04
2.256542402218976223e-04 1.959752262337133288e-04
2.269359116123306752e-04 1.961751986527815461e-04
2.282203506233831990e-04 1.968168799066916108e-04
2.295075781596218455e-04 1.968706783372908831e-04
2.307976153179234645e-04 1.983826659852638841e-04
2.320904833901954749e-04 1.992514153243973851e-04
2.333862038661428304e-04 2.011487376876175404e-04
2.346847984360807922e-04 2.014232450164854527e-04
2.359862889937920996e-04 2.019789681071415544e-04
2.372906976394339876e-04 2.020124084083363414e-04
2.385980466824910381e-04 2.035111829172819853e-04
2.399083586447815916e-04 2.051478222711011767e-04
2.412216562635099385e-04 2.080763224512338638e-04
2.425379624943735618e-04 2.080763224512338638e-04
2.438573005147222036e-04 2.086348977172747254e-04
2.451796937267705190e-04 2.087156608467921615e-04
2.465051657608656444e-04 2.103215520037338138e-04
2.478337404788124188e-04 2.116367977578192949e-04
2.491654419772539259e-04 2.154738613171502948e-04
2.505002945911127517e-04 2.155784895876422524e-04
2.518383228970909522e-04 2.156099653802812099e-04
2.531795517172327954e-04 2.156099653802812099e-04
2.545240061225481653e-04 2.156099653802812099e-04
2.558717114367017767e-04 2.171282394556328654e-04
2.572226932397667369e-04 2.186003112001344562e-04
2.585769773720468468e-04 2.193885447923094034e-04
2.599345899379643869e-04 2.195269917137920856e-04
2.612955573100211957e-04 2.204202464781701565e-04
2.626599061328276736e-04 2.207493671448901296e-04
2.640276633272090360e-04 2.209534723078832030e-04
2.653988560943830693e-04 2.229968376923352480e-04
2.667735119202151368e-04 2.262732887174934149e-04
2.681516585795524392e-04 2.272151614306494594e-04
2.695333241406380189e-04 2.273511199746280909e-04
2.709185369696048319e-04 2.273511199746280909e-04
2.723073257350560141e-04 2.286014205310493708e-04
2.736997194127294987e-04 2.298621257068589330e-04
2.750957472902495864e-04 2.298621257068589330e-04
2.764954389719700761e-04 2.326320245629176497e-04
2.778988243839068434e-04 2.360555663472041488e-04
2.793059337787668034e-04 2.397728094365447760e-04
2.807167977410702782e-04 2.404759143246337771e-04
2.821314471923735447e-04 2.423583500785753131e-04
2.835499133965920502e-04 2.424718550173565745e-04
2.849722279654249473e-04 2.441596006974577904e-04
2.863984228638870181e-04 2.469921601004898548e-04
2.878285304159479896e-04 2.486661251168698072e-04
2.892625833102822203e-04 2.558191481512039900e-04
2.907006146061309271e-04 2.564014284871518612e-04
2.921426577392821026e-04 2.581137814559042454e-04
2.935887465281683388e-04 2.588056377135217190e-04
2.950389151800860278e-04 2.599546569399535656e-04
2.964931982975394084e-04 2.639494778122752905e-04
2.979516308847133068e-04 2.640256716404110193e-04
2.994142483540743020e-04 2.641785540618002415e-04
3.008810865331099094e-04 2.683322236407548189e-04
3.023521816712012840e-04 2.690714900381863117e-04
3.038275704466382801e-04 2.690714900381863117e-04
3.053072899737804976e-04 2.699297037906944752e-04
3.067913778103641001e-04 2.737290051300078630e-04
3.082798719649605841e-04 2.747070102486759424e-04
3.097728109045932445e-04 2.770932333078235388e-04
3.112702335625097661e-04 2.771035069599747658e-04
3.127721793461233539e-04 2.772915468085557222e-04
3.142786881451155724e-04 2.782569790724664927e-04
3.157898003397163972e-04 2.782569790724664927e-04
3.173055568091596372e-04 2.815720217768102884e-04
3.188259989403169781e-04 2.873477642424404621e-04
3.203511686365220334e-04 2.978597185574471951e-04
3.218811083265822322e-04 2.980011340696364641e-04
3.234158609739879787e-04 2.982386795338243246e-04
3.249554700863210334e-04 2.990122884511947632e-04
3.264999797248731208e-04 3.025017504114657640e-04
3.280494345144714576e-04 3.066588542424142361e-04
3.296038796535262169e-04 3.067003854084759951e-04
3.311633609242983019e-04 3.124856448266655207e-04
3.327279247033980013e-04 3.156481834594160318e-04
3.342976179725199999e-04 3.161233325954526663e-04
3.358724883294184321e-04 3.211000293958932161e-04
3.374525839991326568e-04 3.265467239543795586e-04
3.390379538454676035e-04 3.286885330453515053e-04
3.406286473827374703e-04 3.298187511973083019e-04
3.422247147877785761e-04 3.304925048723816872e-04
3.438262069122403094e-04 3.315294452477246523e-04
3.454331752951620912e-04 3.315294452477246523e-04
3.470456721758418783e-04 3.320351534057408571e-04
3.486637505070074310e-04 3.324741555843502283e-04
3.502874639682990719e-04 3.326520964037626982e-04
3.519168669800687606e-04 3.333287895657122135e-04
3.535520147175096875e-04 3.339910181239247322e-04
3.551929631251234880e-04 3.341244882903993130e-04
3.568397689315334258e-04 3.349496400915086269e-04
3.584924896646575314e-04 3.384408773854374886e-04
3.601511836672474957e-04 3.435221733525395393e-04
3.618159101128097998e-04 3.488248330540955067e-04
3.634867290219135792e-04 3.495981800369918346e-04
3.651637012789026243e-04 3.536576987244188786e-04
3.668468886490206253e-04 3.586312232073396444e-04
3.685363537959627242e-04 3.616469621192663908e-04
3.702321602998664410e-04 3.627908590715378523e-04
3.719343726757550362e-04 3.632112930063158274e-04
3.736430563924469732e-04 3.658147179521620274e-04
3.753582778919460606e-04 3.686307754833251238e-04
3.770801046093266414e-04 3.691253077704459429e-04
3.788086049931317189e-04 3.715136263053864241e-04
3.805438485262942097e-04 3.715225320775061846e-04
3.822859057476048509e-04 3.715225320775061846e-04
3.840348482737370632e-04 3.765656438190490007e-04
3.857907488218536500e-04 3.772474010474979877e-04
3.875536812328062302e-04 3.796337696257978678e-04
3.893237204949526122e-04 3.800289414357393980e-04
3.911009427686081008e-04 3.813494113273918629e-04
3.928854254111538305e-04 3.827829496003687382e-04
3.946772470028205027e-04 3.835873503703624010e-04
3.964764873731731675e-04 3.849120403174310923e-04
3.982832276283176519e-04 3.869870270136743784e-04
4.000975501788523207e-04 3.895989793818444014e-04
4.019195387685921706e-04 3.981251502409577370e-04
4.037492785040888363e-04 3.985445073340088129e-04
4.055868558849736686e-04 3.990496916230767965e-04
4.074323588351536464e-04 3.999554319307208061e-04
4.092858767348860343e-04 4.017449682578444481e-04
4.111475004537644743e-04 4.032434662804007530e-04
4.130173223846461661e-04 4.060971259605139494e-04
4.148954364785542321e-04 4.077524354215711355e-04
4.167819382805872520e-04 4.078628844581544399e-04
4.186769249668732644e-04 4.097387718502432108e-04
4.205804953826034701e-04 4.127061692997813225e-04
4.224927500811853209e-04 4.144585400354117155e-04
4.244137913645530473e-04 4.145715211052447557e-04
4.263437233246786706e-04 4.157220828346908092e-04
4.282826518863268100e-04 4.160512471571564674e-04
4.302306848510973063e-04 4.171050968579947948e-04
4.321879319428036906e-04 4.195673682261258364e-04
4.341545048542359083e-04 4.195673682261258364e-04
4.361305172953596106e-04 4.203305870760232210e-04
4.381160850430039478e-04 4.219324328005313873e-04
4.401113259920946211e-04 4.220504488330334425e-04
4.421163602084909579e-04 4.233005456626415253e-04
4.441313099834858272e-04 4.250454367138445377e-04
4.461562998900338284e-04 4.293262609280645847e-04
4.481914568407746472e-04 4.305806069169193506e-04
4.502369101479172819e-04 4.321886226534843445e-04
4.522927915850630406e-04 4.359328595455735922e-04
4.543592354510385943e-04 4.412336274981498718e-04
4.564363786358208359e-04 4.415439616423100233e-04
4.585243606886364861e-04 4.424040089361369610e-04
4.606233238883218812e-04 4.425799997989088297e-04
4.627334133160371059e-04 4.474132147151976824e-04
4.648547769304250564e-04 4.474169691093266010e-04
4.669875656453205469e-04 4.533736791927367449e-04
4.691319334101105073e-04 4.552742757368832827e-04
4.712880372928563485e-04 4.569299926515668631e-04
4.734560375662942881e-04 4.602417757268995047e-04
4.756360977968321943e-04 4.612718475982546806e-04
4.778283849366735396e-04 4.631535266526043415e-04
4.800330694191961840e-04 4.632312629837542772e-04
4.822503252577317037e-04 4.689526394940912724e-04
4.844803301478868085e-04 4.777717986144125462e-04
4.867232655735645452e-04 4.798515001311898232e-04
4.889793169168468864e-04 4.856735176872462034e-04
4.912486735719060523e-04 4.869567637797445059e-04
4.935315290631300724e-04 4.869679687544703484e-04
4.958280811676455454e-04 4.872266144957393408e-04
4.981385320424398019e-04 4.894991288892924786e-04
5.004630883562908531e-04 4.902844666503369808e-04
5.028019614267245684e-04 4.934759344905614853e-04
5.051553673622364128e-04 4.965245607309043407e-04
5.075235272100142104e-04 4.975234623998403549e-04
5.099066671094309219e-04 5.016635986976325512e-04
5.123050184515717679e-04 5.085904849693179131e-04
5.147188180450909230e-04 5.093683721497654915e-04
5.171483082886956135e-04 5.096255918033421040e-04
5.195937373505851546e-04 5.132600781507790089e-04
5.220553593551825484e-04 5.178254796192049980e-04
5.245334345775179473e-04 5.182827590033411980e-04
5.270282296456459473e-04 5.185254267416894436e-04
5.295400177514997080e-04 5.202407483011484146e-04
5.320690788706075591e-04 5.219177110120654106e-04
5.346156999911263726e-04 5.305039230734109879e-04
5.371801753526697252e-04 5.361021612770855427e-04
5.397628066954409699e-04 5.376387853175401688e-04
5.423639035202106051e-04 5.378788337111473083e-04
5.449837833597088836e-04 5.416084895841777325e-04
5.476227720620499215e-04 5.435762577690184116e-04
5.502812040868244924e-04 5.446466966532170773e-04
5.529594228145597338e-04 5.519923288375139236e-04
5.556577808702713129e-04 5.536046228371560574e-04
5.583766404618925811e-04 5.617653368972241879e-04
5.611163737344092642e-04 5.641230964101850986e-04
5.638773631405878672e-04 5.663391784764826298e-04
5.666600018292401817e-04 5.678720190189778805e-04
5.694646940520331794e-04 5.693002021871507168e-04
5.722918555899223153e-04 5.806264816783368587e-04
5.751419142003569513e-04 5.812384188175201416e-04
5.780153100864895543e-04 5.819184589199721813e-04
5.809124963897045659e-04 5.874556372873485088e-04
5.838339397068755378e-04 5.879596574231982231e-04
5.867801206338632124e-04 5.889302701689302921e-04
5.897515343368690344e-04 5.890696775168180466e-04
5.927486911533862970e-04 5.900782998651266098e-04
5.957721172246061622e-04 5.919283139519393444e-04
5.988223551612984223e-04 5.920776748098433018e-04
6.018999647452927997e-04 5.963240982964634895e-04
6.050055236689122007e-04 5.981139256618916988e-04
6.081396283148325079e-04 6.052884855307638645e-04
6.113028945790735611e-04 6.118587334640324116e-04
6.144959587400058466e-04 6.198973278515040874e-04
6.177194783765200094e-04 6.220226641744375229e-04
6.209741333387810373e-04 6.321433465927839279e-04
6.242606267751309992e-04 6.413768860511481762e-04
6.275796862192180216e-04 6.435674731619656086e-04
6.309320647415779396e-04 6.448222557082772255e-04
6.343185421703368722e-04 6.458360003307461739e-04
6.377399263861293884e-04 6.506251520477235317e-04
6.411970546966512139e-04 6.528496160171926022e-04
6.446907952969081453e-04 6.539084133692085743e-04
6.482220488216196546e-04 6.592065328732132912e-04
6.517917499968560501e-04 6.663250387646257877e-04
6.554008693986870413e-04 6.668385467492043972e-04
6.590504153272852593e-04 6.706871790811419487e-04
6.627414358057017504e-04 6.720443489030003548e-04
6.664750207134627694e-04 6.792083149775862694e-04
6.702523040660789350e-04 6.884611793793737888e-04
6.740744664526494932e-04 6.918728468008339405e-04
6.779427376449111446e-04 6.944648921489715576e-04
6.818583993925208218e-04 7.020208868198096752e-04
6.858227884207335331e-04 7.035566959530115128e-04
6.898372996484515617e-04 7.074538152664899826e-04
6.939033896463511547e-04 7.132061873562633991e-04
6.980225803570502515e-04 7.175772334448993206e-04
7.021964631015652171e-04 7.225314038805663586e-04
7.064267028989415411e-04 7.225314038805663586e-04
7.107150431290942642e-04 7.303165039047598839e-04
7.150633105721190689e-04 7.480675703845918179e-04
7.194734208613094402e-04 7.489347481168806553e-04
7.239473843914604606e-04 7.489347481168806553e-04
7.284873127289454887e-04 7.608156302012503147e-04
7.330954255758006339e-04 7.618871750310063362e-04
7.377740583464305118e-04 7.643990102224051952e-04
7.425256704230012500e-04 7.762895547784864902e-04
7.473528541639951322e-04 7.762895547784864902e-04
7.522583447502325998e-04 7.868937100283801556e-04
7.572450309637865796e-04 7.890153792686760426e-04
7.623159670083110538e-04 8.027123985812067986e-04
7.674743854942334088e-04 8.086399757303297520e-04
7.727237117297883944e-04 8.095624507404863834e-04
7.780675794792380482e-04 8.179462165571749210e-04
7.835098483733524133e-04 8.262691553682088852e-04
7.890546231851717314e-04 8.491171174682676792e-04
7.947062752168875324e-04 8.531143539585173130e-04
8.004694660823637262e-04 8.583758608438074589e-04
8.063491742157204503e-04 8.583758608438074589e-04
8.123507244909609166e-04 8.602027664892375469e-04
8.184798214026773157e-04 8.726457599550485611e-04
8.247425863358993740e-04 8.780638454481959343e-04
8.311455995470255634e-04 8.843156392686069012e-04
8.376959475912565010e-04 8.843156392686069012e-04
8.444012770697566185e-04 8.979246485978364944e-04
8.512698557379703773e-04 9.006212349049746990e-04
8.583106422228640141e-04 9.110992541536688805e-04
8.655333658513358073e-04 9.136464213952422142e-04
8.729486184077524333e-04 9.149027173407375813e-04
8.805679600325522216e-04 9.226675610989332199e-04
8.884040419687508220e-04 9.321600664407014847e-04
8.964707494889898737e-04 9.352036286145448685e-04
9.047833691328788187e-04 9.451546357013285160e-04
9.133587854075033222e-04 9.552891133353114128e-04
9.222157134279414985e-04 9.614154114387929440e-04
9.313749757027671742e-04 9.727663127705454826e-04
9.408598335467883945e-04 9.755092323757708073e-04
9.506963866336821077e-04 9.908711072057485580e-04
9.609140582781824057e-04 9.953012922778725624e-04
9.715461895862273576e-04 9.953012922778725624e-04
9.826307732589854502e-04 9.984403150156140327e-04
9.942113685218558795e-04 1.028495724312961102e-03
1.006338253802964390e-03 1.034196349792182446e-03
1.019069895628866261e-03 1.054889173246920109e-03
1.032474844260801916e-03 1.089197234250605106e-03
1.046634214577543513e-03 1.125020789913833141e-03
1.061644984130173013e-03 1.140547334216535091e-03
1.077624455427386458e-03 1.152994926087558270e-03
1.094716415115518267e-03 1.157058752141892910e-03
1.113099831455218684e-03 1.160309999249875546e-03
1.133001463802575139e-03 1.195125048980116844e-03
1.154714714431110236e-03 1.206667395308613777e-03
1.178628857784529745e-03 1.206667395308613777e-03
1.205276389444896821e-03 1.238641794770956039e-03
1.235413969187107398e-03 1.245779567398130894e-03
1.270170508307595170e-03 1.267521874979138374e-03
1.311343169850151058e-03 1.288654864765703678e-03
1.362065132627446112e-03 1.288654864765703678e-03
1.428605012032670325e-03 1.290759304538369179e-03
1.526883176982529906e-03 1.412128563970327377e-03
1.728539452787897527e-03 2.066012704744935036e-03


==> Data/B1_C1_e1_qqplot.txt <==
-8.154723419237539656e-03 -9.230787865817546844e-03
-6.750578606032315611e-03 -6.518603768199682236e-03
-6.107818701051433152e-03 -6.267073098570108414e-03
-5.688266216163064860e-03 -6.267073098570108414e-03
-5.376985570137729487e-03 -6.153233349323272705e-03
-5.129766499167522434e-03 -6.115667056292295456e-03
-4.924895291847856092e-03 -6.073315627872943878e-03
-4.750093381618614684e-03 -5.346683319658041000e-03
-4.597740765769272979e-03 -5.315192975103855133e-03
-4.462783964142514638e-03 -4.519077949225902557e-03
-4.341700089783876934e-03 -4.330769181251525879e-03
-4.231935719200957506e-03 -4.314040765166282654e-03
-4.131581300387075946e-03 -3.681140253320336342e-03
-4.039171634531843122e-03 -3.650907892733812332e-03
-3.953558060855445061e-03 -3.650907892733812332e-03
-3.873823497782141658e-03 -3.375455271452665329e-03
-3.799224182791886145e-03 -3.363181604072451591e-03
-3.729148640008294029e-03 -3.361692884936928749e-03
-3.663088105150089265e-03 -3.346594283357262611e-03
-3.600614772920238474e-03 -3.187235211953520775e-03
-3.541365509566225030e-03 -3.187235211953520775e-03
-3.485029462324457528e-03 -3.156666876748204231e-03
-3.431338498439404257e-03 -3.147343639284372330e-03
-3.380059732530720038e-03 -3.043019445613026619e-03
-3.330989618082699517e-03 -3.023148979991674423e-03
-3.283949226151667688e-03 -2.963045379146933556e-03
-3.238780436225690684e-03 -2.946832915768027306e-03
-3.195342835736646875e-03 -2.906599780544638634e-03
-3.153511175776676535e-03 -2.906599780544638634e-03
-3.113173267495644454e-03 -2.878311555832624435e-03
-3.074228230703351418e-03 -2.878311555832624435e-03
-3.036585026246183677e-03 -2.744305646046996117e-03
-3.000161218747051609e-03 -2.718560630455613136e-03
-2.964881927664833345e-03 -2.705927705392241478e-03
-2.930678933314090438e-03 -2.703899750486016273e-03
-2.897489911179787492e-03 -2.703899750486016273e-03
-2.865257773063403617e-03 -2.677095355466008186e-03
-2.833930097670989048e-03 -2.652171300724148750e-03
-2.803458636467267336e-03 -2.606513444334268570e-03
-2.773798883172650526e-03 -2.555109560489654541e-03
-2.744909697320628995e-03 -2.548378426581621170e-03
-2.716752973934327079e-03 -2.530305646359920502e-03
-2.689293352708873978e-03 -2.402417594566941261e-03
-2.662497961166198062e-03 -2.332699950784444809e-03
-2.636336187132165641e-03 -2.332699950784444809e-03
-2.610779476611494333e-03 -2.213720697909593582e-03
-2.585801153735193831e-03 -2.179781673476099968e-03
-2.561376259951891367e-03 -2.169343642890453339e-03
-2.537481410048593455e-03 -2.162441378459334373e-03
-2.514094662932025385e-03 -2.159861614927649498e-03
-2.491195405392759594e-03 -2.139276359230279922e-03
-2.468764247318646927e-03 -2.137138042598962784e-03
-2.446782927031628755e-03 -2.137138042598962784e-03
-2.425234225597283112e-03 -2.132974332198500633e-03
-2.404101889106460398e-03 -2.132902387529611588e-03
-2.383370558055841661e-03 -2.131500979885458946e-03
-2.363025703063953344e-03 -2.129615750163793564e-03
-2.343053566253133248e-03 -2.129615750163793564e-03
-2.323441107709037310e-03 -2.128143329173326492e-03
-2.304175956499331449e-03 -2.117370953783392906e-03
-2.285246365793841723e-03 -2.114281523972749710e-03
-2.266641171681215480e-03 -2.111561363562941551e-03
-2.248349755322903796e-03 -2.110475907102227211e-03
-2.230362008125411858e-03 -2.072061644867062569e-03
-2.212668299646755859e-03 -2.065535401925444603e-03
-2.195259447983687225e-03 -2.023478038609027863e-03
-2.178126692413344823e-03 -2.021961612626910210e-03
-2.161261668086558122e-03 -2.019354375079274178e-03
-2.144656382591144522e-03 -2.015967620536684990e-03
-2.128303194221875787e-03 -2.015967620536684990e-03
-2.112194791810280067e-03 -1.979276770725846291e-03
-2.096324175981931822e-03 -1.939738169312477112e-03
-2.080684641721785265e-03 -1.925482880324125290e-03
-2.065269762139618995e-03 -1.914219930768013000e-03
-2.050073373337870947e-03 -1.901258016005158424e-03
-2.035089560293384947e-03 -1.899638911709189415e-03
-2.020312643672615011e-03 -1.877629663795232773e-03
-2.005737167507273735e-03 -1.866308739408850670e-03
-1.991357887664045156e-03 -1.863044919446110725e-03
-1.977169761047705299e-03 -1.854195608757436275e-03
-1.963167935482491421e-03 -1.828629174269735813e-03
-1.949347740221226040e-03 -1.795567572116851807e-03
-1.935704677036123892e-03 -1.791835529729723930e-03
-1.922234411849009852e-03 -1.791293150745332241e-03
-1.908932766862310318e-03 -1.768069574609398842e-03
-1.895795713155272282e-03 -1.753299264237284660e-03
-1.882819363712860379e-03 -1.748160808347165585e-03
-1.869999966857356340e-03 -1.748160808347165585e-03
-1.857333900055060287e-03 -1.748160808347165585e-03
-1.844817664072778002e-03 -1.729837036691606045e-03
-1.832447877460578875e-03 -1.728418515995144844e-03
-1.820221271339278208e-03 -1.706632203422486782e-03
-1.808134684472709934e-03 -1.694498583674430847e-03
-1.796185058606316470e-03 -1.668592100031673908e-03
-1.784369434054911864e-03 -1.653302344493567944e-03
-1.772684945523952168e-03 -1.650325837545096874e-03
-1.761128818149567668e-03 -1.650325837545096874e-03
-1.749698363743800323e-03 -1.643526484258472919e-03
-1.738390977232349109e-03 -1.639852533116936684e-03
-1.727204133273314889e-03 -1.639285590499639511e-03
-1.716135383045740452e-03 -1.606773352250456810e-03
-1.705182351198092057e-03 -1.597541733644902706e-03
-1.694342732947083825e-03 -1.591658452525734901e-03
-1.683614291318050789e-03 -1.583849894814193249e-03
-1.672994854518761437e-03 -1.582005177624523640e-03
-1.662482313438888625e-03 -1.579653355292975903e-03
-1.652074619268121495e-03 -1.564292469993233681e-03
-1.641769781226158804e-03 -1.556063420139253139e-03
-1.631565864398293363e-03 -1.554390997625887394e-03
-1.621460987670919791e-03 -1.544735743664205074e-03
-1.611453321761365919e-03 -1.525975065305829048e-03
-1.601541087336818495e-03 -1.507319975644350052e-03
-1.591722553217896682e-03 -1.498512690886855125e-03
-1.581996034661955174e-03 -1.466392073780298233e-03
-1.572359891722188881e-03 -1.459414139389991760e-03
-1.562812527678443270e-03 -1.455286401323974133e-03
-1.553352387536023919e-03 -1.452078577131032944e-03
-1.543977956589027371e-03 -1.426538801752030849e-03
-1.534687759044837691e-03 -1.425735070370137691e-03
-1.525480356706788521e-03 -1.410182216204702854e-03
-1.516354347712006679e-03 -1.404691953212022781e-03
-1.507308365321628806e-03 -1.404157374054193497e-03
-1.498341076760950066e-03 -1.398690859787166119e-03
-1.489451182106983282e-03 -1.376623869873583317e-03
-1.480637413221027850e-03 -1.371117425151169300e-03
-1.471898532724298832e-03 -1.368356402963399887e-03
-1.463233333014324865e-03 -1.368356402963399887e-03
-1.454640635320360005e-03 -1.362049253657460213e-03
-1.446119288795833869e-03 -1.358024543151259422e-03
-1.437668169646246505e-03 -1.345017692074179649e-03
-1.429286180290709977e-03 -1.305458601564168930e-03
-1.420972248555747545e-03 -1.296313363127410412e-03
-1.412725326899757355e-03 -1.280691009014844894e-03
-1.404544391666792289e-03 -1.276735332794487476e-03
-1.396428442368374476e-03 -1.276735332794487476e-03
-1.388376500992030390e-03 -1.270454260520637035e-03
-1.380387611335371712e-03 -1.267057261429727077e-03
-1.372460838364694766e-03 -1.240813639014959335e-03
-1.364595267596834796e-03 -1.224320381879806519e-03
-1.356790004503507672e-03 -1.213268726132810116e-03
-1.349044173936924740e-03 -1.203043852001428604e-03
-1.341356919576000128e-03 -1.199223683215677738e-03
-1.333727403392070661e-03 -1.199223683215677738e-03
-1.326154805133481548e-03 -1.199218095280230045e-03
-1.318638321828137939e-03 -1.197312492877244949e-03
-1.311177167303286635e-03 -1.196258817799389362e-03
-1.303770571721889334e-03 -1.161597669124603271e-03
-1.296417781134795531e-03 -1.147567527368664742e-03
-1.289118057048183356e-03 -1.136676059104502201e-03
-1.281870676005580131e-03 -1.098496722988784313e-03
-1.274674929183873670e-03 -1.094900537282228470e-03
-1.267530122002824729e-03 -1.094900537282228470e-03
-1.260435573747444591e-03 -1.094574574381113052e-03
-1.253390617202841629e-03 -1.093598082661628723e-03
-1.246394598300918201e-03 -1.090949750505387783e-03
-1.239446875778634459e-03 -1.073308871127665043e-03
-1.232546820847174682e-03 -1.065842225216329098e-03
-1.225693816871802977e-03 -1.065302640199661255e-03
-1.218887259061848674e-03 -1.065302640199661255e-03
-1.212126554170527828e-03 -1.064576557837426662e-03
-1.205411120204208765e-03 -1.063776784576475620e-03
-1.198740386140712292e-03 -1.054872525855898857e-03
-1.192113791656419309e-03 -1.054872525855898857e-03
-1.185530786861754317e-03 -1.054872525855898857e-03
-1.178990832044790908e-03 -1.051613828167319298e-03
-1.172493397422687137e-03 -1.046904013492166996e-03
-1.166037962900643311e-03 -1.042249845340847969e-03
-1.159624017838119378e-03 -1.042249845340847969e-03
-1.153251060821984053e-03 -1.041864859871566296e-03
-1.146918599446628863e-03 -1.040865899994969368e-03
-1.140626150100295527e-03 -1.039220253005623817e-03
-1.134373237757895555e-03 -1.035645254887640476e-03
-1.128159395779810290e-03 -1.035186927765607834e-03
-1.121984165716599213e-03 -1.035186927765607834e-03
-1.115847097119239623e-03 -1.034915912896394730e-03
-1.109747747354951700e-03 -1.034071785397827625e-03
-1.103685681428206262e-03 -1.032278640195727348e-03
-1.097660471806816140e-03 -1.030558487400412560e-03
-1.091671698253025933e-03 -1.014462206512689590e-03
-1.085718947659224803e-03 -1.014414476230740547e-03
-1.079801813888364281e-03 -1.006903126835823059e-03
-1.073919897618725878e-03 -1.004342804662883282e-03
-1.068072806193051975e-03 -9.896099800243973732e-04
-1.062260153471745929e-03 -9.826839668676257133e-04
-1.056481559690162445e-03 -9.756680810824036598e-04
-1.050736651319730602e-03 -9.715197957120835781e-04
-1.045025060932834289e-03 -9.676727349869906902e-04
-1.039346427071381100e-03 -9.551484836265444756e-04
-1.033700394118780607e-03 -9.540080791339278221e-04
-1.028086612175437183e-03 -9.540080791339278221e-04
-1.022504736937511699e-03 -9.495935519225895405e-04
-1.016954429578836730e-03 -9.462834568694233894e-04
-1.011435356635965099e-03 -9.462834568694233894e-04
-1.005947189896199334e-03 -9.271142771467566490e-04
-1.000489606288533506e-03 -9.271142771467566490e-04
-9.950622877773985988e-04 -9.225248941220343113e-04
-9.896649212591483030e-04 -9.202679502777755260e-04
-9.842971984611761753e-04 -9.161099442280828953e-04
-9.789588158436062556e-04 -9.127054945565760136e-04
-9.736494745034602206e-04 -9.093984845094382763e-04
-9.683688800812490297e-04 -9.036671835929155350e-04
-9.631167426698832457e-04 -8.915055659599602222e-04
-9.578927767258749258e-04 -8.910084725357592106e-04
-9.526967009827256964e-04 -8.861579117365181446e-04
-9.475282383664502747e-04 -8.850019657984375954e-04
-9.423871159131877277e-04 -8.692831033840775490e-04
-9.372730646888107007e-04 -8.677248260937631130e-04
-9.321858197104953159e-04 -8.613828103989362717e-04
-9.271251198701914616e-04 -8.576007676310837269e-04
-9.220907078599299353e-04 -8.389175054617226124e-04
-9.170823300989226420e-04 -8.383452659472823143e-04
-9.120997366624038032e-04 -8.340067579410970211e-04
-9.071426812121557992e-04 -8.290816331282258034e-04
-9.022109209286801809e-04 -8.254664135165512562e-04
-8.973042164449652764e-04 -8.222506148740649223e-04
-8.924223317817979190e-04 -8.181525045074522495e-04
-8.875650342845898058e-04 -8.145016035996377468e-04
-8.827320945616655770e-04 -8.055900107137858868e-04
-8.779232864239796576e-04 -8.011732716113328934e-04
-8.731383868262106857e-04 -8.005569106899201870e-04
-8.683771758092133624e-04 -8.005569106899201870e-04
-8.636394364437750305e-04 -7.982014212757349014e-04
-8.589249547756500937e-04 -7.980821537785232067e-04
-8.542335197718364977e-04 -7.936495821923017502e-04
-8.495649232680563268e-04 -7.926482358016073704e-04
-8.449189599174142772e-04 -7.843515486456453800e-04
-8.402954271401999638e-04 -7.840981124900281429e-04
-8.356941250748032689e-04 -7.791916723363101482e-04
-8.311148565297106407e-04 -7.719264249317348003e-04
-8.265574269365671620e-04 -7.707013865001499653e-04
-8.220216443042514809e-04 -7.527463021688163280e-04
-8.175073191739629531e-04 -7.527463021688163280e-04
-8.130142645752823968e-04 -7.489266572520136833e-04
-8.085422959831778389e-04 -7.474158192053437233e-04
-8.040912312759422413e-04 -7.472660508938133717e-04
-7.996608906940235253e-04 -7.421389454975724220e-04
-7.952510967997464611e-04 -7.421389454975724220e-04
-7.908616744378787165e-04 -7.409950485453009605e-04
-7.864924506970360791e-04 -7.386033539660274982e-04
-7.821432548719049489e-04 -7.370767998509109020e-04
-7.778139184262519625e-04 -7.291884394362568855e-04
-7.735042749567101229e-04 -7.182377157732844353e-04
-7.692141601573190997e-04 -7.182377157732844353e-04
-7.649434117847980167e-04 -7.182377157732844353e-04
-7.606918696245407521e-04 -7.158539956435561180e-04
-7.564593754573066455e-04 -7.131758029572665691e-04
-7.522457730265933850e-04 -7.128577562980353832e-04
-7.480509080066797146e-04 -7.127074641175568104e-04
-7.438746279713128080e-04 -7.113138562999665737e-04
-7.397167823630338042e-04 -7.069657440297305584e-04
-7.355772224631185185e-04 -7.069657440297305584e-04
-7.314558013621257418e-04 -7.066789548844099045e-04
-7.273523739310320917e-04 -6.984255160205066204e-04
-7.232667967929412751e-04 -6.951911491341888905e-04
-7.191989282953597379e-04 -6.942626205272972584e-04
-7.151486284830154989e-04 -6.926804198883473873e-04
-7.111157590712167010e-04 -6.924438057467341423e-04
-7.071001834197292776e-04 -6.877674022689461708e-04
-7.031017665071709159e-04 -6.854324019514024258e-04
-6.991203749058972489e-04 -6.822302239015698433e-04
-6.951558767573809243e-04 -6.789003382436931133e-04
-6.912081417480636040e-04 -6.784094148315489292e-04
-6.872770410856756870e-04 -6.782553973607718945e-04
-6.833624474760083625e-04 -6.704172701574862003e-04
-6.794642351001314862e-04 -6.632513832300901413e-04
-6.755822795920425356e-04 -6.628636037930846214e-04
-6.717164580167485962e-04 -6.608643452636897564e-04
-6.678666488487477668e-04 -6.603943184018135071e-04
-6.640327319509344885e-04 -6.579525652341544628e-04
-6.602145885538845613e-04 -6.564049399457871914e-04
-6.564121012355397973e-04 -6.545790820382535458e-04
-6.526251539012652061e-04 -6.512646796181797981e-04
-6.488536317642789285e-04 -6.454723770730197430e-04
-6.450974213264434268e-04 -6.428863271139562130e-04
-6.413564103594135944e-04 -6.353642675094306469e-04
-6.376304878861294243e-04 -6.332269986160099506e-04
-6.339195441626497684e-04 -6.321016116999089718e-04
-6.302234706603128747e-04 -6.184290978126227856e-04
-6.265421600482310761e-04 -6.137143354862928391e-04
-6.228755061760951270e-04 -6.081580067984759808e-04
-6.192234040572899226e-04 -6.046540802344679832e-04
-6.155857498523213851e-04 -6.040261359885334969e-04
-6.119624408525323970e-04 -5.995172541588544846e-04
-6.083533754641162403e-04 -5.991334328427910805e-04
-6.047584531924132291e-04 -5.979273701086640358e-04
-6.011775746264859822e-04 -5.979273701086640358e-04
-5.976106414239705164e-04 -5.859593511559069157e-04
-5.940575562961929700e-04 -5.819618818350136280e-04
-5.905182229935493528e-04 -5.808979040011763573e-04
-5.869925462911420363e-04 -5.800163489766418934e-04
-5.834804319746682115e-04 -5.762741202488541603e-04
-5.799817868265538107e-04 -5.759561317972838879e-04
-5.764965186123300733e-04 -5.739715998061001301e-04
-5.730245360672438660e-04 -5.717753665521740913e-04
-5.695657488831047926e-04 -5.698209279216825962e-04
-5.661200676953497945e-04 -5.667287041433155537e-04
-5.626874040703434571e-04 -5.656555294990539551e-04
-5.592676704928823631e-04 -5.627690698020160198e-04
-5.558607803539236582e-04 -5.579628050327301025e-04
-5.524666479385152793e-04 -5.571675137616693974e-04
-5.490851884139378181e-04 -5.568710621446371078e-04
-5.457163178180411082e-04 -5.555974785238504410e-04
-5.423599530477820393e-04 -5.509479669854044914e-04
-5.390160118479563360e-04 -5.487088346853852272e-04
-5.356844128001147587e-04 -5.424754926934838295e-04
-5.323650753116699079e-04 -5.415671621449291706e-04
-5.290579196051844145e-04 -5.261907936073839664e-04
-5.257628667078345554e-04 -5.230068345554172993e-04
-5.224798384410543877e-04 -5.067581078037619591e-04
-5.192087574103455491e-04 -5.038072704337537289e-04
-5.159495469952610734e-04 -5.023570265620946884e-04
-5.127021313395528114e-04 -5.023570265620946884e-04
-5.094664353414782298e-04 -5.004983977414667606e-04
-5.062423846442722260e-04 -4.932974115945398808e-04
-5.030299056267689955e-04 -4.923742963001132011e-04
-4.998289253941813268e-04 -4.910928546451032162e-04
-4.966393717690289729e-04 -4.890504060313105583e-04
-4.934611732822157763e-04 -4.876551101915538311e-04
-4.902942591642506665e-04 -4.866761155426502228e-04
-4.871385593366090632e-04 -4.816474101971834898e-04
-4.839940044032393983e-04 -4.726661718450486660e-04
-4.808605256422005024e-04 -4.719993157777935266e-04
-4.777380549974403166e-04 -4.597028892021626234e-04
-4.746265250706996667e-04 -4.595523059833794832e-04
-4.715258691135529182e-04 -4.574254853650927544e-04
-4.684360210195707129e-04 -4.545636766124516726e-04
-4.653569153166117246e-04 -4.494597087614238262e-04
-4.622884871592360090e-04 -4.483819939196109772e-04
-4.592306723212401091e-04 -4.464047669898718596e-04
-4.561834071883087119e-04 -4.451702407095581293e-04
-4.531466287507875741e-04 -4.449101688805967569e-04
-4.501202745965670899e-04 -4.440814373083412647e-04
-4.471042829040811637e-04 -4.339878214523196220e-04
-4.440985924354154250e-04 -4.297212581150233746e-04
-4.411031425295267906e-04 -4.242985451128333807e-04
-4.381178730955665140e-04 -4.235510714352130890e-04
-4.351427246063144737e-04 -4.214826913084834814e-04
-4.321776380917108774e-04 -4.190672771073877811e-04
-4.292225551324931878e-04 -4.158424853812903166e-04
-4.262774178539347467e-04 -4.142049874644726515e-04
-4.233421689196784836e-04 -4.134304472245275974e-04
-4.204167515256714005e-04 -4.128910368308424950e-04
-4.175011093941912691e-04 -4.121966485399752855e-04
-4.145951867679707422e-04 -4.121966485399752855e-04
-4.116989284044111300e-04 -4.090167931281030178e-04
-4.088122795698890914e-04 -4.062968655489385128e-04
-4.059351860341526099e-04 -4.040868952870368958e-04
-4.030675940648058200e-04 -4.005697846878319979e-04
-4.002094504218788886e-04 -3.989374381490051746e-04
-3.973607023524870188e-04 -3.987347590737044811e-04
-3.945212975855706596e-04 -3.960233880206942558e-04
-3.916911843267206631e-04 -3.946707292925566435e-04
-3.888703112530858411e-04 -3.893027605954557657e-04
-3.860586275083601566e-04 -3.885204205289483070e-04
-3.832560826978494953e-04 -3.846421022899448872e-04
-3.804626268836192103e-04 -3.811201022472232580e-04
-3.776782105797164770e-04 -3.796263190452009439e-04
-3.749027847474707643e-04 -3.754447388928383589e-04
-3.721363007908699296e-04 -3.708685107994824648e-04
-3.693787105520093339e-04 -3.703458351083099842e-04
-3.666299663066160930e-04 -3.703163820318877697e-04
-3.638900207596444517e-04 -3.666128613986074924e-04
-3.611588270409445047e-04 -3.643423551693558693e-04
-3.584363387009999267e-04 -3.582120698411017656e-04
-3.557225097067383442e-04 -3.513567498885095119e-04
-3.530172944374057836e-04 -3.495317650958895683e-04
-3.503206476805164173e-04 -3.495317650958895683e-04
-3.476325246278642715e-04 -3.468142531346529722e-04
-3.449528808716042691e-04 -3.449211944825947285e-04
-3.422816724003996261e-04 -3.448794595897197723e-04
-3.396188555956337028e-04 -3.446573100518435240e-04
-3.369643872276870166e-04 -3.419357526581734419e-04
-3.343182244522802278e-04 -3.366532619111239910e-04
-3.316803248068779498e-04 -3.346476296428591013e-04
-3.290506462071573937e-04 -3.345906443428248167e-04
-3.264291469435406023e-04 -3.318373346701264381e-04
-3.238157856777858809e-04 -3.318373346701264381e-04
-3.212105214396443888e-04 -3.318092494737356901e-04
-3.186133136235755488e-04 -3.282989782746881247e-04
-3.160241219855236604e-04 -3.253456088714301586e-04
-3.134429066397557691e-04 -3.239878278691321611e-04
-3.108696280557597647e-04 -3.222109517082571983e-04
-3.083042470552010798e-04 -3.220105427317321301e-04
-3.057467248089407543e-04 -3.217864723410457373e-04
-3.031970228341107458e-04 -3.195953031536191702e-04
-3.006551029912510938e-04 -3.181867359671741724e-04
-2.981209274815031915e-04 -3.152544086333364248e-04
-2.955944588438644228e-04 -3.088658268097788095e-04
-2.930756599525000464e-04 -3.065063210669904947e-04
-2.905644940141148720e-04 -2.978466218337416649e-04
-2.880609245653831599e-04 -2.964625018648803234e-04
-2.855649154704369575e-04 -2.939164696726948023e-04
-2.830764309184147730e-04 -2.934295334853231907e-04
-2.805954354210680904e-04 -2.820979862008243799e-04
-2.781218938104272446e-04 -2.814135514199733734e-04
-2.756557712365274707e-04 -2.807874407153576612e-04
-2.731970331651942035e-04 -2.763805096037685871e-04
-2.707456453758887681e-04 -2.717306779231876135e-04
-2.683015739596142975e-04 -2.709397813305258751e-04
-2.658647853168821492e-04 -2.681328041944652796e-04
-2.634352461557426138e-04 -2.664117491804063320e-04
-2.610129234898729252e-04 -2.616416022647172213e-04
-2.585977846367319482e-04 -2.590533404145389795e-04
-2.561897972157782923e-04 -2.578064741101115942e-04
-2.537889291467493032e-04 -2.511417551431804895e-04
-2.513951486480091183e-04 -2.466640726197510958e-04
-2.490084242349605275e-04 -2.466640726197510958e-04
-2.466287247185251384e-04 -2.384598919888958335e-04
-2.442560192036913585e-04 -2.343848755117505789e-04
-2.418902770881324984e-04 -2.262931375298649073e-04
-2.395314680608959983e-04 -2.235076681245118380e-04
-2.371795621011636972e-04 -2.185657358495518565e-04
-2.348345294770888092e-04 -2.165689802495762706e-04
-2.324963407447063542e-04 -2.103818114846944809e-04
-2.301649667469224923e-04 -2.103818114846944809e-04
-2.278403786125840881e-04 -2.053770731436088681e-04
-2.255225477556285611e-04 -2.024832938332110643e-04
-2.232114458743201732e-04 -2.011814503930509090e-04
-2.209070449505707223e-04 -1.991661411011591554e-04
-2.186093172493526905e-04 -1.961294910870492458e-04
-2.163182353182020832e-04 -1.929584541358053684e-04
-2.140337719868192531e-04 -1.860118354670703411e-04
-2.117559003667670583e-04 -1.827392552513629198e-04
-2.094845938512726699e-04 -1.807932421797886491e-04
-2.072198261151366079e-04 -1.796073338482528925e-04
-2.049615711147511178e-04 -1.784649357432499528e-04
-2.027098030882359947e-04 -1.709350472083315253e-04
-2.004644965556938582e-04 -1.693361700745299459e-04
-1.982256263195905448e-04 -1.682775618974119425e-04
-1.959931674652693725e-04 -1.651628408581018448e-04
-1.937670953616008756e-04 -1.637157402001321316e-04
-1.915473856617780672e-04 -1.637157402001321316e-04
-1.893340143042634895e-04 -1.590756146470084786e-04
-1.871269575138951821e-04 -1.590756146470084786e-04
-1.849261918031616485e-04 -1.590177998878061771e-04
-1.827316939736531158e-04 -1.579683739691972733e-04
-1.805434411177000075e-04 -1.522216189187020063e-04
-1.783614106202102603e-04 -1.518769568065181375e-04
-1.761855801607145622e-04 -1.500754151493310928e-04
-1.740159277156355883e-04 -1.490579015808179975e-04
-1.718524315607925890e-04 -1.486523688072338700e-04
-1.696950702741572962e-04 -1.485785323893651366e-04
-1.675438227388779261e-04 -1.432134449714794755e-04
-1.653986681465883536e-04 -1.304968754993751645e-04
-1.632595860010233849e-04 -1.300620933761820197e-04
-1.611265561219598860e-04 -1.296166155952960253e-04
-1.589995586495096818e-04 -1.276140683330595493e-04
-1.568785740487878592e-04 -1.236481184605509043e-04
-1.547635831149860746e-04 -1.236481184605509043e-04
-1.526545669788829571e-04 -1.236481184605509043e-04
-1.505515071128246760e-04 -1.203215069836005569e-04
-1.484543853372147855e-04 -1.193952484754845500e-04
-1.463631838275560092e-04 -1.170746982097625732e-04
-1.442778851220910194e-04 -1.170746982097625732e-04
-1.421984721300934668e-04 -1.150232565123587847e-04
-1.401249281408691082e-04 -1.138299267040565610e-04
-1.380572368335308104e-04 -1.105180926970206201e-04
-1.359953822876215092e-04 -1.100393492379225791e-04
-1.339393489946656517e-04 -9.265277913073077798e-05
-1.318891218707417398e-04 -9.035172843141481280e-05
-1.298446862701794092e-04 -8.887084550224244595e-05
-1.278060280004986778e-04 -8.810374856693670154e-05
-1.257731333387236380e-04 -8.073052595136687160e-05
-1.237459890492220000e-04 -7.565128908026963472e-05
-1.217245824032433507e-04 -7.398649904644116759e-05
-1.197089012003535187e-04 -7.370032108156010509e-05
-1.176989337919917664e-04 -7.359511073445901275e-05
-1.156946691074133227e-04 -7.359511073445901275e-05
-1.136960966823200042e-04 -7.026879757177084684e-05
-1.117032066905322409e-04 -7.003882637945935130e-05
-1.097159899791131472e-04 -6.581967318197712302e-05
-1.077344381074308357e-04 -5.912462074775248766e-05
-1.057585433907270403e-04 -5.912462074775248766e-05
-1.037882989488695957e-04 -5.898661038372665644e-05
-1.018236987610969622e-04 -5.881884862901642919e-05
-9.986473772772284149e-05 -5.608298670267686248e-05
-9.791141173997182064e-05 -5.231086834101006389e-05
-9.596371775937246121e-05 -5.231086834101006389e-05
-9.402165390845346736e-05 -5.098364636069163680e-05
-9.208521957490697300e-05 -4.714176975539885461e-05
-9.015441553191416626e-05 -4.696168252849020064e-05
-8.822924407803564031e-05 -3.890167863573879004e-05
-8.630970920099731609e-05 -3.234103132854215801e-05
-8.439581677095980665e-05 -3.027597813343163580e-05
-8.248757477057061397e-05 -2.686329389689490199e-05
-8.058499357147775005e-05 -2.686329389689490199e-05
-7.868808627035105455e-05 -2.542113179515581578e-05
-7.679686910232138869e-05 -2.542113179515581578e-05
-7.491136195695022651e-05 -1.646712917136028409e-05
-7.303158903279104803e-05 -1.519229863333748654e-05
-7.115757968378897693e-05 -1.161029194918228313e-05
-6.928936953873272376e-05 -1.100824465538607910e-05
-6.742700202251440222e-05 -9.308429071097634733e-06
-6.557053049309115734e-05 -5.316281203704420477e-06
-6.372002137063271414e-05 -1.950561909325188026e-06
-6.187555897217393987e-05 -4.113477132250409340e-07
-6.003725354179333552e-05 -4.113477132250409340e-07
-5.820525604544809779e-05 2.326187768630916253e-06
-5.637979029198599018e-05 4.048156370117794722e-06
-5.456124907900945391e-05 5.041763870394788682e-06
-5.274847976991412185e-05 1.039357539411867037e-05
-5.092993855693758558e-05 1.298238839808618650e-05
-4.910447280347547119e-05 1.298238839808618650e-05
-4.727247530713024024e-05 1.298563256568741053e-05
-4.543416987674964267e-05 1.448538114345865324e-05
-4.358970747829085484e-05 1.658812652749475092e-05
-4.173919835583241841e-05 1.862620229076128453e-05
-3.988272682640916676e-05 2.460726136632729322e-05
-3.802035931019085878e-05 2.630389280966483057e-05
-3.615214916513459205e-05 2.984977254527620971e-05
-3.427813981613252772e-05 3.053654654650017619e-05
-3.239836689197335602e-05 3.068597652600146830e-05
-3.051285974660219723e-05 3.407696203794330359e-05
-2.862164257857255169e-05 3.407696203794330359e-05
-2.672473527744582909e-05 3.837466647382825613e-05
-2.482215407835296856e-05 3.837466647382825613e-05
-2.291391207796374200e-05 4.765555786434561014e-05
-2.100001964792625966e-05 4.822929986403323710e-05
-1.908048477088792190e-05 4.872405042988248169e-05
-1.715531331700939594e-05 5.138020424055866897e-05
-1.522450927401659598e-05 5.404539479059167206e-05
-1.328807494047009485e-05 5.760806379839777946e-05
-1.134601108955114165e-05 5.768843402620404959e-05
-9.398317108951728010e-06 5.844237239216454327e-05
-7.444991121200741045e-06 6.159638724057003856e-05
-5.486030087826579697e-06 6.252973980735987425e-05
-3.521429900053973266e-06 6.918547296663746238e-05
-1.551185458196542187e-06 7.065323734423145652e-05
4.247092585072802544e-07 7.093052408890798688e-05
2.406261130189524017e-06 7.423210627166554332e-05
4.393477841608665099e-06 7.659174298169091344e-05
6.386367833396530062e-06 7.740368164377287030e-05
8.384940258489848573e-06 7.933235610835254192e-05
1.038920494306829227e-05 8.097047248156741261e-05
1.239917235143004454e-05 8.259406604338437319e-05
1.441485355431987661e-05 8.527677709935232997e-05
1.643626020029851232e-05 8.553791849408298731e-05
1.846340448980016385e-05 9.214073361363261938e-05
2.049629915157521727e-05 9.299135126639157534e-05
2.253495742125592152e-05 1.009810657706111670e-04
2.457939302181825212e-05 1.009810657706111670e-04
2.662962014574219111e-05 1.015948873828165233e-04
2.868565343869804868e-05 1.022157593979500234e-04
3.074750798460733629e-05 1.035977766150608659e-04
3.281519929194564764e-05 1.038614427670836449e-04
3.488874328116999273e-05 1.039872877299785614e-04
3.696815627316753174e-05 1.060102076735347509e-04
3.905345497863253507e-05 1.068846395355649292e-04
4.114465648829129785e-05 1.076506523531861603e-04
4.324177826390120192e-05 1.114163824240677059e-04
4.534483812995948300e-05 1.114163824240677059e-04
4.745385426606258696e-05 1.172895717900246382e-04
4.956884519986438507e-05 1.186416557175107300e-04
5.168982980058622119e-05 1.186416557175107300e-04
5.381682727303642542e-05 1.204674772452563047e-04
5.594985715209992432e-05 1.258363627130165696e-04
5.808893929766487953e-05 1.292428351007401943e-04
6.023409388995446553e-05 1.338611182291060686e-04
6.238534142523383564e-05 1.343127951258793473e-04
6.454270271186912840e-05 1.353107509203255177e-04
6.670619886671211416e-05 1.353107509203255177e-04
6.887585131179108804e-05 1.360832829959690571e-04
7.105168177128678617e-05 1.363109622616320848e-04
7.323371226877653344e-05 1.420641347067430615e-04
7.542196512472964165e-05 1.429190597264096141e-04
7.761646295423817437e-05 1.429190597264096141e-04
7.981722866497170795e-05 1.432310527889057994e-04
8.202428545534001542e-05 1.456651516491547227e-04
8.423765681285459305e-05 1.482784718973562121e-04
8.645736651267740152e-05 1.483412925153970718e-04
8.868343861634589843e-05 1.498057827120646834e-04
9.091589747066707071e-05 1.538632495794445276e-04
9.315476770677038405e-05 1.543201215099543333e-04
9.540007423931252061e-05 1.573728077346459031e-04
9.765184226582764374e-05 1.573728077346459031e-04
9.991009726621313380e-05 1.617093948880210519e-04
1.021748650023491958e-04 1.620843540877103806e-04
1.044461715178435842e-04 1.626301236683502793e-04
1.067240431378957790e-04 1.639140828046947718e-04
1.090085064692786090e-04 1.639140828046947718e-04
1.112995884004292163e-04 1.639295223867520690e-04
1.135973161016472482e-04 1.667559263296425343e-04
1.159017170253966991e-04 1.701061992207542062e-04
1.182128189067050870e-04 1.772217365214601159e-04
1.205306497636606140e-04 1.786775101209059358e-04
1.228552378979990182e-04 1.795736316125839949e-04
1.251866118957828801e-04 1.816204603528603911e-04
1.275248006281653351e-04 1.831962727010250092e-04
1.298698332522402231e-04 1.904262608150020242e-04
1.322217392119725242e-04 1.914573804242536426e-04
1.345805482392090243e-04 1.915524044306948781e-04
1.369462903547678573e-04 1.937663764692842960e-04
1.393189958696016914e-04 1.937663764692842960e-04
1.416986953860370805e-04 1.972556783584877849e-04
1.440854197990857797e-04 1.972571335500106215e-04
1.464792002978260188e-04 2.027796872425824404e-04
1.488800683668550621e-04 2.030530449701473117e-04
1.512880557878087181e-04 2.079133555525913835e-04
1.537031946409493427e-04 2.107695036102086306e-04
1.561255173068192481e-04 2.132043446181342006e-04
1.585550564679588919e-04 2.137443370884284377e-04
1.609918451106907150e-04 2.160319563699886203e-04
1.634359165269653482e-04 2.173940592911094427e-04
1.658873043162709462e-04 2.234562562080100179e-04
1.683460423876041322e-04 2.270914555992931128e-04
1.708121649615037976e-04 2.344058302696794271e-04
1.732857065721447247e-04 2.365596737945452332e-04
1.757667020694913802e-04 2.385768166277557611e-04
1.782551866215135105e-04 2.473740605637431145e-04
1.807511957164598755e-04 2.574392710812389851e-04
1.832547651651915334e-04 2.666308719199150801e-04
1.857659311035767620e-04 2.694879076443612576e-04
1.882847299949410300e-04 2.698147436603903770e-04
1.908111986325798258e-04 2.707189123611897230e-04
1.933453741423277823e-04 2.837811771314591169e-04
1.958872939851874343e-04 2.857875660993158817e-04
1.984369959600172802e-04 2.857875660993158817e-04
2.009945182062777684e-04 2.884520217776298523e-04
2.035598992068362906e-04 2.913790813181549311e-04
2.061331777908324034e-04 2.919359540101140738e-04
2.087143931366002405e-04 2.922551648225635290e-04
2.113035847746522373e-04 2.959859848488122225e-04
2.139007925907209689e-04 2.989567874465137720e-04
2.165060568288626236e-04 2.989567874465137720e-04
2.191194180946172366e-04 3.114528954029083252e-04
2.217409173582336485e-04 3.130481927655637264e-04
2.243705959579544214e-04 3.144713409710675478e-04
2.270084956033566995e-04 3.169204283040016890e-04
2.296546583787634340e-04 3.174028533976525068e-04
2.323091267467100119e-04 3.180952626280486584e-04
2.349719435514760978e-04 3.184012894053012133e-04
2.376431520226806324e-04 3.189827548339962959e-04
2.403227957789405805e-04 3.204410022590309381e-04
2.430109188315928348e-04 3.208149864803999662e-04
2.457075655884823095e-04 3.213732561562210321e-04
2.484127808578145990e-04 3.249060537200421095e-04
2.511266098520763441e-04 3.267162246629595757e-04
2.538490981920209764e-04 3.267162246629595757e-04
2.565802919107207066e-04 3.271156747359782457e-04
2.593202374576925105e-04 3.273440524935722351e-04
2.620689817030858598e-04 3.275249036960303783e-04
2.648265719419461844e-04 3.289392916485667229e-04
2.675930558985470734e-04 3.289392916485667229e-04
2.703684817307926776e-04 3.345367731526494026e-04
2.731528980346954651e-04 3.345367731526494026e-04
2.759463538489259128e-04 3.357666719239205122e-04
2.787488986594364657e-04 3.357666719239205122e-04
2.815605824041620959e-04 3.363013383932411671e-04
2.843814554777969721e-04 3.432089288253337145e-04
2.872115687366469145e-04 3.458951832726597786e-04
2.900509735035634905e-04 3.470953670330345631e-04
2.928997215729551434e-04 3.494860429782420397e-04
2.957578652158822374e-04 3.504361957311630249e-04
2.986254571852289190e-04 3.535210271365940571e-04
3.015025507209652920e-04 3.547216474544256926e-04
3.043891995554874391e-04 3.549576504155993462e-04
3.072854579190472681e-04 3.557087911758571863e-04
3.101913805452677949e-04 3.583832003641873598e-04
3.131070226767479264e-04 3.641361254267394543e-04
3.160324400707550095e-04 3.641361254267394543e-04
3.189676890050112726e-04 3.641361254267394543e-04
3.219128262835697137e-04 3.654269676189869642e-04
3.248679092427874033e-04 3.657550842035561800e-04
3.278329957573909996e-04 3.674946783576160669e-04
3.308081442466430399e-04 3.716049541253596544e-04
3.337934136806033165e-04 3.730607568286359310e-04
3.367888635864919509e-04 3.732838958967477083e-04
3.397945540551576896e-04 3.756135120056569576e-04
3.428105457476436158e-04 3.764704451896250248e-04
3.458368999018641000e-04 3.770048206206411123e-04
3.488736783393852378e-04 3.852303489111363888e-04
3.519209434723166350e-04 3.858922282233834267e-04
3.549787583103125349e-04 3.862791345454752445e-04
3.580471864676882505e-04 3.890069201588630676e-04
3.611262921706472387e-04 3.973330021835863590e-04
3.642161402646294441e-04 3.973330021835863590e-04
3.673167962217761926e-04 4.036775499116629362e-04
3.704283261485168425e-04 4.068588896188884974e-04
3.735507967932770283e-04 4.084770334884524345e-04
3.766842755543159242e-04 4.092197341378778219e-04
3.798288304876855891e-04 4.092197341378778219e-04
3.829845303153272466e-04 4.114117182325571775e-04
3.861514444332923022e-04 4.135505587328225374e-04
3.893296429201054988e-04 4.152498731855303049e-04
3.925191965452577984e-04 4.155816859565675259e-04
3.957201767778454672e-04 4.234817461110651493e-04
3.989326557953487519e-04 4.311373631935566664e-04
4.021567064925548099e-04 4.338403814472258091e-04
4.053924024906292831e-04 4.364225314930081367e-04
4.086398181463376535e-04 4.395186260808259249e-04
4.118990285614220750e-04 4.395186260808259249e-04
4.151701095921309678e-04 4.407370579428970814e-04
4.184531378589111355e-04 4.434088186826556921e-04
4.217481907562609404e-04 4.460058989934623241e-04
4.250553464627464337e-04 4.474162706173956394e-04
4.283746839511912846e-04 4.474162706173956394e-04
4.317062829990328619e-04 4.475946479942649603e-04
4.350502241988586194e-04 4.493630258366465569e-04
4.384065889691175799e-04 4.501493531279265881e-04
4.417754595650142898e-04 4.604013520292937756e-04
4.451569190895918594e-04 4.604013520292937756e-04
4.485510515050001299e-04 4.607228911481797695e-04
4.519579416439589432e-04 4.627876041922718287e-04
4.553776752214199288e-04 4.644514701794832945e-04
4.588103388464262662e-04 4.644514701794832945e-04
4.622560200341813727e-04 4.651190829463303089e-04
4.657148072183203377e-04 4.707658663392066956e-04
4.691867897634065449e-04 4.786086501553654671e-04
4.726720579776302823e-04 4.825506766792386770e-04
4.761707031257447916e-04 4.850319237448275089e-04
4.796828174422186164e-04 4.850319237448275089e-04
4.832084941446258245e-04 4.857191233895719051e-04
4.867478274472695501e-04 4.886459209956228733e-04
4.903009125750469339e-04 4.898693878203630447e-04
4.938678457775623996e-04 4.966044216416776180e-04
4.974487243434898634e-04 4.977912176400423050e-04
5.010436466151928746e-04 4.989767912775278091e-04
5.046527120036090313e-04 5.129407509230077267e-04
5.082760210033980194e-04 5.158634157851338387e-04
5.119136752083669906e-04 5.158634157851338387e-04
5.155657773271713276e-04 5.216716090217232704e-04
5.192324311993081441e-04 5.230829701758921146e-04
5.229137418113892922e-04 5.238561425358057022e-04
5.266098153137264027e-04 5.245492211543023586e-04
5.303207590372062755e-04 5.256073782220482826e-04
5.340466815104904456e-04 5.269826506264507771e-04
5.377876924775198443e-04 5.274997674860060215e-04
5.415439029153553459e-04 5.356265464797616005e-04
5.453154250523420572e-04 5.362490192055702209e-04
5.491023723866164316e-04 5.512985517270863056e-04
5.529048597049614124e-04 5.512985517270863056e-04
5.567230031020109059e-04 5.539057892747223377e-04
5.605569199998246179e-04 5.597906420007348061e-04
5.644067291678252305e-04 5.623418837785720825e-04
5.682725507431196036e-04 5.632695974782109261e-04
5.721545062512079036e-04 5.671463441103696823e-04
5.760527186270852137e-04 5.709446850232779980e-04
5.799673122367523213e-04 5.720265326090157032e-04
5.838984128991404551e-04 5.819197394885122776e-04
5.878461479084577754e-04 5.826799315400421619e-04
5.918106460569738832e-04 5.826799315400421619e-04
5.957920376582477671e-04 5.897812079638242722e-04
5.997904545708059119e-04 5.931977648288011551e-04
6.038060302222935521e-04 6.032679229974746704e-04
6.078388996340921332e-04 6.049489020369946957e-04
6.118891994464365890e-04 6.092453841120004654e-04
6.159570679440183431e-04 6.109718233346939087e-04
6.200426450821091597e-04 6.157609750516712666e-04
6.241460725132032435e-04 6.167971878312528133e-04
6.282674936141955865e-04 6.225653341971337795e-04
6.324070535141100048e-04 6.251326412893831730e-04
6.365648991223896592e-04 6.376144592650234699e-04
6.407411791577559152e-04 6.423657760024070740e-04
6.449360441776698025e-04 6.429738714359700680e-04
6.491496466083830630e-04 6.469868239946663380e-04
6.533821407756169528e-04 6.495203124359250069e-04
6.576336829358740005e-04 6.508266087621450424e-04
6.619044313083948666e-04 6.543775671161711216e-04
6.661945461077865404e-04 6.601379718631505966e-04
6.705041895773281631e-04 6.643666420131921768e-04
6.748335260229811495e-04 6.652866140939295292e-04
6.791827218481120629e-04 6.660152575932443142e-04
6.835519455889547003e-04 6.660152575932443142e-04
6.879413679508224449e-04 6.671732407994568348e-04
6.923511618450999428e-04 6.695080082863569260e-04
6.967815024270184419e-04 6.697867647744715214e-04
7.012325671342549069e-04 6.748422747477889061e-04
7.057045357263585974e-04 6.751051987521350384e-04
7.101975903250391537e-04 6.891465163789689541e-04
7.147119154553274647e-04 6.971777766011655331e-04
7.192476980876437963e-04 6.977680022828280926e-04
7.238051276807870582e-04 7.015360170044004917e-04
7.283843962258796864e-04 7.027655956335365772e-04
7.329856982912770318e-04 7.027655956335365772e-04
7.376092310684909115e-04 7.125156698748469353e-04
7.422551944191327442e-04 7.126724231056869030e-04
7.469237909229129151e-04 7.132306927815079689e-04
7.516152259267262943e-04 7.139035733416676521e-04
7.563297075948514480e-04 7.172856712713837624e-04
7.610674469602895630e-04 7.259380654431879520e-04
7.658286579772866694e-04 7.293360540643334389e-04
7.706135575750562919e-04 7.311312947422266006e-04
7.754223657127422113e-04 7.316926494240760803e-04
7.802553054356660064e-04 7.331804954446852207e-04
7.851126029328741197e-04 7.342299213632941246e-04
7.899944875960419107e-04 7.401421316899359226e-04
7.949011920797572489e-04 7.479329942725598812e-04
7.998329523632317830e-04 7.480091298930346966e-04
8.047900078134802206e-04 7.558189099654555321e-04
8.097726012499988427e-04 7.558189099654555321e-04
8.147809790110061359e-04 7.609230233356356621e-04
8.198153910212678790e-04 7.712135557085275650e-04
8.248760908615717334e-04 7.767257047817111015e-04
8.299633358398871182e-04 7.771773380227386951e-04
8.350773870642647957e-04 7.809434318915009499e-04
8.402185095175264753e-04 7.892524008639156818e-04
8.453869721338016802e-04 7.908391417004168034e-04
8.505830478769515601e-04 7.939020288176834583e-04
8.558070138209598800e-04 7.987128337845206261e-04
8.610591512323254471e-04 8.036569925025105476e-04
8.663397456545366380e-04 8.059557876549661160e-04
8.716490869946826731e-04 8.153216331265866756e-04
8.769874696122528096e-04 8.178107091225683689e-04
8.823551924102249373e-04 8.187097846530377865e-04
8.877525589284752331e-04 8.204228361137211323e-04
8.931798774396101405e-04 8.204228361137211323e-04
8.986374610472759681e-04 8.257332374341785908e-04
9.041256277870417333e-04 8.306590025313198566e-04
9.096447007299133646e-04 8.397101191803812981e-04
9.151950080885881168e-04 8.400489459745585918e-04
9.207768833265136000e-04 8.449937449768185616e-04
9.263906652698572410e-04 8.595235412940382957e-04
9.320366982224577348e-04 8.626969647593796253e-04
9.377153320839109237e-04 8.666237117722630501e-04
9.434269224708072363e-04 8.699307800270617008e-04
9.491718308412390795e-04 8.975851815193891525e-04
9.549504246228225635e-04 8.975851815193891525e-04
9.607630773441286094e-04 9.025317849591374397e-04
9.666101687698025122e-04 9.052226669155061245e-04
9.724920850394409150e-04 9.064786136150360107e-04
9.784092188103014377e-04 9.064786136150360107e-04
9.843619694041025672e-04 9.171729325316846371e-04
9.903507429578927747e-04 9.267834830097854137e-04
9.963759525792828965e-04 9.375105728395283222e-04
1.002438018506028334e-03 9.388366597704589367e-04
1.008537368270316257e-03 9.388366597704589367e-04
1.014674436867675847e-03 9.416760294698178768e-04
1.020849666930886924e-03 9.559840545989573002e-04
1.027063508908965033e-03 9.631699649617075920e-04
1.033316421251373463e-03 9.698224021121859550e-04
1.039608870597705497e-03 9.810357587411999702e-04
1.045941331973066976e-03 9.827130706980824471e-04
1.052314288989188856e-03 9.827130706980824471e-04
1.058728234051729052e-03 9.847281035035848618e-04
1.065183668573764638e-03 9.917637798935174942e-04
1.071681103195865374e-03 1.000921824015676975e-03
1.078221058012827265e-03 1.002379343844950199e-03
1.084804062807493341e-03 1.002379343844950199e-03
1.091430657291787192e-03 1.004204270429909229e-03
1.098101391355282364e-03 1.005274592898786068e-03
1.104816825321603161e-03 1.010716310702264309e-03
1.111577530212925959e-03 1.010716310702264309e-03
1.118384088022874624e-03 1.011407235637307167e-03
1.125237091998251750e-03 1.012954278849065304e-03
1.132137146929713912e-03 1.012954278849065304e-03
1.139084869451999172e-03 1.013894099742174149e-03
1.146080888353919348e-03 1.016085385344922543e-03
1.153125844898526863e-03 1.016085385344922543e-03
1.160220393153901797e-03 1.041540061123669147e-03
1.167365200334952906e-03 1.048671547323465347e-03
1.174560947156655898e-03 1.049029990099370480e-03
1.181808328199257388e-03 1.049029990099370480e-03
1.189108052285872165e-03 1.049029990099370480e-03
1.196460842872965318e-03 1.063919975422322750e-03
1.203867438454367172e-03 1.086790347471833229e-03
1.211328592979213923e-03 1.097597647458314896e-03
1.218845076284559483e-03 1.099115470424294472e-03
1.226417674543147296e-03 1.104631694033741951e-03
1.234047190727071341e-03 1.132738427259027958e-03
1.241734445088003977e-03 1.149223302491009235e-03
1.249480275654584523e-03 1.149223302491009235e-03
1.257285538747912514e-03 1.168526127003133297e-03
1.265151109515759258e-03 1.184984808787703514e-03
1.273077882486455068e-03 1.188407302834093571e-03
1.281066772143099868e-03 1.194646814838051796e-03
1.289118713519453712e-03 1.199299586005508900e-03
1.297234662817869357e-03 1.221941900439560413e-03
1.305415598050833990e-03 1.238950877450406551e-03
1.313662519706823963e-03 1.239537377841770649e-03
1.321976451441785961e-03 1.245378982275724411e-03
1.330358440797321188e-03 1.246302854269742966e-03
1.338809559946915490e-03 1.246302854269742966e-03
1.347330906471439242e-03 1.255940645933151245e-03
1.355923604165402800e-03 1.257218187674880028e-03
1.364588803875374599e-03 1.270008622668683529e-03
1.373327684372107086e-03 1.271695364266633987e-03
1.382141453258059699e-03 1.316122477874159813e-03
1.391031347912026050e-03 1.317325979471206665e-03
1.399998636472699585e-03 1.330578466877341270e-03
1.409044618863082229e-03 1.347495242953300476e-03
1.418170627857865806e-03 1.349564059637486935e-03
1.427378030195907603e-03 1.353810657747089863e-03
1.436668227740106173e-03 1.358257373794913292e-03
1.446042658687105107e-03 1.361804665066301823e-03
1.455502798829520555e-03 1.408359850756824017e-03
1.465050162873266382e-03 1.411250908859074116e-03
1.474686305813030507e-03 1.429821713827550411e-03
1.484412824368975051e-03 1.439975225366652012e-03
1.494231358487891660e-03 1.442611333914101124e-03
1.504143592912437349e-03 1.449862145818769932e-03
1.514151258822000979e-03 1.467723748646676540e-03
1.524256135549359372e-03 1.470873248763382435e-03
1.534460052377229367e-03 1.483295112848281860e-03
1.544764890419201382e-03 1.485851476900279522e-03
1.555172584589966994e-03 1.488689100369811058e-03
1.565685125669840673e-03 1.493266085162758827e-03
1.576304562469127424e-03 1.493266085162758827e-03
1.587033004098159809e-03 1.493266085162758827e-03
1.597872622349169342e-03 1.493962015956640244e-03
1.608825654196813833e-03 1.493962015956640244e-03
1.619894404424392607e-03 1.497513381764292717e-03
1.631081248383424876e-03 1.497752149589359760e-03
1.642388634894872187e-03 1.498559606261551380e-03
1.653819089300645386e-03 1.499401056207716465e-03
1.665375216675028152e-03 1.500508980825543404e-03
1.677059705205988932e-03 1.507391105405986309e-03
1.688875329757388551e-03 1.507391105405986309e-03
1.700824955623792207e-03 1.521253492683172226e-03
1.712911542490349421e-03 1.522212172858417034e-03
1.725138148611650522e-03 1.522212172858417034e-03
1.737507935223855720e-03 1.525607542134821415e-03
1.750024171206138873e-03 1.534375012852251530e-03
1.762690238008427987e-03 1.543157501146197319e-03
1.775509634863935930e-03 1.546980696730315685e-03
1.788485984306348265e-03 1.568378764204680920e-03
1.801623038013391506e-03 1.569170854054391384e-03
1.814924683000086487e-03 1.570318941958248615e-03
1.828394948187200527e-03 1.626247190870344639e-03
1.842038011372306361e-03 1.646958058699965477e-03
1.855858206633568706e-03 1.663172035478055477e-03
1.869860032198781717e-03 1.673013321124017239e-03
1.884048158815119622e-03 1.711865188553929329e-03
1.898427438658353188e-03 1.711865188553929329e-03
1.913002914823690561e-03 1.716903992928564548e-03
1.927779831444460931e-03 1.716903992928564548e-03
1.942763644488941293e-03 1.722283195704221725e-03
1.957960033290694762e-03 1.732535311020910740e-03
1.973374912872861032e-03 1.734710764139890671e-03
1.989014447133007589e-03 1.734779099933803082e-03
2.004885062961356268e-03 1.745686284266412258e-03
2.020993465372951988e-03 1.755760400556027889e-03
2.037346653742220723e-03 1.774330507032573223e-03
2.053951939237634323e-03 1.780276885256171227e-03
2.070816963564421024e-03 1.789398724213242531e-03
2.087949719134763425e-03 1.800882979296147823e-03
2.105358570797832059e-03 1.806613523513078690e-03
2.123052279276488059e-03 1.814521849155426025e-03
2.141040026473979997e-03 1.830252003856003284e-03
2.159331442832291680e-03 1.832862966693937778e-03
2.177936636944917924e-03 1.833201851695775986e-03
2.196866227650407649e-03 1.845361315645277500e-03
2.216131378860113511e-03 1.846712897531688213e-03
2.235743837404209448e-03 1.846712897531688213e-03
2.255715974215029545e-03 1.855773734860122204e-03
2.276060829206914393e-03 1.857882365584373474e-03
2.296792160257536599e-03 1.862863777205348015e-03
2.317924496748359313e-03 1.862863777205348015e-03
2.339473198182705389e-03 1.921963994391262531e-03
2.361454518469723127e-03 1.922798459418118000e-03
2.383885676543835794e-03 2.030322793871164322e-03
2.406784934083104188e-03 2.048570895567536354e-03
2.430171681199670523e-03 2.065464621409773827e-03
2.454066531102970170e-03 2.105797640979290009e-03
2.478491424886270032e-03 2.105797640979290009e-03
2.503469747762576171e-03 2.107017906382679939e-03
2.529026458283244443e-03 2.110647968947887421e-03
2.555188232317275130e-03 2.127111190930008888e-03
2.581983623859950179e-03 2.139067044481635094e-03
2.609443245085406749e-03 2.161634154617786407e-03
2.637599968471703894e-03 2.163293072953820229e-03
2.666489154323729762e-03 2.173881279304623604e-03
2.696148907618345272e-03 2.247878350317478180e-03
2.726620368822062213e-03 2.259943634271621704e-03
2.757948044214479817e-03 2.267802832648158073e-03
2.790180182330864560e-03 2.268816111609339714e-03
2.823369204465169674e-03 2.294564153999090195e-03
2.857572198815910413e-03 2.294564153999090195e-03
2.892851489898129978e-03 2.317935461178421974e-03
2.929275297397258577e-03 2.413337351754307747e-03
2.966918501854428052e-03 2.429838059470057487e-03
3.005863538646721522e-03 2.470550825819373131e-03
3.046201446927754471e-03 2.680847188457846642e-03
3.088033106887724377e-03 2.699033590033650398e-03
3.131470707376769053e-03 2.723222831264138222e-03
3.176639497302743888e-03 2.766730030998587608e-03
3.223679889233777452e-03 2.803745912387967110e-03
3.272750003681798407e-03 2.884463174268603325e-03
3.324028769590480891e-03 2.924407832324504852e-03
3.377719733475532428e-03 2.979621291160583496e-03
3.434055780717302532e-03 3.182277083396911621e-03
3.493305044071317710e-03 3.419971326366066933e-03
3.555778376301169368e-03 3.419971326366066933e-03
3.621838911159373266e-03 3.895335597917437553e-03
3.691914453942964514e-03 3.950328100472688675e-03
3.766513768933219593e-03 4.012214485555887222e-03
3.846248332006522563e-03 4.044864792376756668e-03
3.931861905682922792e-03 4.050706047564744949e-03
4.024271571538157351e-03 4.162375815212726593e-03
4.124625990352038911e-03 4.263925366103649139e-03
4.234390360934960074e-03 4.393116571009159088e-03
4.355474235293593441e-03 4.482832737267017365e-03
4.490431036920354384e-03 4.522241652011871338e-03
4.642783652769698691e-03 4.781811032444238663e-03
4.817585562998943569e-03 4.801069851964712143e-03
5.022456770318610778e-03 5.267366301268339157e-03
5.269675841288818698e-03 5.267366301268339157e-03
5.580956487314159276e-03 5.646346602588891983e-03
6.000508972202536241e-03 6.549439392983913422e-03
6.643268877183436914e-03 7.153391838073730469e-03
8.047413690388758103e-03 8.592857047915458679e-03


==> Data/B1_C1_e49_qqplot.txt <==
-2.052548156357593932e-03 -1.651194412261247635e-03
-1.780651833754746732e-03 -1.556599396280944347e-03
-1.650384938261989986e-03 -1.556599396280944347e-03
-1.563067880618273630e-03 -1.506475149653851986e-03
-1.497002049241519597e-03 -1.446373760700225830e-03
-1.443696752831465091e-03 -1.432517892681062222e-03
-1.398927962263000948e-03 -1.408532378263771534e-03
-1.360282016157214223e-03 -1.392986159771680832e-03
-1.326247643612394733e-03 -1.342721516266465187e-03
-1.295814771290746932e-03 -1.282554469071328640e-03
-1.268274358513563462e-03 -1.230748719535768032e-03
-1.243109252831285476e-03 -1.219972502440214157e-03
-1.219930482138645994e-03 -1.202148967422544956e-03
-1.198438004011406896e-03 -1.200655591674149036e-03
-1.178395436059129610e-03 -1.194867189042270184e-03
-1.159613181933178035e-03 -1.144041540101170540e-03
-1.141936810474171145e-03 -1.114526879973709583e-03
-1.125238838317995944e-03 -1.098162611015141010e-03
-1.109412784621028030e-03 -1.083411276340484619e-03
-1.094368782639198101e-03 -1.078275730833411217e-03
-1.080030282710545998e-03 -1.072100829333066940e-03
-1.066331535967682351e-03 -1.070301397703588009e-03
-1.053215646693594432e-03 -1.061205868609249592e-03
-1.040633045595453637e-03 -1.052899053320288658e-03
-1.028540279223996018e-03 -1.045778393745422363e-03
-1.016899040006095586e-03 -1.041742390953004360e-03
-1.005675381623671394e-03 -1.026751589961349964e-03
-9.948390787489868985e-04 -9.913922986015677452e-04
-9.843631003556528591e-04 -9.848439367488026619e-04
-9.742231732258312214e-04 -9.763806592673063278e-04
-9.643974177076747398e-04 -9.744171402417123318e-04
-9.548660418128326714e-04 -9.653388988226652145e-04
-9.456110827740187149e-04 -9.300893871113657951e-04
-9.366161874806475758e-04 -9.258819627575576305e-04
-9.278664249697725439e-04 -9.242714731954038143e-04
-9.193481255080075860e-04 -9.180469787679612637e-04
-9.110487418579181094e-04 -9.143470670096576214e-04
-9.029567291521061042e-04 -8.957564714364707470e-04
-8.950614404541503127e-04 -8.826798875816166401e-04
-8.873530356072505598e-04 -8.784054080024361610e-04
-8.798224013893221097e-04 -8.671518880873918533e-04
-8.724610813299307939e-04 -8.585757459513843060e-04
-8.652612138171635004e-04 -8.442032849416136742e-04
-8.582154773448307178e-04 -8.318912005051970482e-04
-8.513170419323210945e-04 -8.244912605732679367e-04
-8.445595258992396725e-04 -8.141612051986157894e-04
-8.379369573007580414e-04 -8.133534574881196022e-04
-8.314437394324758219e-04 -8.133534574881196022e-04
-8.250746198993144653e-04 -8.096627425402402878e-04
-8.188246628148913029e-04 -8.096278179436922073e-04
-8.126892237580858559e-04 -8.096002275124192238e-04
-8.066639271645561745e-04 -8.078890969045460224e-04
-8.007446458741207225e-04 -8.038365049287676811e-04
-7.949274825914730367e-04 -8.031493634916841984e-04
-7.892087530491395490e-04 -7.931209984235465527e-04
-7.835849706881371128e-04 -7.876939489506185055e-04
-7.780528326948525208e-04 -7.628714665770530701e-04
-7.726092072523253838e-04 -7.628714665770530701e-04
-7.672511218811736006e-04 -7.584252161905169487e-04
-7.619757527600861660e-04 -7.498387130908668041e-04
-7.567804149285794254e-04 -7.368138758465647697e-04
-7.516625532858956698e-04 -7.368138758465647697e-04
-7.466197343094398749e-04 -7.251317147165536880e-04
-7.416496384247753260e-04 -7.224167347885668278e-04
-7.367500529664814529e-04 -7.197894738055765629e-04
-7.319188656757165705e-04 -7.039435440674424171e-04
-7.271540586860520414e-04 -6.932911928743124008e-04
-7.224537029541273784e-04 -6.890445947647094727e-04
-7.178159530962046177e-04 -6.877650739625096321e-04
-7.132390425955251493e-04 -6.863904418423771858e-04
-7.087212793489247901e-04 -6.823529838584363461e-04
-7.042610415242917888e-04 -6.744044949300587177e-04
-6.998567737030573534e-04 -6.589304539375007153e-04
-6.955069832845494097e-04 -6.587589741684496403e-04
-6.912102371310702500e-04 -6.583957583643496037e-04
-6.869651584346078742e-04 -6.571449339389801025e-04
-6.827704237878079842e-04 -6.515365093946456909e-04
-6.786247604433970132e-04 -6.481439340859651566e-04
-6.745269437476666572e-04 -6.476028356701135635e-04
-6.704757947349081117e-04 -6.475948030129075050e-04
-6.664701778708118909e-04 -6.415148382075130939e-04
-6.625089989338499383e-04 -6.366256857290863991e-04
-6.585912030246672110e-04 -6.349951145239174366e-04
-6.547157726942675606e-04 -6.242040544748306274e-04
-6.508817261825731310e-04 -6.226409459486603737e-04
-6.470881157596202957e-04 -6.223712698556482792e-04
-6.433340261623154413e-04 -6.198291084729135036e-04
-6.396185731201658011e-04 -6.151074194349348545e-04
-6.359409019639878594e-04 -6.149169057607650757e-04
-6.323001863120715927e-04 -6.085360655561089516e-04
-6.286956268285745844e-04 -6.049939547665417194e-04
-6.251264500495746926e-04 -6.006539915688335896e-04
-6.215919072722395468e-04 -5.891873734071850777e-04
-6.180912735032129991e-04 -5.877496441826224327e-04
-6.146238464623404469e-04 -5.843607359565794468e-04
-6.111889456383794812e-04 -5.715159932151436806e-04
-6.077859113933908874e-04 -5.652470863424241543e-04
-6.044141041128543550e-04 -5.612987442873418331e-04
-6.010729033987519858e-04 -5.592033849097788334e-04
-5.977617073029532248e-04 -5.558539996854960918e-04
-5.944799315986378299e-04 -5.539369303733110428e-04
-5.912270090873418234e-04 -5.440228851512074471e-04
-5.880023889397506445e-04 -5.399062065407633781e-04
-5.848055360680855198e-04 -5.399062065407633781e-04
-5.816359305284106700e-04 -5.378808709792792797e-04
-5.784930669511277124e-04 -5.371181759983301163e-04
-5.753764539980616398e-04 -5.322757642716169357e-04
-5.722856138446439115e-04 -5.264075589366257191e-04
-5.692200816858962757e-04 -5.257158190943300724e-04
-5.661794052647557696e-04 -5.232278490439057350e-04
-5.631631444217244592e-04 -5.193235119804739952e-04
-5.601708706645515488e-04 -5.173648241907358170e-04
-5.572021667569204695e-04 -5.162826273590326309e-04
-5.542566263252129803e-04 -5.155100370757281780e-04
-5.513338534822932908e-04 -5.149228964000940323e-04
-5.484334624675084877e-04 -5.149228964000940323e-04
-5.455550773020598036e-04 -5.130904610268771648e-04
-5.426983314589179166e-04 -5.108473123982548714e-04
-5.398628675466465030e-04 -5.081615527160465717e-04
-5.370483370063075567e-04 -5.077774403616786003e-04
-5.342543998209155903e-04 -5.059401737526059151e-04
-5.314807242367573445e-04 -5.017080693505704403e-04
-5.287269864960223277e-04 -5.014602211304008961e-04
-5.259928705801894012e-04 -5.013350746594369411e-04
-5.232780679636571224e-04 -4.982597311027348042e-04
-5.205822773771290888e-04 -4.950344446115195751e-04
-5.179052045802893774e-04 -4.937055637128651142e-04
-5.152465621433426372e-04 -4.850219702348113060e-04
-5.126060692369936115e-04 -4.845486255362629890e-04
-5.099834514304880289e-04 -4.826357471756637096e-04
-5.073784404973400537e-04 -4.793934640474617481e-04
-5.047907742283989181e-04 -4.788516671396791935e-04
-5.022201962519212345e-04 -4.772924294229596853e-04
-4.996664558603405339e-04 -4.675904638133943081e-04
-4.971293078434324032e-04 -4.675904638133943081e-04
-4.946085123275950667e-04 -4.672063514590263367e-04
-4.921038346209763090e-04 -4.662782012019306421e-04
-4.896150450641952078e-04 -4.626229347195476294e-04
-4.871419188864164096e-04 -4.597484949044883251e-04
-4.846842360665455803e-04 -4.597484949044883251e-04
-4.822417811993330388e-04 -4.528689605649560690e-04
-4.798143433661732874e-04 -4.521008813753724098e-04
-4.774017160104086430e-04 -4.484738747123628855e-04
-4.750036968169438732e-04 -4.482685471884906292e-04
-4.726200875960004247e-04 -4.479760536924004555e-04
-4.702506941708340608e-04 -4.479760536924004555e-04
-4.678953262692586452e-04 -4.374229756649583578e-04
-4.655537974188203804e-04 -4.362435720395296812e-04
-4.632259248454748319e-04 -4.312020901124924421e-04
-4.609115293756302378e-04 -4.312020901124924421e-04
-4.586104353414185422e-04 -4.285389732103794813e-04
-4.563224704890718551e-04 -4.284539900254458189e-04
-4.540474658902792751e-04 -4.277409170754253864e-04
-4.517852558564106145e-04 -4.277409170754253864e-04
-4.495356778554950809e-04 -4.272089863661676645e-04
-4.472985724318478528e-04 -4.256741376593708992e-04
-4.450737831282477281e-04 -4.224395088385790586e-04
-4.428611564105633890e-04 -4.208673199173063040e-04
-4.406605415947419807e-04 -4.186959413345903158e-04
-4.384717907760666005e-04 -4.146071150898933411e-04
-4.362947587606021940e-04 -4.102248640265315771e-04
-4.341293029987467020e-04 -4.102248640265315771e-04
-4.319752835208091218e-04 -4.059864149894565344e-04
-4.298325628745465064e-04 -4.042945802211761475e-04
-4.277010060645791267e-04 -4.034666344523429871e-04
-4.255804804936257914e-04 -4.022237553726881742e-04
-4.234708559054878242e-04 -4.017609462607651949e-04
-4.213720043297204372e-04 -4.011840501334518194e-04
-4.192838000279356671e-04 -4.003294743597507477e-04
-4.172061194416730673e-04 -4.002928617410361767e-04
-4.151388411417893131e-04 -4.002471978310495615e-04
-4.130818457793094200e-04 -3.991824632976204157e-04
-4.110350160376918154e-04 -3.974335559178143740e-04
-4.089982365864575542e-04 -3.962658229283988476e-04
-4.069713940361368394e-04 -3.962658229283988476e-04
-4.049543768944890466e-04 -3.950152895413339138e-04
-4.029470755239515298e-04 -3.927524958271533251e-04
-4.009493821002776872e-04 -3.918507718481123447e-04
-3.989611905723236865e-04 -3.868587955366820097e-04
-3.969823966229460085e-04 -3.849086060654371977e-04
-3.950128976309722427e-04 -3.837605763692408800e-04
-3.930525926342109282e-04 -3.814687370322644711e-04
-3.911013822934660705e-04 -3.771026385948061943e-04
-3.891591688575234825e-04 -3.757580416277050972e-04
-3.872258561290777804e-04 -3.723613044712692499e-04
-3.853013494315702704e-04 -3.723613044712692499e-04
-3.833855555769062336e-04 -3.713027981575578451e-04
-3.814783828340283494e-04 -3.625944373197853565e-04
-3.795797408983130300e-04 -3.624777600634843111e-04
-3.776895408617700930e-04 -3.619522904045879841e-04
-3.758076951840148752e-04 -3.608224506024271250e-04
-3.739341176639928354e-04 -3.603227669373154640e-04
-3.720687234124323635e-04 -3.570946864783763885e-04
-3.702114288250013974e-04 -3.512130933813750744e-04
-3.683621515561474684e-04 -3.476725833024829626e-04
-3.665208104936037710e-04 -3.467884671408683062e-04
-3.646873257335335569e-04 -3.455126425251364708e-04
-3.628616185563020660e-04 -3.448266943451017141e-04
-3.610436114028491039e-04 -3.447810595389455557e-04
-3.592332278516504511e-04 -3.399554989300668240e-04
-3.574303925962485319e-04 -3.353282809257507324e-04
-3.556350314233336948e-04 -3.310678876005113125e-04
-3.538470711913627165e-04 -3.251558227930217981e-04
-3.520664398096979382e-04 -3.218166239093989134e-04
-3.502930662182486598e-04 -3.218166239093989134e-04
-3.485268803676074174e-04 -3.183371736668050289e-04
-3.467678131996583231e-04 -3.155806625727564096e-04
-3.450157966286512856e-04 -3.136329760309308767e-04
-3.432707635227217843e-04 -3.132425190415233374e-04
-3.415326476858522391e-04 -3.122391062788665295e-04
-3.398013838402521528e-04 -3.091240068897604942e-04
-3.380769076091555089e-04 -3.075294953305274248e-04
-3.363591555000133067e-04 -3.075294953305274248e-04
-3.346480648880824815e-04 -3.071202663704752922e-04
-3.329435740003862713e-04 -3.066857170779258013e-04
-3.312456219000477664e-04 -3.064341144636273384e-04
-3.295541484709785902e-04 -3.061367024201899767e-04
-3.278690944029194021e-04 -3.061250899918377399e-04
-3.261904011768129263e-04 -3.048835496883839369e-04
-3.245180110505136253e-04 -3.045379125978797674e-04
-3.228518670448119539e-04 -3.042456810362637043e-04
-3.211919129297745507e-04 -3.023721801582723856e-04
-3.195380932113862709e-04 -2.963766746688634157e-04
-3.178903531184879895e-04 -2.936044475063681602e-04
-3.162486385900011758e-04 -2.891740004997700453e-04
-3.146128962624339821e-04 -2.874521887861192226e-04
-3.129830734576597362e-04 -2.871098113246262074e-04
-3.113591181709598186e-04 -2.855876518879085779e-04
-3.097409790593256629e-04 -2.855876518879085779e-04
-3.081286054300129960e-04 -2.844734408427029848e-04
-3.065219472293413791e-04 -2.844734408427029848e-04
-3.049209550317315146e-04 -2.838204381987452507e-04
-3.033255800289776614e-04 -2.835524792317301035e-04
-3.017357740197445896e-04 -2.817568019963800907e-04
-3.001514893992870666e-04 -2.775742323137819767e-04
-2.985726791493843952e-04 -2.774086897261440754e-04
-2.969992968284856124e-04 -2.769991988316178322e-04
-2.954312965620585181e-04 -2.764917153399437666e-04
-2.938686330331396600e-04 -2.741639909800142050e-04
-2.923112614730777954e-04 -2.727647370193153620e-04
-2.907591376524672503e-04 -2.727647370193153620e-04
-2.892122178722688459e-04 -2.685245417524129152e-04
-2.876704589551068989e-04 -2.685245417524129152e-04
-2.861338182367470680e-04 -2.676488948054611683e-04
-2.846022535577436593e-04 -2.634130069054663181e-04
-2.830757232552546057e-04 -2.616373531054705381e-04
-2.815541861550208635e-04 -2.612763200886547565e-04
-2.800376015635047005e-04 -2.606234338600188494e-04
-2.785259292601860058e-04 -2.585681213531643152e-04
-2.770191294900064844e-04 -2.555940591264516115e-04
-2.755171629559674301e-04 -2.525417658034712076e-04
-2.740199908118675764e-04 -2.525219751987606287e-04
-2.725275746551868270e-04 -2.525219751987606287e-04
-2.710398765201048614e-04 -2.525219751987606287e-04
-2.695568588706564041e-04 -2.512869832571595907e-04
-2.680784845940185489e-04 -2.503905561752617359e-04
-2.666047169939251530e-04 -2.478530223015695810e-04
-2.651355197842078645e-04 -2.464683784637600183e-04
-2.636708570824611297e-04 -2.463544369675219059e-04
-2.622106934038248354e-04 -2.417666983092203736e-04
-2.607549936548863223e-04 -2.413939073449000716e-04
-2.593037231276955346e-04 -2.386249252595007420e-04
-2.578568474938923308e-04 -2.386249252595007420e-04
-2.564143327989442203e-04 -2.377813943894580007e-04
-2.549761454564895922e-04 -2.369420108152553439e-04
-2.535422522427861129e-04 -2.369420108152553439e-04
-2.521126202912613089e-04 -2.366849657846614718e-04
-2.506872170871628962e-04 -2.358924975851550698e-04
-2.492660104623065261e-04 -2.337614860152825713e-04
-2.478489685899198610e-04 -2.337614860152825713e-04
-2.464360599795775621e-04 -2.286054659634828568e-04
-2.450272534722311435e-04 -2.284322981722652912e-04
-2.436225182353258883e-04 -2.277953899465501308e-04
-2.422218237580039046e-04 -2.263986243633553386e-04
-2.408251398463952730e-04 -2.259907923871651292e-04
-2.394324366189915930e-04 -2.227719378424808383e-04
-2.380436845020999777e-04 -2.212252438766881824e-04
-2.366588542253797185e-04 -2.181347954319790006e-04
-2.352779168174532181e-04 -2.171587402699515224e-04
-2.339008436015979403e-04 -2.151788212358951569e-04
-2.325276061915099168e-04 -2.147471532225608826e-04
-2.311581764871416039e-04 -2.137104020221158862e-04
-2.297925266706116480e-04 -2.131897635990753770e-04
-2.284306292021841495e-04 -2.131798246409744024e-04
-2.270724568163182903e-04 -2.131239889422431588e-04
-2.257179825177824724e-04 -2.126111503457650542e-04
-2.243671795778371129e-04 -2.123342565027996898e-04
-2.230200215304790760e-04 -2.111095818690955639e-04
-2.216764821687520787e-04 -2.111095818690955639e-04
-2.203365355411160778e-04 -2.104833401972427964e-04
-2.190001559478795662e-04 -2.101879072142764926e-04
-2.176673179376891983e-04 -2.083870786009356380e-04
-2.163379963040780419e-04 -2.075332158710807562e-04
-2.150121660820716733e-04 -2.062838902929797769e-04
-2.136898025448467475e-04 -2.062838902929797769e-04
-2.123708812004493080e-04 -2.054159995168447495e-04
-2.110553777885600156e-04 -2.035856741713359952e-04
-2.097432682773166495e-04 -2.035856741713359952e-04
-2.084345288601861031e-04 -2.021708933170884848e-04
-2.071291359528850599e-04 -2.017224323935806751e-04
-2.058270661903525490e-04 -2.000780950766056776e-04
-2.045282964237679548e-04 -1.984411937883123755e-04
-2.032328037176180612e-04 -1.959043584065511823e-04
-2.019405653468093868e-04 -1.920765062095597386e-04
-2.006515587938252989e-04 -1.919690257636830211e-04
-1.993657617459285820e-04 -1.903588999994099140e-04
-1.980831520924071303e-04 -1.892504369607195258e-04
-1.968037079218609492e-04 -1.872289867606014013e-04
-1.955274075195329302e-04 -1.868382387328892946e-04
-1.942542293646784416e-04 -1.859734766185283661e-04
-1.929841521279767409e-04 -1.848737156251445413e-04
-1.917171546689798748e-04 -1.826623338274657726e-04
-1.904532160336015040e-04 -1.825833023758605123e-04
-1.891923154516432146e-04 -1.800133904907852411e-04
-1.879344323343562289e-04 -1.776740391505882144e-04
-1.866795462720415239e-04 -1.771394308889284730e-04
-1.854276370316835869e-04 -1.771394308889284730e-04
-1.841786845546203029e-04 -1.770772214513272047e-04
-1.829326689542460445e-04 -1.770772214513272047e-04
-1.816895705137484276e-04 -1.766119094099849463e-04
-1.804493696838774296e-04 -1.760419108904898167e-04
-1.792120470807477930e-04 -1.737766870064660907e-04
-1.779775834836708377e-04 -1.737766870064660907e-04
-1.767459598330198029e-04 -1.734485558699816465e-04
-1.755171572281220491e-04 -1.721829758025705814e-04
-1.742911569251838955e-04 -1.721829758025705814e-04
-1.730679403352427246e-04 -1.699813437880948186e-04
-1.718474890221479269e-04 -1.654125953791663051e-04
-1.706297847005701970e-04 -1.648824691073969007e-04
-1.694148092340371219e-04 -1.612955966265872121e-04
-1.682025446329961187e-04 -1.584631536388769746e-04
-1.669929730529040699e-04 -1.571229804540053010e-04
-1.657860767923411099e-04 -1.562470861244946718e-04
-1.645818382911517878e-04 -1.562470861244946718e-04
-1.633802401286086996e-04 -1.552963658468797803e-04
-1.621812650216012471e-04 -1.552411995362490416e-04
-1.609848958228483038e-04 -1.529256551293656230e-04
-1.597911155191339742e-04 -1.526193082099780440e-04
-1.585999072295650903e-04 -1.523156824987381697e-04
-1.574112542038523185e-04 -1.515862677479162812e-04
-1.562251398206118648e-04 -1.491848815931007266e-04
-1.550415475856892981e-04 -1.458383921999484301e-04
-1.538604611305036216e-04 -1.451388670830056071e-04
-1.526818642104124581e-04 -1.451388670830056071e-04
-1.515057407030965619e-04 -1.396241568727418780e-04
-1.503320746069636564e-04 -1.374838611809536815e-04
-1.491608500395726815e-04 -1.335793785983696580e-04
-1.479920512360756598e-04 -1.335793785983696580e-04
-1.468256625476775873e-04 -1.335793785983696580e-04
-1.456616684401158400e-04 -1.313859247602522373e-04
-1.445000534921549217e-04 -1.305960322497412562e-04
-1.433408023941002123e-04 -1.303438766626641154e-04
-1.421838999463273837e-04 -1.303438766626641154e-04
-1.410293310578282673e-04 -1.301791780861094594e-04
-1.398770807447726600e-04 -1.301791780861094594e-04
-1.387271341290864744e-04 -1.296838163398206234e-04
-1.375794764370439293e-04 -1.288286584895104170e-04
-1.364340929978748109e-04 -1.284437312278896570e-04
-1.352909692423872917e-04 -1.278971467399969697e-04
-1.341500907016033542e-04 -1.274188107345253229e-04
-1.330114430054084979e-04 -1.238382828887552023e-04
-1.318750118812152977e-04 -1.185513392556458712e-04
-1.307407831526398098e-04 -1.172713673440739512e-04
-1.296087427381894977e-04 -1.172713673440739512e-04
-1.284788766499653332e-04 -1.171800031443126500e-04
-1.273511709923744694e-04 -1.163197011919692159e-04
-1.262256119608548934e-04 -1.161938052973710001e-04
-1.251021858406115451e-04 -1.161173786385916173e-04
-1.239808790053635210e-04 -1.138630323112010956e-04
-1.228616779161007932e-04 -1.103480681194923818e-04
-1.217445691198526091e-04 -1.101560847018845379e-04
-1.206295392484646478e-04 -1.101560847018845379e-04
-1.195165750173864745e-04 -1.073595703928731382e-04
-1.184056632244671556e-04 -1.052133593475446105e-04
-1.172967907487613341e-04 -9.983293421100825071e-05
-1.161899445493419481e-04 -9.901831072056666017e-05
-1.150851116641224067e-04 -9.877172851702198386e-05
-1.139822792086860319e-04 -9.710395534057170153e-05
-1.128814343751230074e-04 -9.702669194666668773e-05
-1.117825644308745515e-04 -9.671370207797735929e-05
-1.106856567175834187e-04 -9.169432451017200947e-05
-1.095906986499511915e-04 -8.845701813697814941e-05
-1.084976777146013722e-04 -8.815647743176668882e-05
-1.074065814689478961e-04 -8.784696547081694007e-05
-1.063173975400695130e-04 -8.784696547081694007e-05
-1.052301136235884641e-04 -8.784696547081694007e-05
-1.041447174825533477e-04 -8.783557859715074301e-05
-1.030611969463274323e-04 -8.546634489903226495e-05
-1.019795399094790842e-04 -8.546634489903226495e-05
-1.008997343306764367e-04 -8.527534373570233583e-05
-9.982176823158472965e-05 -8.426170825259760022e-05
-9.874562969576606100e-05 -8.404981781495735049e-05
-9.767130686758126611e-05 -8.380573126487433910e-05
-9.659878795109336929e-05 -7.878111500758677721e-05
-9.552806120897197042e-05 -7.716137770330533385e-05
-9.445911496139885121e-05 -7.686137541895732284e-05
-9.339193758497333763e-05 -7.666630699532106519e-05
-9.232651751161756741e-05 -7.666630699532106519e-05
-9.126284322748110705e-05 -7.476401515305042267e-05
-9.020090327184440324e-05 -7.394659041892737150e-05
-8.914068623601993050e-05 -7.373939297394827008e-05
-8.808218076225176653e-05 -7.256270328070968390e-05
-8.702537554261199643e-05 -7.173045014496892691e-05
-8.597025931789292915e-05 -6.973408744670450687e-05
-8.491682087649711833e-05 -6.969245441723614931e-05
-8.386504905332057994e-05 -6.797058449592441320e-05
-8.281493272863201178e-05 -6.693653267575427890e-05
-8.176646082694573824e-05 -6.522347393911331892e-05
-8.071962231588840732e-05 -6.216849578777328134e-05
-7.967440620505705470e-05 -6.190197018440812826e-05
-7.863080154487092003e-05 -6.162226782180368900e-05
-7.758879742541250268e-05 -6.142519850982353091e-05
-7.654838297526026891e-05 -6.063338150852359831e-05
-7.550954736031011063e-05 -6.048382783774286509e-05
-7.447227978258558255e-05 -6.048382783774286509e-05
-7.343656947903588793e-05 -5.960848648101091385e-05
-7.240240572032009489e-05 -5.960156704531982541e-05
-7.136977780957738009e-05 -5.890956890652887523e-05
-7.033867508118175481e-05 -5.863967817276716232e-05
-6.930908689948014846e-05 -5.832879469380713999e-05
-6.828100265751271120e-05 -5.718587271985597908e-05
-6.725441177571407528e-05 -5.635283741867169738e-05
-6.622930370059458571e-05 -5.411276288214139640e-05
-6.520566790339949457e-05 -5.236833385424688458e-05
-6.418349387874506173e-05 -4.970889858668670058e-05
-6.316277114322999008e-05 -4.835730942431837320e-05
-6.214348923402033837e-05 -4.799865200766362250e-05
-6.112563770740674627e-05 -4.787667785421945155e-05
-6.010920613733065129e-05 -4.709308632300235331e-05
-5.909418411388006663e-05 -4.709308632300235331e-05
-5.808056124175008193e-05 -4.704825551016256213e-05
-5.706832713866738190e-05 -4.683999941335059702e-05
-5.605747143377664188e-05 -4.683999941335059702e-05
-5.504798376598542535e-05 -4.482998338062316179e-05
-5.403985378226485977e-05 -4.391412221593782306e-05
-5.303307113590434202e-05 -4.361632090876810253e-05
-5.202762548471582865e-05 -4.361632090876810253e-05
-5.102350648918490520e-05 -4.275915853213518858e-05
-5.002070381056600561e-05 -4.243302828399464488e-05
-4.901920710891571019e-05 -4.216151864966377616e-05
-4.801900604106280738e-05 -3.948477387893944979e-05
-4.702009025850830261e-05 -3.780088809435255826e-05
-4.602244940525199949e-05 -3.749086681636981666e-05
-4.502607311554006982e-05 -3.727655712282285094e-05
-4.403095101152777117e-05 -3.543850107234902680e-05
-4.303707270085204025e-05 -3.217883568140678108e-05
-4.204442777410618269e-05 -3.217883568140678108e-05
-4.105300580221092675e-05 -3.156920865876600146e-05
-4.006279633367305882e-05 -2.996765579155180603e-05
-3.907378889172325159e-05 -2.993697671627160162e-05
-3.808597297132507555e-05 -2.903464883274864405e-05
-3.709933803604295577e-05 -2.880566717067267746e-05
-3.611387351476012927e-05 -2.860918903024867177e-05
-3.512956879823313184e-05 -2.682413651200477034e-05
-3.414641323547034594e-05 -2.623506225063465536e-05
-3.316439612991867192e-05 -2.501833114365581423e-05
-3.218350673544379426e-05 -2.432841392874252051e-05
-3.120373425208441878e-05 -2.317530561413150281e-05
-3.022506782156179518e-05 -2.235653846582863480e-05
-2.924749652252151290e-05 -2.198264337494038045e-05
-2.827100936548349066e-05 -2.198264337494038045e-05
-2.729559528747195699e-05 -1.806826730899047107e-05
-2.632124314629525038e-05 -1.755887751642148942e-05
-2.534794171443997891e-05 -1.681540197751019150e-05
-2.437567967254091120e-05 -1.505414911662228405e-05
-2.340444560238196352e-05 -1.328694634139537811e-05
-2.243422797937874848e-05 -9.278474863094743341e-06
-2.146501516448454504e-05 -6.772569122404092923e-06
-2.049679539545562021e-05 -2.220024725829716772e-06
-1.952955677740037763e-05 -1.872433927019301336e-06
-1.856328727252629142e-05 -1.486080350332485978e-06
-1.759797468898572907e-05 -1.486080350332485978e-06
-1.663360666870408801e-05 -1.097943936656520236e-06
-1.567017067405600459e-05 -1.012890948004496749e-06
-1.470765397323062381e-05 -1.012890948004496749e-06
-1.374604362409967041e-05 -6.383667709997098427e-07
-1.278532645636539609e-05 6.658467555098468438e-07
-1.182548905172387763e-05 9.871096153801772743e-07
-1.086651772172382297e-05 2.894932777053327300e-06
-9.908398482933669248e-06 3.854759597743395716e-06
-8.951117028943447409e-06 3.892198947141878307e-06
-7.994658698616710055e-06 4.389790319692110643e-06
-7.039008439864453536e-06 4.704562797996914014e-06
-6.084150768023233527e-06 7.801549145369790494e-06
-5.130069717667289555e-06 8.542901923647150397e-06
-4.176748786343095684e-06 8.851132406562101096e-06
-3.224170868242711544e-06 1.039452217810321599e-05
-2.272318175170978476e-06 1.101872567232931033e-05
-1.321172141209637056e-06 1.266790332010714337e-05
-3.707133060807920048e-07 1.296100344916339964e-05
5.790788299126401574e-07 1.355943186354124919e-05
1.528225989823801562e-06 1.586183680046815425e-05
2.476751358769905193e-06 1.591738327988423407e-05
3.424679902619574690e-06 1.691679244686383754e-05
4.372038808793556352e-06 1.738887112878728658e-05
5.318858124447226773e-06 1.837986201280727983e-05
6.265171738843654486e-06 2.050256989605259150e-05
7.211019033603549072e-06 2.050256989605259150e-05
8.156448061361904267e-06 2.050256989605259150e-05
9.101523483444492156e-06 2.215889981016516685e-05
1.004639772015721128e-05 2.318948281754273921e-05
1.099147314223979917e-05 2.318948281754273921e-05
1.193690216999815521e-05 2.456142465234734118e-05
1.288274946475804725e-05 2.522513204894494265e-05
1.382906307915447327e-05 2.666851469257380813e-05
1.477588239480814285e-05 2.678715827642008662e-05
1.572324130098212366e-05 2.805916665238328278e-05
1.667116984483180248e-05 2.805916665238328278e-05
1.761969521377790526e-05 2.911058254539966583e-05
1.856884237368906497e-05 3.051956082344986498e-05
1.951863450968247850e-05 3.223186649847775698e-05
2.046909334481134896e-05 3.582116551115177572e-05
2.142023937877268869e-05 3.701346940943039954e-05
2.237209207184441667e-05 3.712734542204998434e-05
2.332466998994479573e-05 3.712734542204998434e-05
2.427799092126898791e-05 3.719798041856847703e-05
2.523207197162493357e-05 3.791855124291032553e-05
2.618692964346615358e-05 4.190748222754336894e-05
2.714257990221839655e-05 4.210738552501425147e-05
2.809903823254513729e-05 4.241229908075183630e-05
2.905631968653537268e-05 4.510050712269730866e-05
3.001443892532551963e-05 4.638002064893953502e-05
3.097341025532557768e-05 4.863458889303728938e-05
3.193324765996708597e-05 4.927935151499696076e-05
3.289396482770136029e-05 5.007735308026894927e-05
3.385557517683232385e-05 5.015534406993538141e-05
3.481809187765769447e-05 5.015534406993538141e-05
3.578152787230580499e-05 5.151380173629149795e-05
3.674589589258742573e-05 5.234372656559571624e-05
3.771120847612799486e-05 5.252654955256730318e-05
3.867747798100207768e-05 5.438128937385044992e-05
3.964471659905737108e-05 5.583838719758205116e-05
4.061293636808629591e-05 5.653592961607500911e-05
4.158214918298049935e-05 5.688718738383613527e-05
4.255236680598372117e-05 5.691868864232674241e-05
4.352360087614266207e-05 5.818940553581342101e-05
4.449586291804173655e-05 5.948655234533362091e-05
4.546916434989700803e-05 6.129271787358447909e-05
4.644351649107370786e-05 6.293763726716861129e-05
4.741893056908524830e-05 6.293763726716861129e-05
4.839541772612326377e-05 6.316875078482553363e-05
4.937298902516355282e-05 6.478813884314149618e-05
5.035165545568617981e-05 6.508048682007938623e-05
5.133142793904554174e-05 6.653180753346532583e-05
5.231231733352043295e-05 6.698833749396726489e-05
5.329433443907210697e-05 6.813379877712577581e-05
5.427749000183489287e-05 6.844764720881357789e-05
5.526179471836187675e-05 7.221111445687711239e-05
5.624725923964471680e-05 7.271282083820551634e-05
5.723389417492682303e-05 7.681829447392374277e-05
5.822171009532501262e-05 7.688139157835394144e-05
5.921071753727480630e-05 7.688139157835394144e-05
6.020092700581268779e-05 7.788042421452701092e-05
6.119234897770793016e-05 7.892701250966638327e-05
6.218499390445380128e-05 7.926541729830205441e-05
6.317887221512953220e-05 7.991753227543085814e-05
6.417399431914183085e-05 8.300307672470808029e-05
6.517037060885376052e-05 8.455013448838144541e-05
6.616801146211005009e-05 8.505618461640551686e-05
6.716692724466456841e-05 8.738729957258328795e-05
6.816712831251747122e-05 8.759079355513677001e-05
6.916862501416775309e-05 8.879087545210495591e-05
7.017142769278666623e-05 8.971008355729281902e-05
7.117554668831757613e-05 9.159101318800821900e-05
7.218099233950608950e-05 9.283542749471962452e-05
7.318777498586660725e-05 9.339748066850006580e-05
7.419590496958717283e-05 9.435191168449819088e-05
7.520539263737838936e-05 9.463071910431608558e-05
7.621624834226912938e-05 9.474522084929049015e-05
7.722848244535182941e-05 9.533632692182436585e-05
7.824210531748181411e-05 9.533632692182436585e-05
7.925712734093239877e-05 9.533632692182436585e-05
8.027355891100849375e-05 9.615276940166950226e-05
8.129141043762208585e-05 9.615276940166950226e-05
8.231069234683173756e-05 9.633589797886088490e-05
8.333141508234680921e-05 9.772898192750290036e-05
8.435358910700124205e-05 9.899323049467056990e-05
8.537722490419633319e-05 9.911176312016323209e-05
8.640233297931582276e-05 9.911176312016323209e-05
8.742892386111445868e-05 1.006632373901084065e-04
8.845700810308189594e-05 1.010247797239571810e-04
8.948659628478350229e-05 1.011430213111452758e-04
9.051769901317912757e-05 1.043628799379803240e-04
9.155032692392184237e-05 1.043628799379803240e-04
9.258449068263763541e-05 1.051964936777949333e-04
9.362020098618733003e-05 1.059631103998981416e-04
9.465746856391185811e-05 1.099498622352257371e-04
9.569630417886201639e-05 1.116044441005215049e-04
9.673671862901425016e-05 1.134070334956049919e-04
9.777872274847266751e-05 1.143251938628964126e-04
9.882232740865880217e-05 1.143251938628964126e-04
9.986754351949015480e-05 1.143251938628964126e-04
1.009143820305474857e-04 1.173224445665255189e-04
1.019628539322337593e-04 1.193169809994287789e-04
1.030129702569223816e-04 1.197573583340272307e-04
1.040647420800989742e-04 1.201130289700813591e-04
1.051181805214947308e-04 1.203042629640549421e-04
1.061732967462137981e-04 1.206239539897069335e-04
1.072301019658536224e-04 1.207948807859793305e-04
1.082886074396216780e-04 1.214644071296788752e-04
1.093488244754462456e-04 1.214644071296788752e-04
1.104107644310828952e-04 1.224654697580263019e-04
1.114744387152193555e-04 1.232217473443597555e-04
1.125398587885751529e-04 1.249434135388582945e-04
1.136070361650007071e-04 1.249434135388582945e-04
1.146759824125738263e-04 1.249434135388582945e-04
1.157467091546951845e-04 1.289882056880742311e-04
1.168192280711830542e-04 1.299114082939922810e-04
1.178935508993678762e-04 1.305924815824255347e-04
1.189696894351865313e-04 1.307924394495785236e-04
1.200476555342781842e-04 1.317658170592039824e-04
1.211274611130808723e-04 1.317658170592039824e-04
1.222091181499292882e-04 1.320813171332702041e-04
1.232926386861551494e-04 1.338777801720425487e-04
1.243780348271902251e-04 1.368843222735449672e-04
1.254653187436713553e-04 1.369269157294183969e-04
1.265545026725497656e-04 1.373856939608231187e-04
1.276455989182032145e-04 1.380834873998537660e-04
1.287386198535530474e-04 1.443634100724011660e-04
1.298335779211853152e-04 1.443643122911453247e-04
1.309304856344764209e-04 1.444228983018547297e-04
1.320293555787248904e-04 1.454835874028503895e-04
1.331302004122878878e-04 1.456176541978493333e-04
1.342330328677242084e-04 1.507925480837002397e-04
1.353378657529437769e-04 1.508965215180069208e-04
1.364447119523630274e-04 1.510495058028027415e-04
1.375535844280688217e-04 1.519411016488447785e-04
1.386644962209881136e-04 1.537742209620773792e-04
1.397774604520664223e-04 1.538355572847649455e-04
1.408924903234543295e-04 1.562798715895041823e-04
1.420095991197024593e-04 1.574420311953872442e-04
1.431288002089652143e-04 1.600176474312320352e-04
1.442501070442132383e-04 1.600176474312320352e-04
1.453735331644565596e-04 1.623381685931235552e-04
1.464990921959760813e-04 1.624893775442615151e-04
1.476267978535671078e-04 1.624893775442615151e-04
1.487566639417911910e-04 1.626771118026226759e-04
1.498887043562415031e-04 1.647661410970613360e-04
1.510229330848169638e-04 1.650309131946414709e-04
1.521593642090101641e-04 1.686283358139917254e-04
1.532980119052050204e-04 1.732334203552454710e-04
1.544388904459890121e-04 1.739016297506168485e-04
1.555820142014765583e-04 1.789621746866032481e-04
1.567273976406455954e-04 1.790763635654002428e-04
1.578750553326881947e-04 1.806601794669404626e-04
1.590250019483743804e-04 1.815224386518821120e-04
1.601772522614298251e-04 1.869429106591269374e-04
1.613318211499291312e-04 1.882908254629001021e-04
1.624887235977019598e-04 1.884321100078523159e-04
1.636479746957565607e-04 1.885237288661301136e-04
1.648095896437175333e-04 1.892019645310938358e-04
1.659735837512792264e-04 1.907898695208132267e-04
1.671399724396773531e-04 1.919863425428047776e-04
1.683087712431744290e-04 1.945392577908933163e-04
1.694799958105652955e-04 1.946233533089980483e-04
1.706536619066982823e-04 1.953768805833533406e-04
1.718297854140142056e-04 1.955013285623863339e-04
1.730083823341053691e-04 1.960622466867789626e-04
1.741894687892910456e-04 1.968781725736334920e-04
1.753730610242136122e-04 1.981843670364469290e-04
1.765591754074540660e-04 1.996417267946526408e-04
1.777478284331668378e-04 2.019855455728247762e-04
1.789390367227357216e-04 2.022127300733700395e-04
1.801328170264500513e-04 2.050827897619456053e-04
1.813291862252029945e-04 2.051763876806944609e-04
1.825281613322104471e-04 2.052481577266007662e-04
1.837297594947535353e-04 2.056659577647224069e-04
1.849339979959428574e-04 2.056659577647224069e-04
1.861408942565058173e-04 2.057669480564072728e-04
1.873504658365978662e-04 2.057669480564072728e-04
1.885627304376388694e-04 2.065017761196941137e-04
1.897777059041719444e-04 2.082609280478209257e-04
1.909954102257496744e-04 2.098327240673825145e-04
1.922158615388444721e-04 2.115983661497011781e-04
1.934390781287856429e-04 2.140232681995257735e-04
1.946650784317237965e-04 2.154045068891718984e-04
1.958938810366215504e-04 2.156736445613205433e-04
1.971255046872725852e-04 2.165090700145810843e-04
1.983599682843495404e-04 2.179849107051268220e-04
1.995972908874791771e-04 2.185899647884070873e-04
2.008374917173501751e-04 2.189971710322424769e-04
2.020805901578477920e-04 2.233180275652557611e-04
2.033266057582220503e-04 2.238741726614534855e-04
2.045755582352853344e-04 2.238741726614534855e-04
2.058274674756432714e-04 2.268073003506287932e-04
2.070823535379579764e-04 2.279539330629631877e-04
2.083402366552449621e-04 2.315417805220931768e-04
2.096011372372032515e-04 2.317581966053694487e-04
2.108650758725816223e-04 2.325582318007946014e-04
2.121320733315784884e-04 2.337599435122683644e-04
2.134021505682801891e-04 2.374878094997256994e-04
2.146753287231346777e-04 2.419306983938440681e-04
2.159516291254626966e-04 2.448997693136334419e-04
2.172310732960088778e-04 2.453732013236731291e-04
2.185136829495303295e-04 2.478038950357586145e-04
2.197994799974270464e-04 2.478038950357586145e-04
2.210884865504111343e-04 2.482106210663914680e-04
2.223807249212198087e-04 2.493569045327603817e-04
2.236762176273697023e-04 2.526211028452962637e-04
2.249749873939542965e-04 2.536324027460068464e-04
2.262770571564868074e-04 2.538264088798314333e-04
2.275824500637878506e-04 2.538264088798314333e-04
2.288911894809183970e-04 2.540085115469992161e-04
2.302032989921617631e-04 2.559225831646472216e-04
2.315188024040510555e-04 2.578466373961418867e-04
2.328377237484484949e-04 2.579026622697710991e-04
2.341600872856734207e-04 2.582484157755970955e-04
2.354859175076797894e-04 2.588026982266455889e-04
2.368152391412909458e-04 2.594041288830339909e-04
2.381480771514813137e-04 2.607812057249248028e-04
2.394844567447178252e-04 2.610047522466629744e-04
2.408244033723538262e-04 2.612219832371920347e-04
2.421679427340808234e-04 2.620721352286636829e-04
2.435151007814388604e-04 2.637203433550894260e-04
2.448659037213842199e-04 2.637203433550894260e-04
2.462203780199200649e-04 2.654667187016457319e-04
2.475785504057859241e-04 2.656642172951251268e-04
2.489404478742134226e-04 2.664375351741909981e-04
2.503060976907433514e-04 2.679449098650366068e-04
2.516755273951117727e-04 2.680078905541449785e-04
2.530487648051998775e-04 2.690383407752960920e-04
2.544258380210550740e-04 2.690671826712787151e-04
2.558067754289815201e-04 2.697828458622097969e-04
2.571916057057017794e-04 2.698445750866085291e-04
2.585803578225934489e-04 2.698445750866085291e-04
2.599730610499970205e-04 2.707676030695438385e-04
2.613697449616057063e-04 2.707676030695438385e-04
2.627704394389276899e-04 2.733544970396906137e-04
2.641751746758329452e-04 2.733544970396906137e-04
2.655839811831793638e-04 2.740123891271650791e-04
2.669968897935216627e-04 2.751712163444608450e-04
2.684139316659084362e-04 2.751712163444608450e-04
2.698351382907646437e-04 2.759939816314727068e-04
2.712605414948631648e-04 2.765488170552998781e-04
2.726901734463878604e-04 2.772049920167773962e-04
2.741240666600913939e-04 2.772049920167773962e-04
2.755622540025459677e-04 2.773187879938632250e-04
2.770047686974940783e-04 2.790736034512519836e-04
2.784516443312973362e-04 2.808173012454062700e-04
2.799029148584881240e-04 2.837493666447699070e-04
2.813586146074266371e-04 2.837493666447699070e-04
2.828187782860629314e-04 2.852263860404491425e-04
2.842834409878095578e-04 2.852873585652559996e-04
2.857526381975270089e-04 2.852873585652559996e-04
2.872264057976203506e-04 2.910717157647013664e-04
2.887047800742581515e-04 2.915485238190740347e-04
2.901877977237066089e-04 2.917049860116094351e-04
2.916754958587887371e-04 2.920494298450648785e-04
2.931679120154693239e-04 2.980550925713032484e-04
2.946650841595692860e-04 2.995901159010827541e-04
2.961670506936082319e-04 3.045518242288380861e-04
2.976738504637877532e-04 3.127618401776999235e-04
2.991855227671063938e-04 3.134361759293824434e-04
3.007021073586223399e-04 3.140061744488775730e-04
3.022236444588561905e-04 3.161598579026758671e-04
3.037501747613453526e-04 3.179449995514005423e-04
3.052817394403488154e-04 3.204796230420470238e-04
3.068183801587086464e-04 3.218609781470149755e-04
3.083601390758706476e-04 3.234155592508614063e-04
3.099070588560689978e-04 3.234155592508614063e-04
3.114591826766795971e-04 3.244972904212772846e-04
3.130165542367414617e-04 3.257113276049494743e-04
3.145792177656602656e-04 3.257826319895684719e-04
3.161472180320872515e-04 3.273086622357368469e-04
3.177206003529859800e-04 3.284535196144133806e-04
3.192994106028888140e-04 3.284535196144133806e-04
3.208836952233462287e-04 3.314089844934642315e-04
3.224735012325794089e-04 3.336622612550854683e-04
3.240688762353332621e-04 3.348110767547041178e-04
3.256698684329430724e-04 3.378342080395668745e-04
3.272765266336146350e-04 3.407671465538442135e-04
3.288889002629272478e-04 3.457630809862166643e-04
3.305070393745614035e-04 3.479071019683033228e-04
3.321309946612613752e-04 3.500175953377038240e-04
3.337608174660356211e-04 3.506540670059621334e-04
3.353965597936027607e-04 3.516589640639722347e-04
3.370382743220897369e-04 3.532615664880722761e-04
3.386860144149881268e-04 3.557577729225158691e-04
3.403398341333761356e-04 3.559658944141119719e-04
3.419997882484136472e-04 3.592767461668699980e-04
3.436659322541153186e-04 3.592767461668699980e-04
3.453383223804146196e-04 3.615478053689002991e-04
3.470170156065209327e-04 3.618992341216653585e-04
3.487020696745804461e-04 3.634227614384144545e-04
3.503935431036494597e-04 3.675415355246514082e-04
3.520914952039880187e-04 3.712484904099255800e-04
3.537959860916842832e-04 3.726724244188517332e-04
3.555070767036151626e-04 3.737425722647458315e-04
3.572248288127571479e-04 3.737425722647458315e-04
3.589493050438537377e-04 3.761744301300495863e-04
3.606805688894539866e-04 3.795897064264863729e-04
3.624186847263234776e-04 3.795897064264863729e-04
3.641637178322530873e-04 3.818573022726923227e-04
3.659157344032600164e-04 3.847548796329647303e-04
3.676748015712091107e-04 3.856704279314726591e-04
3.694409874218503530e-04 3.856704279314726591e-04
3.712143610132995772e-04 3.856917319353669882e-04
3.729949923949644639e-04 3.859699354507029057e-04
3.747829526269354423e-04 3.871863009408116341e-04
3.765783137998502794e-04 3.886262711603194475e-04
3.783811490552521986e-04 3.894345718435943127e-04
3.801915326064508513e-04 3.894739493262022734e-04
3.820095397599038134e-04 3.902771277353167534e-04
3.838352469371353044e-04 3.907807113137096167e-04
3.856687316972055185e-04 3.926839272025972605e-04
3.875100727597492159e-04 4.004810762125998735e-04
3.893593500286031449e-04 4.014330916106700897e-04
3.912166446160341110e-04 4.014330916106700897e-04
3.930820388675945829e-04 4.054194432683289051e-04
3.949556163876166226e-04 4.054194432683289051e-04
3.968374620653718405e-04 4.099086800124496222e-04
3.987276621019147775e-04 4.099086800124496222e-04
4.006263040376300969e-04 4.113128525204956532e-04
4.025334767805079810e-04 4.118988872505724430e-04
4.044492706351720179e-04 4.121494130231440067e-04
4.063737773326795279e-04 4.124422848690301180e-04
4.083070900611252300e-04 4.132141766604036093e-04
4.102493034970678180e-04 4.139691882301121950e-04
4.122005138378126757e-04 4.169066378381103277e-04
4.141608188345739902e-04 4.240178677719086409e-04
4.161303178265477560e-04 4.241415008436888456e-04
4.181091117759254340e-04 4.272134683560580015e-04
4.200973033038794347e-04 4.288351919967681170e-04
4.220949967275532773e-04 4.289879288990050554e-04
4.241022980980907941e-04 4.357897851150482893e-04
4.261193152397385869e-04 4.395907453726977110e-04
4.281461577900593017e-04 4.395907453726977110e-04
4.301829372412935629e-04 4.396019503474235535e-04
4.322297669829111674e-04 4.409354878589510918e-04
4.342867623453910606e-04 4.413208807818591595e-04
4.363540406452748690e-04 4.414700379129499197e-04
4.384317212315374146e-04 4.445235244929790497e-04
4.405199255333222389e-04 4.522705858107656240e-04
4.426187771090896259e-04 4.581770044751465321e-04
4.447284016972275931e-04 4.586685681715607643e-04
4.468489272681809826e-04 4.613528726622462273e-04
4.489804840781481997e-04 4.630665935110300779e-04
4.511232047244109235e-04 4.661379207391291857e-04
4.532772242023485037e-04 4.670606576837599277e-04
4.554426799642041042e-04 4.698128323070704937e-04
4.576197119796683479e-04 4.737312847282737494e-04
4.598084627983437824e-04 4.737629205919802189e-04
4.620090776141651907e-04 4.777529684361070395e-04
4.642217043318495298e-04 4.778075090143829584e-04
4.664464936354497087e-04 4.784000338986515999e-04
4.686835990590968825e-04 4.791634564753621817e-04
4.709331770600124704e-04 4.824399075005203485e-04
4.731953870938811310e-04 4.843296192120760679e-04
4.754703916926736025e-04 4.856619343627244234e-04
4.777583565450203439e-04 4.873964644502848387e-04
4.800594505792321479e-04 4.885915550403296947e-04
4.823738460490766878e-04 4.913113079965114594e-04
4.847017186224222363e-04 4.925994435325264931e-04
4.870432474728604469e-04 4.959291545674204826e-04
4.893986153744358083e-04 4.969018627889454365e-04
4.917680087996021722e-04 4.986830754205584526e-04
4.941516180205458375e-04 5.027453880757093430e-04
4.965496372140104989e-04 5.053255590610206127e-04
4.989622645697751975e-04 5.054736975580453873e-04
5.013897024029348405e-04 5.084114382043480873e-04
5.038321572701474904e-04 5.084114382043480873e-04
5.062898400900183197e-04 5.092072533443570137e-04
5.087629662677973889e-04 5.187153583392500877e-04
5.112517558245782733e-04 5.198019207455217838e-04
5.137564335311970310e-04 5.211230600252747536e-04
5.162772290470343675e-04 5.211230600252747536e-04
5.188143770639423898e-04 5.211230600252747536e-04
5.213681174555231989e-04 5.301561322994530201e-04
5.239386954320008824e-04 5.322190700098872185e-04
5.265263617009421264e-04 5.352260777726769447e-04
5.291313726340901016e-04 5.358065245673060417e-04
5.317539904405955758e-04 5.383296520449221134e-04
5.343944833469447099e-04 5.415465566329658031e-04
5.370531257838913417e-04 5.445780698210000992e-04
5.397301985807310531e-04 5.445780698210000992e-04
5.424259891672588698e-04 5.461715045385062695e-04
5.451407917837912571e-04 5.498477839864790440e-04
5.478749076996241836e-04 5.505700828507542610e-04
5.506286454403589836e-04 5.514064687304198742e-04
5.534023210245171210e-04 5.557557451538741589e-04
5.561962582099093041e-04 5.564750754274427891e-04
5.590107887502482505e-04 5.570466164499521255e-04
5.618462526625189052e-04 5.577823612838983536e-04
5.647029985056589490e-04 5.695849540643393993e-04
5.675813836711112110e-04 5.718403845094144344e-04
5.704817746858967730e-04 5.741298082284629345e-04
5.734045475288126678e-04 5.741298082284629345e-04
5.763500879605221085e-04 5.757097969762980938e-04
5.793187918681532962e-04 5.762455984950065613e-04
5.823110656253280499e-04 5.763757508248090744e-04
5.853273264683554571e-04 5.844076513312757015e-04
5.883680028894954211e-04 5.844076513312757015e-04
5.914335350482503211e-04 5.874635535292327404e-04
5.945243752016626283e-04 5.913494969718158245e-04
5.976409881547311946e-04 5.913494969718158245e-04
6.007838517320137186e-04 5.951823550276458263e-04
6.039534572716852073e-04 5.979074048809707165e-04
6.071503101433523919e-04 5.986616597510874271e-04
6.103749302909440046e-04 6.004811730235815048e-04
6.136278528022369753e-04 6.054786499589681625e-04
6.169096285065572491e-04 6.130607798695564270e-04
6.202208246023547091e-04 6.133688730187714100e-04
6.235620253164567530e-04 6.156517774797976017e-04
6.269338325969903581e-04 6.191573338583111763e-04
6.303368668419818792e-04 6.208884296938776970e-04
6.337717676659412186e-04 6.212128791958093643e-04
6.372391947068138792e-04 6.223800010047852993e-04
6.407398284758419448e-04 6.256431224755942822e-04
6.442743712531738380e-04 6.361386040225625038e-04
6.478435480321764403e-04 6.418165285140275955e-04
6.514481075156719307e-04 6.442746962420642376e-04
6.550888231675934016e-04 6.464374018833041191e-04
6.587664943237671149e-04 6.576890009455382824e-04
6.624819473659187066e-04 6.674838368780910969e-04
6.662360369632220431e-04 6.678903009742498398e-04
6.700296473861716258e-04 6.678903009742498398e-04
6.738636938978689829e-04 6.687099230475723743e-04
6.777391242282663564e-04 6.749950698576867580e-04
6.816569201374479995e-04 6.756676011718809605e-04
6.856180990744141805e-04 6.769156316295266151e-04
6.896237159385105097e-04 6.799533148296177387e-04
6.936748649512673205e-04 6.856098189018666744e-04
6.977726816469982185e-04 7.101293304003775120e-04
7.019183449914107075e-04 7.295550894923508167e-04
7.061130796382095133e-04 7.388310623355209827e-04
7.103581583346704796e-04 7.396507426165044308e-04
7.146549044881521330e-04 7.478172192350029945e-04
7.190046949066607272e-04 7.523726089857518673e-04
7.234089627278955962e-04 7.523726089857518673e-04
7.278692005525258871e-04 7.586349383927881718e-04
7.323869637991270052e-04 7.617893279530107975e-04
7.369638742998064736e-04 7.708770572207868099e-04
7.416016241577292343e-04 7.708770572207868099e-04
7.463019798896538973e-04 7.712100050412118435e-04
7.510667868793184264e-04 7.736479165032505989e-04
7.558979741700833088e-04 7.746920455247163773e-04
7.607975596283771819e-04 7.789655937813222408e-04
7.657676555130417308e-04 7.806029170751571655e-04
7.708104744894975257e-04 7.841683109290897846e-04
7.759283361321812813e-04 7.884078077040612698e-04
7.811236739636880219e-04 7.969533326104283333e-04
7.863990430847756733e-04 7.969533326104283333e-04
7.917571284559273481e-04 8.061080006882548332e-04
7.972007538984550272e-04 8.063902496360242367e-04
8.027328918917389687e-04 8.088059257715940475e-04
8.083566742527415134e-04 8.089320617727935314e-04
8.140754037950741337e-04 8.093697833828628063e-04
8.198925670777225784e-04 8.193725952878594398e-04
8.258118483681598735e-04 8.251171675510704517e-04
8.318371449616857602e-04 8.291601552627980709e-04
8.379725840184939177e-04 8.316751336678862572e-04
8.442225411029166465e-04 8.551913197152316570e-04
8.505916606360757262e-04 8.555992390029132366e-04
8.570848785043606562e-04 8.739515324123203754e-04
8.637074471028416368e-04 8.747493848204612732e-04
8.704649631359224083e-04 8.756224415265023708e-04
8.773633985484326821e-04 8.756224415265023708e-04
8.844091350207651395e-04 8.791460422798991203e-04
8.916090025335326498e-04 8.803661912679672241e-04
8.989703225929235320e-04 9.167030220851302147e-04
9.065009568108516567e-04 9.299514931626617908e-04
9.142093616577523854e-04 9.299514931626617908e-04
9.221046503557079601e-04 9.321422548964619637e-04
9.301966630615203990e-04 9.378747199662029743e-04
9.384960467116102009e-04 9.417776018381118774e-04
9.470143461733739661e-04 9.445052710361778736e-04
9.557641086842499738e-04 9.445470059290528297e-04
9.647590039776211129e-04 9.445470059290528297e-04
9.740139630164353947e-04 9.459488792344927788e-04
9.835453389112763789e-04 9.661141666583716869e-04
9.933710944294326436e-04 9.661141666583716869e-04
1.003511021559253848e-03 9.661141666583716869e-04
1.013986999952589188e-03 9.703306131996214390e-04
1.024823302827273901e-03 9.841136634349822998e-04
1.036046961209697659e-03 9.906316408887505531e-04
1.047688200427597657e-03 1.022678101435303688e-03
1.059780966799056144e-03 1.032516011036932468e-03
1.072363567897197155e-03 1.032889005728065968e-03
1.085479457171284641e-03 1.035141060128808022e-03
1.099178203914148938e-03 1.074985717423260212e-03
1.113516703842800173e-03 1.090614474378526211e-03
1.128560705824630970e-03 1.090720761567354202e-03
1.144386759521598233e-03 1.090823323465883732e-03
1.161084731677773652e-03 1.095873070880770683e-03
1.178761103136780541e-03 1.120343804359436035e-03
1.197543357262732117e-03 1.123755122534930706e-03
1.217585925215009836e-03 1.123885158449411392e-03
1.239078403342249802e-03 1.128779724240303040e-03
1.262257174034889066e-03 1.138230436481535435e-03
1.287422279717166185e-03 1.144725130870938301e-03
1.314962692494350523e-03 1.213433220982551575e-03
1.345395564815998106e-03 1.228089211508631706e-03
1.379429937360817596e-03 1.280284603126347065e-03
1.418075883466605623e-03 1.379773369990289211e-03
1.462844674035068899e-03 1.413882942870259285e-03
1.516149970445123838e-03 1.438824227079749107e-03
1.582215801821879389e-03 1.675268285907804966e-03
1.669532859465597263e-03 1.733348122797906399e-03
1.799799754958358129e-03 2.033868571743369102e-03
2.071696077561222676e-03 2.069859066978096962e-03


==> Data/B1_C1_kur.txt <==
1.000000000000000000e+00 3.794532523604240737e+01
2.000000000000000000e+00 6.331868921032215667e+02
3.000000000000000000e+00 6.185949411477528201e+02
4.000000000000000000e+00 5.882150240571027098e+02
5.000000000000000000e+00 5.425053619722903022e+02
6.000000000000000000e+00 5.698190171621984064e+02
7.000000000000000000e+00 7.335712295554317279e+02
8.000000000000000000e+00 1.088171548235052342e+03
9.000000000000000000e+00 8.085573506984026153e+02
1.000000000000000000e+01 6.975636634281593160e+02
1.100000000000000000e+01 6.943020206792745057e+02
1.200000000000000000e+01 5.470519789630276364e+02
1.300000000000000000e+01 8.221164627815015820e+02
1.400000000000000000e+01 7.680126310544121679e+02
1.500000000000000000e+01 6.963951326543659661e+02
1.600000000000000000e+01 7.161757994852945330e+02
1.700000000000000000e+01 6.495944934997153268e+02
1.800000000000000000e+01 4.915759703277888661e+02
1.900000000000000000e+01 5.550369425439387214e+02
2.000000000000000000e+01 4.554273226881610412e+02
2.100000000000000000e+01 5.297051466810313514e+02
2.200000000000000000e+01 5.417461650039184633e+02
2.300000000000000000e+01 4.371164858706179643e+02
2.400000000000000000e+01 7.785666295832508013e+02
2.500000000000000000e+01 4.753979743704232988e+02
2.600000000000000000e+01 5.255135973272889487e+02
2.700000000000000000e+01 4.116859611482901187e+02
2.800000000000000000e+01 4.617130963099988890e+02
2.900000000000000000e+01 5.153883644027316677e+02
3.000000000000000000e+01 4.085311248555129851e+02
3.100000000000000000e+01 4.479479971551328958e+02
3.200000000000000000e+01 4.481793357409030705e+02
3.300000000000000000e+01 3.888866052782766474e+02
3.400000000000000000e+01 5.299864690183018183e+02
3.500000000000000000e+01 4.239905725682042430e+02
3.600000000000000000e+01 3.868048540232399546e+02
3.700000000000000000e+01 4.600708422932369217e+02
3.800000000000000000e+01 3.878605735786646846e+02
3.900000000000000000e+01 4.449159081870929526e+02
4.000000000000000000e+01 3.997031025823449681e+02
4.100000000000000000e+01 4.397409793183041984e+02
4.200000000000000000e+01 4.535487953119227882e+02
4.300000000000000000e+01 3.147833385929571364e+02
4.400000000000000000e+01 3.745291183472004377e+02
4.500000000000000000e+01 3.658167324408870513e+02
4.600000000000000000e+01 3.517382345251439801e+02
4.700000000000000000e+01 4.158611322114159066e+02
4.800000000000000000e+01 3.337422162895764473e+02
4.900000000000000000e+01 3.466300804558906066e+02
5.000000000000000000e+01 3.710765137059358949e+02
5.100000000000000000e+01 3.098977923355904522e+02
5.200000000000000000e+01 3.082564252256777877e+02
5.300000000000000000e+01 3.305283370569494537e+02
5.400000000000000000e+01 3.302823438995500283e+02
5.500000000000000000e+01 3.118690986248861350e+02
5.600000000000000000e+01 2.907371304569196582e+02
5.700000000000000000e+01 3.171203232005158270e+02
5.800000000000000000e+01 3.071851972026553312e+02
5.900000000000000000e+01 3.442341741104141306e+02
6.000000000000000000e+01 2.860191315617281589e+02
6.100000000000000000e+01 2.899399493771232414e+02
6.200000000000000000e+01 3.116146602327509072e+02
6.300000000000000000e+01 3.055220044907023862e+02
6.400000000000000000e+01 2.967709498539007882e+02
6.500000000000000000e+01 2.925860704959061991e+02
6.600000000000000000e+01 2.877690271761026679e+02
6.700000000000000000e+01 2.855125561193492558e+02
6.800000000000000000e+01 2.778550430389669827e+02
6.900000000000000000e+01 3.044944735802581022e+02
7.000000000000000000e+01 2.834609853188907209e+02
7.100000000000000000e+01 2.881061437764508923e+02
7.200000000000000000e+01 2.610803936255339295e+02
7.300000000000000000e+01 2.580723784689373019e+02
7.400000000000000000e+01 2.714721414963505026e+02
7.500000000000000000e+01 2.826615180797673474e+02
7.600000000000000000e+01 2.621544083356706096e+02
7.700000000000000000e+01 2.816445683910986872e+02
7.800000000000000000e+01 2.790288601116858445e+02
7.900000000000000000e+01 2.775472175927798162e+02
8.000000000000000000e+01 2.866978470233960365e+02
8.100000000000000000e+01 2.542145783839019941e+02
8.200000000000000000e+01 2.597145135853802458e+02
8.300000000000000000e+01 2.510462510997594165e+02
8.400000000000000000e+01 3.422658663028520891e+02
8.500000000000000000e+01 2.731326571022651137e+02
8.600000000000000000e+01 2.669203569807925760e+02
8.700000000000000000e+01 2.577332772631372677e+02
8.800000000000000000e+01 2.650294347801475965e+02
8.900000000000000000e+01 2.475431817845927185e+02
9.000000000000000000e+01 2.630069274812740900e+02
9.100000000000000000e+01 2.551488169585730930e+02
9.200000000000000000e+01 2.428167552410077406e+02
9.300000000000000000e+01 2.362507907075021478e+02
9.400000000000000000e+01 2.270384051139870394e+02
9.500000000000000000e+01 2.330765329611591028e+02
9.600000000000000000e+01 2.435215473074185297e+02
9.700000000000000000e+01 2.492032517034988643e+02
9.800000000000000000e+01 2.378844053294240553e+02
9.900000000000000000e+01 2.358348933918175021e+02
1.000000000000000000e+02 2.371470101433903608e+02


==> Data/B1_C1_kurtosis.txt <==
1.000000000000000000e+00 2.809007533228512266e+00
2.000000000000000000e+00 4.285367329396971314e+01
3.000000000000000000e+00 4.035126855844437443e+01
4.000000000000000000e+00 4.380874422597415929e+01
5.000000000000000000e+00 3.001539567091755245e+01
6.000000000000000000e+00 3.738588382050572534e+01
7.000000000000000000e+00 4.011206689176491835e+01
8.000000000000000000e+00 5.270832975351324734e+01
9.000000000000000000e+00 5.121112687728266621e+01
1.000000000000000000e+01 3.551344802303464832e+01
1.100000000000000000e+01 5.358577090626742745e+01
1.200000000000000000e+01 3.985440276618665933e+01
1.300000000000000000e+01 3.661952480704448476e+01
1.400000000000000000e+01 4.766281419874248826e+01
1.500000000000000000e+01 4.693948173948608371e+01
1.600000000000000000e+01 5.049941733924347176e+01
1.700000000000000000e+01 4.112673862547777759e+01
1.800000000000000000e+01 3.824120230162554179e+01
1.900000000000000000e+01 3.973611676593509401e+01
2.000000000000000000e+01 3.367033332448109917e+01
2.100000000000000000e+01 4.006010990311469300e+01
2.200000000000000000e+01 3.985763273163753695e+01
2.300000000000000000e+01 3.311991342199780775e+01
2.400000000000000000e+01 6.562828158811694834e+01
2.500000000000000000e+01 3.769001885932326701e+01
2.600000000000000000e+01 3.371274000058615172e+01
2.700000000000000000e+01 3.017703005792489535e+01
2.800000000000000000e+01 3.607786020830963736e+01
2.900000000000000000e+01 4.091724436032658474e+01
3.000000000000000000e+01 2.771798662556103565e+01
3.100000000000000000e+01 3.185196139998977216e+01
3.200000000000000000e+01 2.997543372513912274e+01
3.300000000000000000e+01 2.785140679964156973e+01
3.400000000000000000e+01 3.307300024808696293e+01
3.500000000000000000e+01 2.773726322728690619e+01
3.600000000000000000e+01 2.391232315092519656e+01
3.700000000000000000e+01 2.996275807233109845e+01
3.800000000000000000e+01 2.966802123741493347e+01
3.900000000000000000e+01 2.765995902313119359e+01
4.000000000000000000e+01 2.533060915357050291e+01
4.100000000000000000e+01 2.327184484454269509e+01
4.200000000000000000e+01 2.832500550513931969e+01
4.300000000000000000e+01 2.131116082998877204e+01
4.400000000000000000e+01 2.638054210927771948e+01
4.500000000000000000e+01 2.416601704692857666e+01
4.600000000000000000e+01 2.308686476548424338e+01
4.700000000000000000e+01 2.597505809564868429e+01
4.800000000000000000e+01 2.365893306174537258e+01
4.900000000000000000e+01 2.486208113399644759e+01
5.000000000000000000e+01 2.848610280461919686e+01
5.100000000000000000e+01 2.168556056765562090e+01
5.200000000000000000e+01 2.165374363172467653e+01
5.300000000000000000e+01 2.219157568282972903e+01
5.400000000000000000e+01 2.313712390185662215e+01
5.500000000000000000e+01 2.045177932917253472e+01
5.600000000000000000e+01 2.063972913614567872e+01
5.700000000000000000e+01 2.358513020147677608e+01
5.800000000000000000e+01 2.230661013318462693e+01
5.900000000000000000e+01 2.289347277810351144e+01
6.000000000000000000e+01 1.911904704807102107e+01
6.100000000000000000e+01 2.065218859126917295e+01
6.200000000000000000e+01 2.090466790846421574e+01
6.300000000000000000e+01 2.160103650538389175e+01
6.400000000000000000e+01 2.128069346474097401e+01
6.500000000000000000e+01 1.957328281759180300e+01
6.600000000000000000e+01 2.011570429714774733e+01
6.700000000000000000e+01 2.085907950345090356e+01
6.800000000000000000e+01 2.016298502994513342e+01
6.900000000000000000e+01 2.287838948244436565e+01
7.000000000000000000e+01 2.060342051233188343e+01
7.100000000000000000e+01 2.101533843247699807e+01
7.200000000000000000e+01 1.861515219475872129e+01
7.300000000000000000e+01 1.875719878371594262e+01
7.400000000000000000e+01 1.834696510012809512e+01
7.500000000000000000e+01 2.114561886692847992e+01
7.600000000000000000e+01 1.845420517215855583e+01
7.700000000000000000e+01 1.904511090796229666e+01
7.800000000000000000e+01 1.907975119713876566e+01
7.900000000000000000e+01 2.000794764196824360e+01
8.000000000000000000e+01 2.027464531928979596e+01
8.100000000000000000e+01 1.796666566697664535e+01
8.200000000000000000e+01 1.841519861293371108e+01
8.300000000000000000e+01 1.749549128348171578e+01
8.400000000000000000e+01 2.110959684934721992e+01
8.500000000000000000e+01 1.849679311091773926e+01
8.600000000000000000e+01 1.817042564406490257e+01
8.700000000000000000e+01 1.840418609479255707e+01
8.800000000000000000e+01 1.906772828260374197e+01
8.900000000000000000e+01 1.769014804889265946e+01
9.000000000000000000e+01 1.796586130257738390e+01
9.100000000000000000e+01 1.719719839841565090e+01
9.200000000000000000e+01 1.670678599379462881e+01
9.300000000000000000e+01 1.605090571908633379e+01
9.400000000000000000e+01 1.567907147512244492e+01
9.500000000000000000e+01 1.602525537409870537e+01
9.600000000000000000e+01 1.721538145473283876e+01
9.700000000000000000e+01 1.690193121337569337e+01
9.800000000000000000e+01 1.637444247236445705e+01
9.900000000000000000e+01 1.675041814394182182e+01
1.000000000000000000e+02 1.718397440948969646e+01


==> Data/B2_C1_e100_qqplot.txt <==
-1.186816699737690143e-03 -9.778147796168923378e-04
-1.058971651632234631e-03 -8.674468845129013062e-04
-9.959385436070096985e-04 -8.674468845129013062e-04
-9.529677684880596316e-04 -8.617480634711682796e-04
-9.200443025038204572e-04 -8.422026876360177994e-04
-8.932082887125244184e-04 -8.289375691674649715e-04
-8.704743180247343556e-04 -8.217605645768344402e-04
-8.507006758219407515e-04 -7.588908192701637745e-04
-8.331686244729123074e-04 -7.530213915742933750e-04
-8.173955122169265916e-04 -7.468891562893986702e-04
-8.030411010236631741e-04 -7.239085971377789974e-04
-7.898562836999293473e-04 -6.933162221685051918e-04
-7.776530417245878721e-04 -6.905010668560862541e-04
-7.662858753818183695e-04 -6.800364935770630836e-04
-7.556398124124438570e-04 -6.703256512992084026e-04
-7.456223783636554405e-04 -6.591371493414044380e-04
-7.361580523183252310e-04 -6.549058598466217518e-04
-7.271843368508259554e-04 -6.532351835630834103e-04
-7.186489081207689126e-04 -6.531436229124665260e-04
-7.105075076909425419e-04 -6.413360824808478355e-04
-7.027223553908388534e-04 -6.390406633727252483e-04
-6.952609356383545073e-04 -6.314159836620092392e-04
-6.880950562772521770e-04 -6.313975318334996700e-04
-6.812001094946108304e-04 -6.120412144809961319e-04
-6.745544847770425711e-04 -6.051388336345553398e-04
-6.681390977707914571e-04 -6.012802477926015854e-04
-6.619370085642983879e-04 -5.928237806074321270e-04
-6.559331097229022418e-04 -5.898191011510789394e-04
-6.501138692830085459e-04 -5.825528060086071491e-04
-6.444671174541374749e-04 -5.823079263791441917e-04
-6.389818683803789433e-04 -5.807454581372439861e-04
-6.336481702489371289e-04 -5.660821916535496712e-04
-6.284569784888689248e-04 -5.606439081020653248e-04
-6.234000479083753746e-04 -5.579430144280195236e-04
-6.184698404660109866e-04 -5.550060886889696121e-04
-6.136594460261231678e-04 -5.490563926286995411e-04
-6.089625139592715194e-04 -5.463309935294091702e-04
-6.043731938493100394e-04 -5.459390231408178806e-04
-5.998860838860539148e-04 -5.458559608086943626e-04
-5.954961857750261595e-04 -5.432210746221244335e-04
-5.911988651983561289e-04 -5.412130267359316349e-04
-5.869898170241739021e-04 -5.402892129495739937e-04
-5.828650345943276303e-04 -5.398084758780896664e-04
-5.788207825282772750e-04 -5.363264353945851326e-04
-5.748535725695340555e-04 -5.363166565075516701e-04
-5.709601420739860616e-04 -5.358198541216552258e-04
-5.671374347997658544e-04 -5.319105694070458412e-04
-5.633825837085381771e-04 -5.273010465316474438e-04
-5.596928955299002159e-04 -5.195095436647534370e-04
-5.560658368757540352e-04 -5.185070913285017014e-04
-5.524990217209969868e-04 -5.160933942534029484e-04
-5.489902000918497329e-04 -5.124987219460308552e-04
-5.455372478242461690e-04 -5.104599986225366592e-04
-5.421381572727388375e-04 -5.094234365969896317e-04
-5.387910288656345449e-04 -5.080605042167007923e-04
-5.354940634152789616e-04 -5.050793406553566456e-04
-5.322455551036120404e-04 -5.050672916695475578e-04
-5.290438850728875755e-04 -5.022221012040972710e-04
-5.258875155597016486e-04 -5.020237294957041740e-04
-5.227749845179100602e-04 -5.010134773328900337e-04
-5.197049006821131576e-04 -4.975553019903600216e-04
-5.166759390290001424e-04 -4.943181993439793587e-04
-5.136868365985232734e-04 -4.929628921672701836e-04
-5.107363886411617031e-04 -4.916006000712513924e-04
-5.078234450610360053e-04 -4.902969230897724628e-04
-5.049469071279951565e-04 -4.902581567876040936e-04
-5.021057244345212460e-04 -4.889355623163282871e-04
-4.992988920758592705e-04 -4.866282688453793526e-04
-4.965254480339033197e-04 -4.862742207478731871e-04
-4.937844707474029057e-04 -4.839696339331567287e-04
-4.910750768527185218e-04 -4.839121247641742229e-04
-4.883964190809284792e-04 -4.838801978621631861e-04
-4.857476842984120120e-04 -4.838491149712353945e-04
-4.831280916793100717e-04 -4.825982614420354366e-04
-4.805368909993100804e-04 -4.802826151717454195e-04
-4.779733610411661740e-04 -4.796237044502049685e-04
-4.754368081032941127e-04 -4.785909550264477730e-04
-4.729265646034802660e-04 -4.763896577060222626e-04
-4.704419877705354950e-04 -4.743479948956519365e-04
-4.679824584172602941e-04 -4.681973950937390327e-04
-4.655473797887672415e-04 -4.648353497032076120e-04
-4.631361764805948461e-04 -4.641508858185261488e-04
-4.607482934216335351e-04 -4.624789289664477110e-04
-4.583831949172110934e-04 -4.619499668478965759e-04
-4.560403637481198996e-04 -4.619335522875189781e-04
-4.537193003216854321e-04 -4.586348077282309532e-04
-4.514195218713000220e-04 -4.574281047098338604e-04
-4.491405617011294017e-04 -4.539139918051660061e-04
-4.468819684729536811e-04 -4.526247503235936165e-04
-4.446433055323462677e-04 -4.499529313761740923e-04
-4.424241502716051819e-04 -4.498012422118335962e-04
-4.402240935270469659e-04 -4.439073381945490837e-04
-4.380427390084601445e-04 -4.430787230376154184e-04
-4.358797027586682263e-04 -4.421093908604234457e-04
-4.337346126413109642e-04 -4.399510507937520742e-04
-4.316071078550893646e-04 -4.375361022539436817e-04
-4.294968384728414194e-04 -4.362336185295134783e-04
-4.274034650039404914e-04 -4.359031736385077238e-04
-4.253266579786014676e-04 -4.294505633879452944e-04
-4.232660975527974333e-04 -4.280310531612485647e-04
-4.212214731325580864e-04 -4.260503046680241823e-04
-4.191924830165234600e-04 -4.258753324393182993e-04
-4.171788340556896219e-04 -4.223417490720748901e-04
-4.151802413293649314e-04 -4.197258385829627514e-04
-4.131964278364116494e-04 -4.148000152781605721e-04
-4.112271242009131835e-04 -4.142316756770014763e-04
-4.092720683914653637e-04 -4.135994531679898500e-04
-4.073310054533368723e-04 -4.121440579183399677e-04
-4.054036872527939342e-04 -4.102080420125275850e-04
-4.034898722329337056e-04 -4.063069063704460859e-04
-4.015893251804028888e-04 -4.054303281009197235e-04
-3.997018170024264601e-04 -4.048030823469161987e-04
-3.978271245136013180e-04 -3.979587345384061337e-04
-3.959650302319421881e-04 -3.967556986026465893e-04
-3.941153221837030598e-04 -3.962436167057603598e-04
-3.922777937165224235e-04 -3.961735055781900883e-04
-3.904522433204678949e-04 -3.941291070077568293e-04
-3.886384744565811889e-04 -3.930227831006050110e-04
-3.868362953925484691e-04 -3.914275439456105232e-04
-3.850455190451427872e-04 -3.902866737917065620e-04
-3.832659628291045146e-04 -3.900782903656363487e-04
-3.814974485121445350e-04 -3.887312195729464293e-04
-3.797398020757765955e-04 -3.886366321239620447e-04
-3.779928535816956775e-04 -3.875468682963401079e-04
-3.762564370434397926e-04 -3.870479995384812355e-04
-3.745303903030860007e-04 -3.863740130327641964e-04
-3.728145549127437515e-04 -3.862256126012653112e-04
-3.711087760206219872e-04 -3.851779911201447248e-04
-3.694129022614605923e-04 -3.851277870126068592e-04
-3.677267856511253971e-04 -3.830907808151096106e-04
-3.660502814851765104e-04 -3.805341257248073816e-04
-3.643832482412332039e-04 -3.795294614974409342e-04
-3.627255474849640422e-04 -3.791234630625694990e-04
-3.610770437795406606e-04 -3.788260801229625940e-04
-3.594376045984040507e-04 -3.773812495637685061e-04
-3.578071002411981798e-04 -3.736142825800925493e-04
-3.561854037527317882e-04 -3.725151764228940010e-04
-3.545723908448402090e-04 -3.719459637068212032e-04
-3.529679398210209575e-04 -3.708849544636905193e-04
-3.513719315037276214e-04 -3.703073307406157255e-04
-3.497842491642068558e-04 -3.682239039335399866e-04
-3.482047784547753202e-04 -3.660519723780453205e-04
-3.466334073434320967e-04 -3.620213537942618132e-04
-3.450700260507125867e-04 -3.615345631260424852e-04
-3.435145269886906460e-04 -3.590073611121624708e-04
-3.419668047020411384e-04 -3.590073611121624708e-04
-3.404267558110814283e-04 -3.535069408826529980e-04
-3.388942789567099567e-04 -3.520469763316214085e-04
-3.373692747471680113e-04 -3.499149170238524675e-04
-3.358516457065516703e-04 -3.438051498960703611e-04
-3.343412962250052892e-04 -3.437145787756890059e-04
-3.328381325105307198e-04 -3.431857039686292410e-04
-3.313420625423488903e-04 -3.415658429730683565e-04
-3.298529960257558496e-04 -3.412385121919214725e-04
-3.283708443484128852e-04 -3.401149879209697247e-04
-3.268955205380185661e-04 -3.393515362404286861e-04
-3.254269392213105590e-04 -3.366611199453473091e-04
-3.239650165843441470e-04 -3.362418501637876034e-04
-3.225096703340042995e-04 -3.353286883793771267e-04
-3.210608196607013108e-04 -3.348541213199496269e-04
-3.196183852022090261e-04 -3.335857763886451721e-04
-3.181822890086029353e-04 -3.311816544737666845e-04
-3.167524545082571539e-04 -3.306721919216215611e-04
-3.153288064748640770e-04 -3.300687239971011877e-04
-3.139112709954372960e-04 -3.287080326117575169e-04
-3.124997754392654700e-04 -3.283328260295093060e-04
-3.110942484277796362e-04 -3.266829298809170723e-04
-3.096946198053066946e-04 -3.261544334236532450e-04
-3.083008206106720378e-04 -3.232839808333665133e-04
-3.069127830496271524e-04 -3.226621192879974842e-04
-3.055304404680697162e-04 -3.191487630829215050e-04
-3.041537273260311487e-04 -3.188088012393563986e-04
-3.027825791724032627e-04 -3.175245365127921104e-04
-3.014169326203809760e-04 -3.151843557134270668e-04
-3.000567253235952815e-04 -3.106417716480791569e-04
-2.987018959529133804e-04 -3.087335207965224981e-04
-2.973523841738850548e-04 -3.031464293599128723e-04
-2.960081306248100162e-04 -3.014855319634079933e-04
-2.946690768954115950e-04 -3.010799409821629524e-04
-2.933351655060908569e-04 -2.989812346640974283e-04
-2.920063398877448301e-04 -2.978527918457984924e-04
-2.906825443621318208e-04 -2.949307381641119719e-04
-2.893637241227627293e-04 -2.941237471532076597e-04
-2.880498252163043267e-04 -2.937199024017900229e-04
-2.867407945244758970e-04 -2.936851233243942261e-04
-2.854365797464261277e-04 -2.932553470600396395e-04
-2.841371293815715443e-04 -2.928070607595145702e-04
-2.828423927128849978e-04 -2.904632419813424349e-04
-2.815523197906191332e-04 -2.890790929086506367e-04
-2.802668614164497709e-04 -2.870978787541389465e-04
-2.789859691280271092e-04 -2.864647249225527048e-04
-2.777095951839260771e-04 -2.858229854609817266e-04
-2.764376925489748019e-04 -2.855222264770418406e-04
-2.751702148799577228e-04 -2.838278014678508043e-04
-2.739071165116799614e-04 -2.824360271915793419e-04
-2.726483524433769554e-04 -2.799642097670584917e-04
-2.713938783254670807e-04 -2.789101854432374239e-04
-2.701436504466320806e-04 -2.784649550449103117e-04
-2.688976257212142467e-04 -2.778341586235910654e-04
-2.676557616769255766e-04 -2.773128799162805080e-04
-2.664180164428565532e-04 -2.765351382549852133e-04
-2.651843487377748376e-04 -2.755880996119230986e-04
-2.639547178587102472e-04 -2.734977460931986570e-04
-2.627290836698114337e-04 -2.730022824835032225e-04
-2.615074065914699806e-04 -2.726303355302661657e-04
-2.602896475897058465e-04 -2.702741476241499186e-04
-2.590757681658016338e-04 -2.695600269362330437e-04
-2.578657303461830792e-04 -2.691837144084274769e-04
-2.566594966725364965e-04 -2.681467449292540550e-04
-2.554570301921578056e-04 -2.676933363545686007e-04
-2.542582944485251230e-04 -2.673974668141454458e-04
-2.530632534720899827e-04 -2.672559639904648066e-04
-2.518718717712801927e-04 -2.643885673023760319e-04
-2.506841143237097743e-04 -2.641919127199798822e-04
-2.494999465675883403e-04 -2.605516347102820873e-04
-2.483193343933261178e-04 -2.596234262455254793e-04
-2.471422441353281099e-04 -2.592529053799808025e-04
-2.459686425639737097e-04 -2.592274686321616173e-04
-2.447984968777741242e-04 -2.578726562205702066e-04
-2.436317746957068753e-04 -2.565683389548212290e-04
-2.424684440497177284e-04 -2.551787183620035648e-04
-2.413084733773898595e-04 -2.549115160945802927e-04
-2.401518315147734299e-04 -2.540349669288843870e-04
-2.389984876893716927e-04 -2.539846755098551512e-04
-2.378484115132804865e-04 -2.539452980272471905e-04
-2.367015729764750185e-04 -2.534673258196562529e-04
-2.355579424402437733e-04 -2.506798482500016689e-04
-2.344174906307599528e-04 -2.485147851984947920e-04
-2.332801886327939172e-04 -2.483474963810294867e-04
-2.321460078835567052e-04 -2.439865202177315950e-04
-2.310149201666751768e-04 -2.430643507977947593e-04
-2.298868976062944417e-04 -2.428987354505807161e-04
-2.287619126613024223e-04 -2.383422252023592591e-04
-2.276399381196775014e-04 -2.378686913289129734e-04
-2.265209470929511765e-04 -2.365239924984052777e-04
-2.254049130107875097e-04 -2.354594616917893291e-04
-2.242918096156738979e-04 -2.330385759705677629e-04
-2.231816109577191795e-04 -2.328721748199313879e-04
-2.220742913895601878e-04 -2.316753088962286711e-04
-2.209698255613710331e-04 -2.298044710187241435e-04
-2.198681884159730800e-04 -2.290061820531263947e-04
-2.187693551840442911e-04 -2.246110088890418410e-04
-2.176733013794247406e-04 -2.240469621028751135e-04
-2.165800027945150431e-04 -2.236876462120562792e-04
-2.154894354957678077e-04 -2.236767031718045473e-04
-2.144015758192677787e-04 -2.206707722507417202e-04
-2.133164003663978465e-04 -2.202079049311578274e-04
-2.122338859995935014e-04 -2.186787169193848968e-04
-2.111540098381775729e-04 -2.183783071814104915e-04
-2.100767492542763377e-04 -2.180166629841551185e-04
-2.090020818688167277e-04 -2.174130495404824615e-04
-2.079299855475990775e-04 -2.173068351112306118e-04
-2.068604383974456326e-04 -2.172175445593893528e-04
-2.057934187624244082e-04 -2.169797517126426101e-04
-2.047289052201425191e-04 -2.168004575651139021e-04
-2.036668765781120694e-04 -2.163248718716204166e-04
-2.026073118701840221e-04 -2.142999583156779408e-04
-2.015501903530488546e-04 -2.132149238605052233e-04
-2.004954915028036232e-04 -2.127581246895715594e-04
-1.994431950115820994e-04 -2.125174796674400568e-04
-1.983932807842485498e-04 -2.107404143316671252e-04
-1.973457289351530984e-04 -2.085952728521078825e-04
-1.963005197849442267e-04 -2.057868405245244503e-04
-1.952576338574443196e-04 -2.052505151368677616e-04
-1.942170518765777955e-04 -2.052485797321423888e-04
-1.931787547633583252e-04 -2.048544120043516159e-04
-1.921427236329289871e-04 -2.028287126449868083e-04
-1.911089397916570121e-04 -2.027079171966761351e-04
-1.900773847342796213e-04 -2.019628736888989806e-04
-1.890480401411023120e-04 -1.964472321560606360e-04
-1.880208878752451739e-04 -1.957674976438283920e-04
-1.869959099799407864e-04 -1.955461775651201606e-04
-1.859730886758774893e-04 -1.944553368957713246e-04
-1.849524063585904947e-04 -1.939798530656844378e-04
-1.839338455958989681e-04 -1.932366430992260575e-04
-1.829173891253870203e-04 -1.932266459334641695e-04
-1.819030198519293686e-04 -1.921207294799387455e-04
-1.808907208452597420e-04 -1.914360618684440851e-04
-1.798804753375806223e-04 -1.897961919894441962e-04
-1.788722667212139131e-04 -1.896879257401451468e-04
-1.778660785462937309e-04 -1.888576807687059045e-04
-1.768618945184952725e-04 -1.873147266451269388e-04
-1.758596984968053157e-04 -1.836501323850825429e-04
-1.748594744913281194e-04 -1.826321240514516830e-04
-1.738612066611297047e-04 -1.822141930460929871e-04
-1.728648793121169652e-04 -1.821733749238774180e-04
-1.718704768949531534e-04 -1.799896417651325464e-04
-1.708779840030078977e-04 -1.793752453522756696e-04
-1.698873853703402887e-04 -1.788048248272389174e-04
-1.688986658697157921e-04 -1.785000058589503169e-04
-1.679118105106554163e-04 -1.784404885256662965e-04
-1.669268044375175420e-04 -1.778649166226387024e-04
-1.659436329276089441e-04 -1.773290132405236363e-04
-1.649622813893289897e-04 -1.755958510329946876e-04
-1.639827353603414296e-04 -1.755690755089744925e-04
-1.630049805057767363e-04 -1.746865746099501848e-04
-1.620290026164628223e-04 -1.724635076243430376e-04
-1.610547876071841090e-04 -1.699423592071980238e-04
-1.600823215149674576e-04 -1.696133695077151060e-04
-1.591115904973959907e-04 -1.691602228675037622e-04
-1.581425808309487179e-04 -1.685680472292006016e-04
-1.571752789093662365e-04 -1.677126128925010562e-04
-1.562096712420423721e-04 -1.669991179369390011e-04
-1.552457444524395626e-04 -1.658653636695817113e-04
-1.542834852765294774e-04 -1.654459774727001786e-04
-1.533228805612578687e-04 -1.654125080676749349e-04
-1.523639172630313228e-04 -1.641048147575929761e-04
-1.514065824462291663e-04 -1.639380207052454352e-04
-1.504508632817356454e-04 -1.635797380004078150e-04
-1.494967470454959589e-04 -1.616632944205775857e-04
-1.485442211170925648e-04 -1.611633342690765858e-04
-1.475932729783439033e-04 -1.602144766366109252e-04
-1.466438902119227168e-04 -1.591295440448448062e-04
-1.456960604999956474e-04 -1.576299109729006886e-04
-1.447497716228824034e-04 -1.566176943015307188e-04
-1.438050114577347138e-04 -1.528624270576983690e-04
-1.428617679772336863e-04 -1.521631638752296567e-04
-1.419200292483077652e-04 -1.518035132903605700e-04
-1.409797834308666275e-04 -1.511667796876281500e-04
-1.400410187765557867e-04 -1.500559301348403096e-04
-1.391037236275270532e-04 -1.481593935750424862e-04
-1.381678864152271016e-04 -1.480212376918643713e-04
-1.372334956592033298e-04 -1.471717550884932280e-04
-1.363005399659255213e-04 -1.469723065383732319e-04
-1.353690080276253151e-04 -1.464918750571087003e-04
-1.344388886211503125e-04 -1.453685690648853779e-04
-1.335101706068350430e-04 -1.453293079975992441e-04
-1.325828429273865402e-04 -1.452034921385347843e-04
-1.316568946067858009e-04 -1.437274186173453927e-04
-1.307323147492036642e-04 -1.422686909791082144e-04
-1.298090925379316802e-04 -1.412730198353528976e-04
-1.288872172343262588e-04 -1.409665419487282634e-04
-1.279666781767684329e-04 -1.400393812218680978e-04
-1.270474647796357903e-04 -1.400160981575027108e-04
-1.261295665322891241e-04 -1.397346059093251824e-04
-1.252129729980712262e-04 -1.395885483361780643e-04
-1.242976738133195862e-04 -1.392520789522677660e-04
-1.233836586863910152e-04 -1.388150849379599094e-04
-1.224709173966992274e-04 -1.381246111122891307e-04
-1.215594397937646990e-04 -1.378952729282900691e-04
-1.206492157962755325e-04 -1.361186295980587602e-04
-1.197402353911614396e-04 -1.358325971523299813e-04
-1.188324886326782410e-04 -1.353705301880836487e-04
-1.179259656415040209e-04 -1.330836676061153412e-04
-1.170206566038462328e-04 -1.325864432146772742e-04
-1.161165517705593753e-04 -1.311827800236642361e-04
-1.152136414562738090e-04 -1.303286408074200153e-04
-1.143119160385348452e-04 -1.281059230677783489e-04
-1.134113659569514581e-04 -1.278207346331328154e-04
-1.125119817123552686e-04 -1.250316709047183394e-04
-1.116137538659702627e-04 -1.233992516063153744e-04
-1.107166730385899904e-04 -1.229539047926664352e-04
-1.098207299097664466e-04 -1.221324928337708116e-04
-1.089259152170063253e-04 -1.215192023664712906e-04
-1.080322197549773294e-04 -1.214443400385789573e-04
-1.071396343747229370e-04 -1.206743909278884530e-04
-1.062481499828855978e-04 -1.203334904857911170e-04
-1.053577575409386574e-04 -1.193659190903417766e-04
-1.044684480644263852e-04 -1.171797921415418386e-04
-1.035802126222121081e-04 -1.155956779257394373e-04
-1.026930423357343386e-04 -1.153397388407029212e-04
-1.018069283782702225e-04 -1.139147425419650972e-04
-1.009218619742069281e-04 -1.137165818363428116e-04
-1.000378343983202988e-04 -1.117842402891255915e-04
-9.915483697506090647e-05 -1.116062412620522082e-04
-9.827286107784669066e-05 -1.106747658923268318e-04
-9.739189812836256403e-05 -1.103922695619985461e-04
-9.651193959586725477e-05 -1.098032735171727836e-04
-9.563297699650627481e-05 -1.073788807843811810e-04
-9.475500189263082402e-05 -1.073315652320161462e-04
-9.387800589212409405e-05 -1.064023526851087809e-04
-9.300198064773261379e-05 -1.050825230777263641e-04
-9.212691785640361210e-05 -1.049121274263598025e-04
-9.125280925862899414e-05 -1.048569392878562212e-04
-9.037964663779381722e-05 -1.035514287650585175e-04
-8.950742181953072973e-05 -1.035424647852778435e-04
-8.863612667107996653e-05 -1.032556974678300321e-04
-8.776575310065406078e-05 -1.026619502226822078e-04
-8.689629305680757003e-05 -1.025927995215170085e-04
-8.602773852781165427e-05 -1.008337203529663384e-04
-8.516008154103418327e-05 -9.968961967388167977e-05
-8.429331416232247322e-05 -9.919564763549715281e-05
-8.342742849539266405e-05 -9.872174268821254373e-05
-8.256241668122169886e-05 -9.747176954988390207e-05
-8.169827089744420936e-05 -9.687171404948458076e-05
-8.083498335775254548e-05 -9.281864186050370336e-05
-7.997254631130211759e-05 -9.226552356267347932e-05
-7.911095204211847343e-05 -9.226552356267347932e-05
-7.825019286850941661e-05 -9.145584772340953350e-05
-7.739026114247937477e-05 -9.138233144767582417e-05
-7.653114924914764384e-05 -8.907439041649922729e-05
-7.567284960616939694e-05 -8.894303755369037390e-05
-7.481535466315981041e-05 -8.894303755369037390e-05
-7.395865690112024982e-05 -8.673423872096464038e-05
-7.310274883186778988e-05 -8.586482726968824863e-05
-7.224762299746701117e-05 -8.244458877015858889e-05
-7.139327196966301667e-05 -8.241790055762976408e-05
-7.053968834931864944e-05 -8.160609286278486252e-05
-6.968686476585111414e-05 -8.064974099397659302e-05
-6.883479387667250154e-05 -8.063367567956447601e-05
-6.798346836663039447e-05 -8.034121128730475903e-05
-6.713288094745085890e-05 -7.792570977471768856e-05
-6.628302435718186878e-05 -7.763309258734807372e-05
-6.543389135963898059e-05 -7.741685840301215649e-05
-6.458547474385024890e-05 -7.717170956311747432e-05
-6.373776732350341879e-05 -7.444789662258699536e-05
-6.289076193639241358e-05 -7.376470603048801422e-05
-6.204445144386517771e-05 -7.283683953573927283e-05
-6.119882873027070657e-05 -7.261479913722723722e-05
-6.035388670240681488e-05 -7.103648385964334011e-05
-5.950961828896684120e-05 -7.010364788584411144e-05
-5.866601643998662355e-05 -6.959112943150103092e-05
-5.782307412629021458e-05 -6.927426875336095691e-05
-5.698078433893473616e-05 -6.754253263352438807e-05
-5.613914008865460381e-05 -6.496082642115652561e-05
-5.529813440530337944e-05 -6.424477760447189212e-05
-5.445776033729493284e-05 -6.252226012293249369e-05
-5.361801095104194698e-05 -6.221920921234413981e-05
-5.277887933039298668e-05 -5.957954635960049927e-05
-5.194035857606643663e-05 -5.941764175076968968e-05
-5.110244180508205421e-05 -5.940943810855969787e-05
-5.026512215018960850e-05 -5.872864130651578307e-05
-4.942839275929394139e-05 -5.724578295485116541e-05
-4.859224679487662710e-05 -5.572849477175623178e-05
-4.775667743341344384e-05 -5.523394065676257014e-05
-4.692167786478767139e-05 -5.496024823514744639e-05
-4.608724129169877400e-05 -5.488147508003748953e-05
-4.525336092906574362e-05 -5.473227429320104420e-05
-4.442003000342555064e-05 -5.404507828643545508e-05
-4.358724175232499455e-05 -5.305947343003936112e-05
-4.275498942370678805e-05 -5.218042133492417634e-05
-4.192326627528887838e-05 -5.188769137021154165e-05
-4.109206557393630126e-05 -5.164725371287204325e-05
-4.026138059502541825e-05 -5.097589746583253145e-05
-3.943120462179982617e-05 -4.904998058918863535e-05
-3.860153094471733534e-05 -4.888187686447054148e-05
-3.777235286078811156e-05 -4.803387491847388446e-05
-3.694366367290169830e-05 -4.786060526384972036e-05
-3.611545668914423359e-05 -4.411899499245919287e-05
-3.528772522210384235e-05 -4.181700569461099803e-05
-3.446046258816379081e-05 -4.169802923570387065e-05
-3.363366210678266430e-05 -4.107751738047227263e-05
-3.280731709976090452e-05 -3.965972791775129735e-05
-3.198142089049200532e-05 -3.946569268009625375e-05
-3.115596680319884809e-05 -3.778146856348030269e-05
-3.033094816215214110e-05 -3.644900789367966354e-05
-2.950635829087199945e-05 -3.507594010443426669e-05
-2.868219051130958927e-05 -3.504358028294518590e-05
-2.785843814300876164e-05 -3.470246156211942434e-05
-2.703509450224581944e-05 -3.412750811548903584e-05
-2.621215290114570288e-05 -3.327412923681549728e-05
-2.538960664677373299e-05 -3.252642636653035879e-05
-2.456744904020012133e-05 -3.209618444088846445e-05
-2.374567337553617526e-05 -3.095813372055999935e-05
-2.292427293893969828e-05 -2.995806971739511937e-05
-2.210324100758755941e-05 -2.952453905891161412e-05
-2.128257084861276172e-05 -2.639042759255971760e-05
-2.046225571800356372e-05 -2.598944047349505126e-05
-1.964228885946139440e-05 -2.549514647398609668e-05
-1.882266350321466829e-05 -2.284699985466431826e-05
-1.800337286478476682e-05 -2.188692269555758685e-05
-1.718441014370039821e-05 -2.060676160908769816e-05
-1.636576852215567367e-05 -2.039550236077047884e-05
-1.554744116360779350e-05 -1.973175858438480645e-05
-1.472942121130812595e-05 -1.783629886631388217e-05
-1.391170178676151190e-05 -1.606923069630283862e-05
-1.309427598810683613e-05 -1.501490442024078220e-05
-1.227713688841135025e-05 -1.500748749094782397e-05
-1.146027753387057529e-05 -1.413956942997174338e-05
-1.064369094190424612e-05 -1.343839448963990435e-05
-9.827370099137459241e-06 -1.212316601595375687e-05
-9.011307959255446698e-06 -1.212316601595375687e-05
-8.195497440717027535e-06 -1.170339510281337425e-05
-7.379931424311832552e-06 -1.131489625549875200e-05
-6.564602750542135632e-06 -1.095688003260875121e-05
-5.749504216808339437e-06 -1.045785575115587562e-05
-4.934628574373344851e-06 -1.020218496705638245e-05
-4.119968525076083473e-06 -8.525234079570509493e-06
-3.305516717760511415e-06 -5.976211468805558980e-06
-2.491265744378807123e-06 -5.976211468805558980e-06
-1.677208135719872317e-06 -5.396311280492227525e-06
-8.633363567043028300e-07 -5.179449544812086970e-06
-4.964280117388237374e-08 -4.493495453061768785e-06
7.638802139128648906e-07 -3.344135620864108205e-06
1.577240454988501332e-06 -2.272425035698688589e-06
2.390445779226489154e-06 -3.230952074773085769e-07
3.203504142908564705e-06 6.281964459731170791e-08
4.016423611038088092e-06 1.558145299895841163e-06
4.829212368499011081e-06 1.730933604449091945e-06
5.641878733163977925e-06 3.616756202973192558e-06
6.454431171504715678e-06 3.667486225822358392e-06
7.266878317485826601e-06 4.668013843911467120e-06
8.079228995878390019e-06 4.835075742448680103e-06
8.891492251711492713e-06 5.205693469179095700e-06
9.703677388583429177e-06 5.287754447635961697e-06
1.051579402040723320e-05 6.202048552950145677e-06
1.132785214490256574e-05 8.024124326766468585e-06
1.213986225565953585e-05 8.342958608409389853e-06
1.295183553286238876e-05 9.651028449297882617e-06
1.376378424054294711e-05 1.043907013809075579e-05
1.457572332371543966e-05 1.069410882337251678e-05
1.538767203139599970e-05 1.069410882337251678e-05
1.619964530859885262e-05 1.091546528186881915e-05
1.701165541935582273e-05 1.148069259215844795e-05
1.782371354385115696e-05 1.169653205579379573e-05
1.863583017567495929e-05 1.427747793059097603e-05
1.944801531254689576e-05 1.458571659895824268e-05
2.026027856837999845e-05 1.481190975027857348e-05
2.107262924677256102e-05 1.948313183675054461e-05
2.188507639275367279e-05 1.948313183675054461e-05
2.269762883109440377e-05 2.085886808345094323e-05
2.351029519575937400e-05 2.085886808345094323e-05
2.432308395322029868e-05 2.321883766853716224e-05
2.513600342134982376e-05 2.357981793466024101e-05
2.594906178503190270e-05 2.520574162190314382e-05
2.676226710926988544e-05 2.595239857328124344e-05
2.757562735034552697e-05 2.624170701892580837e-05
2.838915036543227254e-05 2.662662154762074351e-05
2.920284392096269638e-05 2.713807043619453907e-05
3.001671569997825740e-05 2.724724072322715074e-05
3.083077330863718543e-05 2.789885184029117227e-05
3.164502428201889988e-05 2.899956052715424448e-05
3.245947608933448211e-05 3.019077848875895143e-05
3.327413613863173332e-05 3.091821054113097489e-05
3.408901178106674146e-05 3.161887434544041753e-05
3.490411031480052410e-05 3.285622733528725803e-05
3.571943898857022780e-05 3.439617648837156594e-05
3.653500500497543294e-05 3.456490958342328668e-05
3.735081552351382500e-05 3.517618824844248593e-05
3.816687766339584432e-05 3.552974521880969405e-05
3.898319850616263458e-05 3.588851177482865751e-05
3.979978509812900781e-05 3.653444946394301951e-05
4.061664445266978277e-05 3.897701390087604523e-05
4.143378355236526525e-05 3.933126572519540787e-05
4.225120935101994441e-05 3.988394018961116672e-05
4.306892877556656185e-05 4.021500717499293387e-05
4.388694872786622601e-05 4.021500717499293387e-05
4.470527608641410619e-05 4.088680725544691086e-05
4.552391770795883073e-05 4.185827128821983933e-05
4.634288042904319933e-05 4.264810195309109986e-05
4.716217106747310080e-05 4.273793820175342262e-05
4.798179642371982692e-05 4.392640039441175759e-05
4.880176328226199623e-05 4.393642302602529526e-05
4.962207841287119423e-05 4.404641003930009902e-05
5.044274857184599193e-05 4.476961476029828191e-05
5.126378050319813079e-05 4.478277696762233973e-05
5.208518093979460777e-05 4.504440585151314735e-05
5.290695660445855384e-05 4.618811362888664007e-05
5.372911421103216550e-05 4.678836558014154434e-05
5.455166046540413540e-05 4.729110150947235525e-05
5.537460206650425196e-05 4.773146065417677164e-05
5.619794570726719416e-05 4.781135066878050566e-05
5.702169807556802179e-05 4.785424243891611695e-05
5.784586585513043196e-05 5.129683631821535528e-05
5.867045572641057361e-05 5.380766378948464990e-05
5.949547436745728060e-05 5.409317236626520753e-05
6.032092845475043783e-05 5.514860822586342692e-05
6.114682466401933703e-05 5.602356031886301935e-05
6.197316967104110359e-05 5.762064029113389552e-05
6.279997015242223010e-05 5.771990254288539290e-05
6.362723278636228164e-05 5.903319470235146582e-05
6.445496425340265932e-05 5.984620656818151474e-05
6.528317123716013081e-05 6.087733709136955440e-05
6.611186042504655085e-05 6.134460272733122110e-05
6.694103850897576108e-05 6.214856693986803293e-05
6.777071218605826546e-05 6.215753091964870691e-05
6.860088815928384398e-05 6.343742279568687081e-05
6.943157313819473377e-05 6.572857091668993235e-05
7.026277383954731767e-05 6.586500239791348577e-05
7.109449698796522056e-05 6.878450221847742796e-05
7.192674931658343384e-05 6.881607987452298403e-05
7.275953756768398315e-05 6.906089402036741376e-05
7.359286849332416936e-05 7.072980952216312289e-05
7.442674885595720652e-05 7.072980952216312289e-05
7.526118542904611068e-05 7.142491085687652230e-05
7.609618499767188313e-05 7.228331378428265452e-05
7.693175435913505284e-05 7.330707012442871928e-05
7.776790032355238068e-05 7.432710117427632213e-05
7.860462971444803423e-05 7.469784759450703859e-05
7.944194936934049350e-05 7.491532596759498119e-05
8.027986614032487592e-05 7.550245936727151275e-05
8.111838689465141242e-05 7.650887710042297840e-05
8.195751851530037272e-05 7.672010542592033744e-05
8.279726790155335857e-05 7.775505946483463049e-05
8.363764196956180517e-05 7.891343557275831699e-05
8.447864765291304310e-05 8.032614277908578515e-05
8.532029190319316190e-05 8.157525735441595316e-05
8.616258169054865387e-05 8.231102401623502374e-05
8.700552400424504929e-05 8.232638356275856495e-05
8.784912585322528049e-05 8.288347453344613314e-05
8.869339426666525417e-05 8.482025441480800509e-05
8.953833629452912553e-05 8.542812429368495941e-05
9.038395900812362378e-05 8.685213833814486861e-05
9.123026950065085965e-05 8.822004019748419523e-05
9.207727488776183775e-05 8.836034976411610842e-05
9.292498230810874917e-05 8.841441740514710546e-05
9.377339892389750797e-05 8.873145998222753406e-05
9.462253192144036906e-05 8.878756489139050245e-05
9.547238851170927786e-05 9.110374230658635497e-05
9.632297593088886764e-05 9.112708357861265540e-05
9.717430144093100182e-05 9.162801870843395591e-05
9.802637233010964152e-05 9.219978528562933207e-05
9.887919591357712261e-05 9.226414113072678447e-05
9.973277953392154405e-05 9.328974556410685182e-05
1.005871305617254301e-04 9.789666364667937160e-05
1.014422563961262902e-04 9.870225767372176051e-05
1.022981644653787230e-04 9.890712681226432323e-05
1.031548622274182565e-04 9.993094863602891564e-05
1.040123571704278430e-04 1.043129450408741832e-04
1.048706568134060899e-04 1.045403259922750294e-04
1.057297687067378751e-04 1.068700876203365624e-04
1.065897004327679169e-04 1.100077279261313379e-04
1.074504596063769737e-04 1.104080147342756391e-04
1.083120538755605908e-04 1.116560379159636796e-04
1.091744909220109915e-04 1.128908916143700480e-04
1.100377784617026283e-04 1.156357539002783597e-04
1.109019242454801720e-04 1.156569633167237043e-04
1.117669360596511372e-04 1.173075579572468996e-04
1.126328217265809193e-04 1.182487540063448250e-04
1.134995891052926564e-04 1.184575157822109759e-04
1.143672460920701274e-04 1.199312828248366714e-04
1.152358006210659890e-04 1.200225306092761457e-04
1.161052606649125611e-04 1.200225306092761457e-04
1.169756342353384668e-04 1.201264603878371418e-04
1.178469293837891758e-04 1.201322156703099608e-04
1.187191542020521820e-04 1.219824553118087351e-04
1.195923168228874131e-04 1.222035789396613836e-04
1.204664254206620582e-04 1.252382498933002353e-04
1.213414882119910328e-04 1.270709472009912133e-04
1.222175134563824859e-04 1.296530390391126275e-04
1.230945094568892159e-04 1.306793710682541132e-04
1.239724845607646667e-04 1.309746876358985901e-04
1.248514471601257008e-04 1.321041199844330549e-04
1.257314056926209288e-04 1.335119741270318627e-04
1.266123686421050825e-04 1.363747433060780168e-04
1.274943445393193796e-04 1.372820406686514616e-04
1.283773419625786907e-04 1.384081988362595439e-04
1.292613695384652657e-04 1.389689132338389754e-04
1.301464359425286144e-04 1.415623992215842009e-04
1.310325498999927575e-04 1.424163201590999961e-04
1.319197201864705812e-04 1.435473095625638962e-04
1.328079556286848042e-04 1.444189692847430706e-04
1.336972651051970763e-04 1.449513802072033286e-04
1.345876575471439897e-04 1.459865889046341181e-04
1.354791419389813560e-04 1.475354220019653440e-04
1.363717273192356671e-04 1.476204488426446915e-04
1.372654227812646901e-04 1.522901438875123858e-04
1.381602374740248114e-04 1.527468994027003646e-04
1.390561806028483552e-04 1.531555026303976774e-04
1.399532614302286546e-04 1.537555508548393846e-04
1.408514892766135791e-04 1.538061915198341012e-04
1.417508735212098228e-04 1.548226427985355258e-04
1.426514236027931828e-04 1.550517044961452484e-04
1.435531490205321737e-04 1.560858509037643671e-04
1.444560593348177672e-04 1.561297249281778932e-04
1.453601641681045976e-04 1.572749315528199077e-04
1.462654732057624399e-04 1.583391276653856039e-04
1.471719961969366599e-04 1.586127909831702709e-04
1.480797429554198586e-04 1.593722699908539653e-04
1.489887233605339514e-04 1.595727080712094903e-04
1.498989473580231179e-04 1.602370321052148938e-04
1.508104249609576464e-04 1.610237668501213193e-04
1.517231662506494342e-04 1.615703367860987782e-04
1.526371813775780051e-04 1.616407244000583887e-04
1.535524805623296452e-04 1.621435949346050620e-04
1.544690740965475430e-04 1.625962177058681846e-04
1.553869723438942093e-04 1.632991770748049021e-04
1.563061857410268519e-04 1.675800886005163193e-04
1.572267247985846778e-04 1.691309735178947449e-04
1.581486001021900991e-04 1.704360620351508260e-04
1.590718223134620832e-04 1.724975445540621877e-04
1.599964021710442198e-04 1.726606133161112666e-04
1.609223504916449591e-04 1.736320846248418093e-04
1.618496781710934620e-04 1.741977321216836572e-04
1.627783961854087314e-04 1.751911186147481203e-04
1.637085155918837341e-04 1.771031529642641544e-04
1.646400475301839402e-04 1.789457455743104219e-04
1.655730032234617487e-04 1.799383026082068682e-04
1.665073939794855205e-04 1.805119827622547746e-04
1.674432311917854722e-04 1.806964428396895528e-04
1.683805263408142056e-04 1.807443477446213365e-04
1.693192909951250465e-04 1.807503285817801952e-04
1.702595368125661842e-04 1.814072456909343600e-04
1.712012755414921053e-04 1.830361579777672887e-04
1.721445190219931328e-04 1.836652372730895877e-04
1.730892791871408223e-04 1.836709998315200210e-04
1.740355680642540663e-04 1.836777082644402981e-04
1.749833977761811358e-04 1.843749923864379525e-04
1.759327805426023222e-04 1.853097492130473256e-04
1.768837286813509837e-04 1.870133564807474613e-04
1.778362546097543779e-04 1.889392879093065858e-04
1.787903708459940644e-04 1.901932846521958709e-04
1.797460900104875853e-04 1.908289996208623052e-04
1.807034248272897418e-04 1.916167966555804014e-04
1.816623881255162876e-04 1.934744068421423435e-04
1.826229928407878964e-04 1.941118243848904967e-04
1.835852520166979815e-04 1.956105697900056839e-04
1.845491788063007910e-04 1.957054046215489507e-04
1.855147864736246554e-04 1.964265393326058984e-04
1.864820883952071368e-04 1.971010788111016154e-04
1.874510980616544097e-04 1.981188979698345065e-04
1.884218290792258766e-04 1.993167388718575239e-04
1.893942951714425280e-04 2.019090607063844800e-04
1.903685101807212413e-04 2.019983221543952823e-04
1.913444880700351553e-04 2.020768151851370931e-04
1.923222429245998485e-04 2.025300054810941219e-04
1.933017889535874087e-04 2.027694426942616701e-04
1.942831404918673630e-04 2.041829866357147694e-04
1.952663120017759609e-04 2.043386921286582947e-04
1.962513180749138352e-04 2.056894736597314477e-04
1.972381734339742111e-04 2.075842785416170955e-04
1.982268929345987077e-04 2.087386965285986662e-04
1.992174915672663166e-04 2.099184639519080520e-04
2.002099844592115723e-04 2.114326489390805364e-04
2.012043868763753842e-04 2.117979311151430011e-04
2.022007142253881237e-04 2.120043645845726132e-04
2.031989820555865384e-04 2.128178603015840054e-04
2.041992060610637347e-04 2.151922672055661678e-04
2.052014020827536915e-04 2.174487017327919602e-04
2.062055861105522041e-04 2.177524875150993466e-04
2.072117742854723862e-04 2.178348222514614463e-04
2.082199829018390954e-04 2.180362498620525002e-04
2.092302284095182423e-04 2.194036642322316766e-04
2.102425274161878147e-04 2.199294976890087128e-04
2.112568966896454935e-04 2.202439791290089488e-04
2.122733531601574142e-04 2.211164828622713685e-04
2.132919139228490221e-04 2.212339750258252025e-04
2.143125962401359625e-04 2.219090238213539124e-04
2.153354175441992053e-04 2.219488087575882673e-04
2.163603954395036471e-04 2.220491005573421717e-04
2.173875477053608123e-04 2.235513093182817101e-04
2.184168922985380945e-04 2.235513093182817101e-04
2.194484473559154582e-04 2.239411260234192014e-04
2.204822311971874602e-04 2.255286526633426547e-04
2.215182623276168254e-04 2.259790489915758371e-04
2.225565594408362687e-04 2.277690946357324719e-04
2.235971414217028199e-04 2.280300104757770896e-04
2.246400273492026999e-04 2.297232131240889430e-04
2.256852364994115716e-04 2.308590919710695744e-04
2.267327883485071313e-04 2.308681287104263902e-04
2.277827025758405455e-04 2.308681287104263902e-04
2.288349990670621235e-04 2.326597314095124602e-04
2.298896979173074362e-04 2.334007440367713571e-04
2.309468194344424952e-04 2.335972094442695379e-04
2.320063841423705697e-04 2.339381899219006300e-04
2.330684127844010194e-04 2.341382059967145324e-04
2.341329263266828543e-04 2.346020482946187258e-04
2.351999459617041600e-04 2.347821719013154507e-04
2.362694931118575778e-04 2.350018185097724199e-04
2.373415894330752280e-04 2.353472082177177072e-04
2.384162568185347296e-04 2.360664220759645104e-04
2.394935174024359105e-04 2.370240981690585613e-04
2.405733935638518662e-04 2.391486777924001217e-04
2.416559079306561842e-04 2.392132155364379287e-04
2.427410833835260350e-04 2.408058498986065388e-04
2.438289430600261724e-04 2.411670866422355175e-04
2.449195103587733266e-04 2.424345730105414987e-04
2.460128089436830782e-04 2.443094854243099689e-04
2.471088627483026016e-04 2.445931313559412956e-04
2.482076959802315260e-04 2.488459576852619648e-04
2.493093331256294250e-04 2.492105995770543814e-04
2.504137989538184712e-04 2.495736407581716776e-04
2.515211185219775984e-04 2.505350275896489620e-04
2.526313171799323440e-04 2.534488448873162270e-04
2.537444205750458474e-04 2.556392864789813757e-04
2.548604546572094871e-04 2.559668500907719135e-04
2.559794456839358662e-04 2.591505763120949268e-04
2.571014202255608142e-04 2.592504897620528936e-04
2.582264051705528878e-04 2.596148115117102861e-04
2.593544277309336229e-04 2.605664485599845648e-04
2.604855154478151512e-04 2.618267899379134178e-04
2.616196961970523090e-04 2.625921042636036873e-04
2.627569981950183989e-04 2.629672526381909847e-04
2.638974500045021651e-04 2.634690026752650738e-04
2.650410805407334104e-04 2.640078892000019550e-04
2.661879190775388784e-04 2.666146610863506794e-04
2.673379952536301387e-04 2.686755615286529064e-04
2.684913390790318760e-04 2.688197710085660219e-04
2.696479809416482513e-04 2.696249284781515598e-04
2.708079516139761745e-04 2.700238546822220087e-04
2.719712822599652672e-04 2.707520907279103994e-04
2.731380044420325432e-04 2.714215952437371016e-04
2.743081501282321286e-04 2.745712699834257364e-04
2.754817516995866373e-04 2.747996477410197258e-04
2.766588419575845368e-04 2.754870220087468624e-04
2.778394541318467592e-04 2.757726470008492470e-04
2.790236218879680848e-04 2.757819893304258585e-04
2.802113793355385575e-04 2.764127275440841913e-04
2.814027610363484017e-04 2.786365221254527569e-04
2.825978020127835420e-04 2.789399004541337490e-04
2.837965377564162246e-04 2.801280352286994457e-04
2.849990042367950781e-04 2.808065328281372786e-04
2.862052379104414439e-04 2.820344234351068735e-04
2.874152757300600528e-04 2.826080308295786381e-04
2.886291551539642655e-04 2.840737288352102041e-04
2.898469141557284538e-04 2.851183817256242037e-04
2.910685912340698527e-04 2.873189223464578390e-04
2.922942254229687203e-04 2.876907819882035255e-04
2.935238563020333108e-04 2.884810091927647591e-04
2.947575240071150264e-04 2.886322617996484041e-04
2.959952692411840498e-04 2.899902465287595987e-04
2.972371332854727198e-04 2.909205504693090916e-04
2.984831580108905538e-04 2.912046911660581827e-04
2.997333858897255538e-04 2.930363698396831751e-04
3.009878600076354286e-04 2.936651289928704500e-04
3.022466240759384346e-04 2.990922075696289539e-04
3.035097224442161960e-04 2.996730327140539885e-04
3.047772001132332750e-04 3.009140200447291136e-04
3.060491027481845503e-04 3.011206281371414661e-04
3.073254766922855824e-04 3.013491514138877392e-04
3.086063689807082440e-04 3.025017795152962208e-04
3.098918273548776064e-04 3.026164486072957516e-04
3.111819002771434709e-04 3.036433772649616003e-04
3.124766369458300175e-04 3.044112818315625191e-04
3.137760873106846008e-04 3.052262472920119762e-04
3.150803020887343701e-04 3.067140642087906599e-04
3.163893327805627998e-04 3.080147143919020891e-04
3.177032316870212025e-04 3.087449294980615377e-04
3.190220519263902940e-04 3.104242205154150724e-04
3.203458474520033033e-04 3.124457143712788820e-04
3.216746730703493300e-04 3.125079965684562922e-04
3.230085844596700681e-04 3.140658664051443338e-04
3.243476381890684893e-04 3.148766409140080214e-04
3.256918917381435279e-04 3.212705196347087622e-04
3.270414035171718536e-04 3.232707676943391562e-04
3.283962328878537546e-04 3.232707676943391562e-04
3.297564401846394492e-04 3.254065231885761023e-04
3.311220867366617359e-04 3.258090873714536428e-04
3.324932348902896219e-04 3.261477395426481962e-04
3.338699480323282435e-04 3.267920401412993670e-04
3.352522906138856256e-04 3.269635781180113554e-04
3.366403281749305110e-04 3.283074183855205774e-04
3.380341273695651677e-04 3.285696438979357481e-04
3.394337559920381636e-04 3.289052401669323444e-04
3.408392830035239973e-04 3.302569384686648846e-04
3.422507785596958234e-04 3.309137828182429075e-04
3.436683140391226044e-04 3.349567414261400700e-04
3.450919620725156813e-04 3.386777534615248442e-04
3.465217965728614627e-04 3.386777534615248442e-04
3.479578927664675535e-04 3.387889009900391102e-04
3.494003272249597840e-04 3.397645778022706509e-04
3.508491778982627727e-04 3.400353016331791878e-04
3.523045241486026202e-04 3.406403411645442247e-04
3.537664467855690864e-04 3.415224782656878233e-04
3.552350281022770393e-04 3.422915178816765547e-04
3.567103519126714126e-04 3.434422251302748919e-04
3.581925035900144312e-04 3.435193211771547794e-04
3.596815701066074177e-04 3.478348371572792530e-04
3.611776400747891930e-04 3.497153229545801878e-04
3.626808037892638166e-04 3.497923607937991619e-04
3.641911532708101977e-04 3.504411433823406696e-04
3.657087823114265387e-04 3.508669906295835972e-04
3.672337865209684840e-04 3.509441739879548550e-04
3.687662633753399557e-04 3.517467412166297436e-04
3.703063122662996658e-04 3.527955559547990561e-04
3.718540345529491734e-04 3.578027535695582628e-04
3.734095336149710598e-04 3.581389901228249073e-04
3.749729149076906241e-04 3.582433855626732111e-04
3.765442860190338476e-04 3.588580002542585135e-04
3.781237567284654374e-04 3.604908997658640146e-04
3.797114390679862572e-04 3.612446598708629608e-04
3.813074473852794848e-04 3.630659484770148993e-04
3.829118984090986821e-04 3.640351933427155018e-04
3.845249113169903698e-04 3.652475716080516577e-04
3.861466078054567614e-04 3.653167514130473137e-04
3.877771121626626323e-04 3.698148939292877913e-04
3.894165513437991880e-04 3.698884684126824141e-04
3.910650550492226780e-04 3.712411562446504831e-04
3.927227558054918397e-04 3.718804509844630957e-04
3.943897890494350920e-04 3.761487314477562904e-04
3.960662932153839787e-04 3.764185530599206686e-04
3.977524098257191739e-04 3.771859046537429094e-04
3.994482835848805688e-04 3.796970704570412636e-04
4.011540624770023331e-04 3.811562492046505213e-04
4.028698978673445823e-04 3.831143258139491081e-04
4.045959446076981573e-04 3.852717345580458641e-04
4.063323611459540422e-04 3.893501998391002417e-04
4.080793096400350687e-04 3.920911112800240517e-04
4.098369560764028997e-04 3.927816287614405155e-04
4.116054703933629336e-04 3.947916557081043720e-04
4.133850266094011520e-04 3.952158731408417225e-04
4.151758029568068339e-04 3.979925822932273149e-04
4.169779820208395537e-04 4.019371117465198040e-04
4.187917508847263139e-04 4.024748341180384159e-04
4.206173012807807882e-04 4.048359405715018511e-04
4.224548297479613704e-04 4.050359420944005251e-04
4.243045377962006070e-04 4.065851680934429169e-04
4.261666320778597370e-04 4.067378176841884851e-04
4.280413245666848791e-04 4.114564508199691772e-04
4.299288327446612536e-04 4.123364924453198910e-04
4.318293797971921246e-04 4.142327234148979187e-04
4.337431948170524074e-04 4.178886883892118931e-04
4.356705130175952370e-04 4.194963548798114061e-04
4.376115759557237827e-04 4.211797786410897970e-04
4.395666317651715483e-04 4.228495818097144365e-04
4.415359354006700683e-04 4.239832342136651278e-04
4.435197488936234046e-04 4.250439815223217010e-04
4.455183416199479324e-04 4.273390804883092642e-04
4.475319905807818247e-04 4.281211295165121555e-04
4.495609806968165053e-04 4.296709957998245955e-04
4.516056051170557438e-04 4.327313799876719713e-04
4.536661655428597781e-04 4.340041195973753929e-04
4.557429725681988561e-04 4.418163152877241373e-04
4.578363460370998383e-04 4.419385804794728756e-04
4.599466154193477836e-04 4.453300789464265108e-04
4.620741202055693832e-04 4.478780028875917196e-04
4.642192103229266452e-04 4.494655586313456297e-04
4.663822465727186176e-04 4.537076456472277641e-04
4.685636010913053848e-04 4.626041336450725794e-04
4.707636578358635466e-04 4.627463640645146370e-04
4.729828130966046325e-04 4.629889444913715124e-04
4.752214760372120458e-04 4.639184917323291302e-04
4.774800692653878207e-04 4.645746084861457348e-04
4.797590294355583867e-04 4.755173576995730400e-04
4.820588078859437968e-04 4.788766091223806143e-04
4.843798713123783728e-04 4.810819227714091539e-04
4.867227024814694040e-04 4.818152519874274731e-04
4.890878009858918999e-04 4.822709888685494661e-04
4.914756840448533193e-04 4.852896672673523426e-04
4.938868873530256063e-04 4.891981952823698521e-04
4.963219659815184962e-04 4.918578197248280048e-04
4.987814953347935888e-04 4.934335011057555676e-04
5.012660721677403113e-04 4.950712900608778000e-04
5.037763156675530195e-04 4.955921322107315063e-04
5.063128686054246472e-04 4.959209472872316837e-04
5.088763985635698546e-04 4.999599768780171871e-04
5.114675992435706049e-04 5.019766977056860924e-04
5.140871918626704852e-04 5.055497749708592892e-04
5.167359266451876029e-04 5.113963270559906960e-04
5.194145844169776455e-04 5.201249150559306145e-04
5.221239783116613789e-04 5.236956058070063591e-04
5.248649555981617929e-04 5.244488129392266273e-04
5.276383996401177437e-04 5.311981076374650002e-04
5.304452319987797192e-04 5.402551614679396152e-04
5.332864146922536297e-04 5.418297369033098221e-04
5.361629526252944785e-04 5.441979737952351570e-04
5.390758962054201762e-04 5.455619539134204388e-04
5.420263441627817466e-04 5.481569678522646427e-04
5.450154465932586156e-04 5.489826435223221779e-04
5.480444082463716308e-04 5.502818967215716839e-04
5.511144920821685333e-04 5.537661490961909294e-04
5.542270231239591460e-04 5.556215764954686165e-04
5.573833926371461571e-04 5.557773401960730553e-04
5.605850626678715977e-04 5.632654647342860699e-04
5.638335709795353748e-04 5.645701312460005283e-04
5.671305364298930181e-04 5.677191074937582016e-04
5.704776648369979612e-04 5.696149892173707485e-04
5.738767553885041001e-04 5.711049889214336872e-04
5.773297076561078808e-04 5.728184478357434273e-04
5.808385292852558937e-04 5.733953439630568027e-04
5.844053444400125084e-04 5.775098106823861599e-04
5.880324030941587975e-04 5.807655397802591324e-04
5.917220912727970839e-04 5.810317234136164188e-04
5.954769423640244360e-04 5.818188074044883251e-04
5.992996496382439926e-04 6.015360704623162746e-04
6.031930801337925287e-04 6.042079185135662556e-04
6.071602900925365072e-04 6.054137484170496464e-04
6.112045421585859950e-04 6.074202829040586948e-04
6.153293245884322669e-04 6.082244217395782471e-04
6.195383727626149273e-04 6.134085124358534813e-04
6.238356933392850663e-04 6.165778613649308681e-04
6.282255914503121711e-04 6.292024627327919006e-04
6.327127014135685125e-04 6.338643725030124187e-04
6.373020215235293421e-04 6.339758401736617088e-04
6.419989535903817494e-04 6.386932218447327614e-04
6.468093480302696766e-04 6.523969932459294796e-04
6.517395554726340646e-04 6.537128356285393238e-04
6.567964860531277232e-04 6.542086484842002392e-04
6.619876778131952768e-04 6.657623453065752983e-04
6.673213759446377418e-04 6.676164921373128891e-04
6.728066250183962734e-04 6.691109738312661648e-04
6.784533768472673443e-04 6.721442914567887783e-04
6.842726172871597392e-04 6.864027236588299274e-04
6.902765161285570779e-04 6.879987777210772038e-04
6.964786053350501471e-04 7.085813558660447598e-04
7.028939923413011527e-04 7.216561352834105492e-04
7.095396170588694120e-04 7.258842815645039082e-04
7.164345638415103249e-04 7.261583232320845127e-04
7.236004432026129805e-04 7.306479383260011673e-04
7.310618629550973266e-04 7.425965159200131893e-04
7.388470152552012319e-04 7.520130020566284657e-04
7.469884156850276026e-04 7.544906111434102058e-04
7.555238444150849707e-04 7.578841759823262691e-04
7.644975598825847884e-04 7.899679476395249367e-04
7.739618859279144558e-04 7.928147679194808006e-04
7.839793199767028722e-04 7.947277626954019070e-04
7.946253829460773847e-04 7.978402427397668362e-04
8.059925492888473210e-04 8.117662509903311729e-04
8.181957912641882541e-04 8.352752774953842163e-04
8.313806085879224062e-04 8.406212436966598034e-04
8.457350197811860405e-04 8.428150904364883900e-04
8.615081320371721901e-04 8.735560113564133644e-04
8.790401833861996583e-04 8.907217415980994701e-04
8.988138255889935877e-04 8.923831046558916569e-04
9.215477962767840842e-04 8.943007560446858406e-04
9.483838100680805567e-04 1.062218798324465752e-03
9.813072760523203816e-04 1.070069731213152409e-03
1.024278051171270774e-03 1.080382964573800564e-03
1.087311159196497441e-03 1.168030430562794209e-03
1.215156207301960976e-03 1.178889302536845207e-03


==> Data/B2_C1_e1_qqplot.txt <==
-1.089207589319443094e-03 -1.102518872357904911e-03
-9.449172998726377681e-04 -1.015745569020509720e-03
-8.757560118015931183e-04 -9.716342319734394550e-04
-8.293854266422939509e-04 -9.329283493570983410e-04
-7.942936608344855010e-04 -8.770248969085514545e-04
-7.659753551596499644e-04 -8.456772193312644958e-04
-7.421888628228148939e-04 -8.267358061857521534e-04
-7.216531502430246700e-04 -7.939195493236184120e-04
-7.035660521802996649e-04 -7.675927481614053249e-04
-6.873913929753527581e-04 -7.220969418995082378e-04
-6.727527684171841433e-04 -7.093473686836659908e-04
-6.593756241969731023e-04 -6.887758499942719936e-04
-6.470534450098478461e-04 -6.794406799599528313e-04
-6.356269224481977172e-04 -6.669834838248789310e-04
-6.249705426114198544e-04 -6.555754225701093674e-04
-6.149836294868091854e-04 -6.390693015418946743e-04
-6.055841764120148190e-04 -6.367700407281517982e-04
-5.967044839796299032e-04 -6.337775266729295254e-04
-5.882880039511745275e-04 -6.291829049587249756e-04
-5.802870095562026945e-04 -6.232245941646397114e-04
-5.726608451323984264e-04 -6.129977409727871418e-04
-5.653745902072015777e-04 -6.055418634787201881e-04
-5.583980254462309403e-04 -5.925509613007307053e-04
-5.517048220541859822e-04 -5.882743862457573414e-04
-5.452718990123377229e-04 -5.865432904101908207e-04
-5.390789080570002707e-04 -5.642937612719833851e-04
-5.331078170604161819e-04 -5.539998528547585011e-04
-5.273425700538882967e-04 -5.500916740857064724e-04
-5.217688075523770020e-04 -5.444947746582329273e-04
-5.163736347685930327e-04 -5.415363120846450329e-04
-5.111454281890712896e-04 -5.388578865677118301e-04
-5.060736731271160086e-04 -5.269797984510660172e-04
-5.011488264761853207e-04 -5.206075729802250862e-04
-4.963622001072357697e-04 -5.105347372591495514e-04
-4.917058612875066428e-04 -5.037656519562005997e-04
-4.871725472194742327e-04 -5.035843933001160622e-04
-4.827555913602336987e-04 -5.034330533817410469e-04
-4.784488596221784227e-04 -4.983374965377151966e-04
-4.742466949040292836e-04 -4.888211260549724102e-04
-4.701438686783140832e-04 -4.821773909498006105e-04
-4.661355385832359607e-04 -4.759684088639914989e-04
-4.622172111456197699e-04 -4.736455739475786686e-04
-4.583847089064620097e-04 -4.691813664976507425e-04
-4.546341413385894710e-04 -4.613914934452623129e-04
-4.509618790425655660e-04 -4.592289915308356285e-04
-4.473645307865256886e-04 -4.553292528726160526e-04
-4.438389230213548795e-04 -4.476543399505317211e-04
-4.403820815572403579e-04 -4.474425513762980700e-04
-4.369912151331777289e-04 -4.451144486665725708e-04
-4.336637006491483306e-04 -4.416034789755940437e-04
-4.303970698627651559e-04 -4.307870985940098763e-04
-4.271889973792235935e-04 -4.289531789254397154e-04
-4.240372897863324553e-04 -4.188395105302333832e-04
-4.209398758058451127e-04 -4.032951837871223688e-04
-4.178947973489481865e-04 -3.982249763794243336e-04
-4.149002013779200379e-04 -3.978096065111458302e-04
-4.119543324881711301e-04 -3.961573529522866011e-04
-4.090555261353803458e-04 -3.911560343112796545e-04
-4.062022024414085105e-04 -3.900295123457908630e-04
-4.033928605205772968e-04 -3.895746194757521152e-04
-4.006260732746075824e-04 -3.886545309796929359e-04
-3.979004826104620869e-04 -3.856361145153641701e-04
-3.952147950404318326e-04 -3.842171281576156616e-04
-3.925677776283382657e-04 -3.774037177208811045e-04
-3.899582542496152129e-04 -3.734682395588606596e-04
-3.873851021365108563e-04 -3.712945617735385895e-04
-3.848472486826741271e-04 -3.660743532236665487e-04
-3.823436684840494145e-04 -3.650434664450585842e-04
-3.798733805954085689e-04 -3.650021099019795656e-04
-3.774354459838640094e-04 -3.642784722615033388e-04
-3.750289651626341285e-04 -3.611729189287871122e-04
-3.726530759899245016e-04 -3.578792675398290157e-04
-3.703069516192551724e-04 -3.554138238541781902e-04
-3.679897985889101593e-04 -3.547266533132642508e-04
-3.657008550392651380e-04 -3.531350230332463980e-04
-3.634393890478777498e-04 -3.483450855128467083e-04
-3.612046970731025344e-04 -3.466368361841887236e-04
-3.589961024978068353e-04 -3.463711764197796583e-04
-3.568129542655965806e-04 -3.412739315535873175e-04
-3.546546256025353617e-04 -3.401144931558519602e-04
-3.525205128180048503e-04 -3.400205750949680805e-04
-3.504100341789022225e-04 -3.337333619128912687e-04
-3.483226288518305566e-04 -3.317628870718181133e-04
-3.462577559084072543e-04 -3.316442598588764668e-04
-3.442148933892293160e-04 -3.287761355750262737e-04
-3.421935374223670470e-04 -3.268839500378817320e-04
-3.401932013926264528e-04 -3.253101021982729435e-04
-3.382134151580941774e-04 -3.191358118783682585e-04
-3.362537243107749396e-04 -3.183850785717368126e-04
-3.343136894783749831e-04 -3.151347918901592493e-04
-3.323928856644781560e-04 -3.115163417533040047e-04
-3.304909016246538591e-04 -3.102054761257022619e-04
-3.286073392761298885e-04 -3.064241318497806787e-04
-3.267418131389007436e-04 -3.063914482481777668e-04
-3.248939498062701817e-04 -3.056800051126629114e-04
-3.230633874429964750e-04 -3.033024840988218784e-04
-3.212497753093116653e-04 -2.980642020702362061e-04
-3.194527733092529672e-04 -2.979950222652405500e-04
-3.176720515617848070e-04 -2.967306063510477543e-04
-3.159072899933983635e-04 -2.949713089037686586e-04
-3.141581779508629581e-04 -2.941669954452663660e-04
-3.124244138329601442e-04 -2.920486440416425467e-04
-3.107057047401044769e-04 -2.920453262049704790e-04
-3.090017661407828595e-04 -2.918260870501399040e-04
-3.073123215538957212e-04 -2.917590027209371328e-04
-3.056371022460543300e-04 -2.914078941103070974e-04
-3.039758469430245587e-04 -2.910753537435084581e-04
-3.023283015545175046e-04 -2.881178515963256359e-04
-3.006942189115999523e-04 -2.870644675567746162e-04
-2.990733585160095919e-04 -2.869162417482584715e-04
-2.974654863007803645e-04 -2.868509036488831043e-04
-2.958703744015167320e-04 -2.826481941156089306e-04
-2.942878009377829034e-04 -2.818869834300130606e-04
-2.927175498040845937e-04 -2.816364867612719536e-04
-2.911594104698872281e-04 -2.790165890473872423e-04
-2.896131777882884114e-04 -2.771901199594140053e-04
-2.880786518128127514e-04 -2.760835923254489899e-04
-2.865556376219810628e-04 -2.758111804723739624e-04
-2.850439451512226554e-04 -2.740060735959559679e-04
-2.835433890317910809e-04 -2.708529937081038952e-04
-2.820537884363121060e-04 -2.669003733899444342e-04
-2.805749669306541573e-04 -2.658577577676624060e-04
-2.791067523318045956e-04 -2.657375007402151823e-04
-2.776489765714669445e-04 -2.651957911439239979e-04
-2.762014755650982678e-04 -2.649977686814963818e-04
-2.747640890861329887e-04 -2.642349863890558481e-04
-2.733366606451453061e-04 -2.640262537170201540e-04
-2.719190373737207867e-04 -2.626045898068696260e-04
-2.705110699128148214e-04 -2.584502508398145437e-04
-2.691126123053957388e-04 -2.574719255790114403e-04
-2.677235218931732475e-04 -2.571922377683222294e-04
-2.663436592172257773e-04 -2.563342277426272631e-04
-2.649728879223554705e-04 -2.553914091549813747e-04
-2.636110746649985431e-04 -2.545504539739340544e-04
-2.622580890245373845e-04 -2.534225932322442532e-04
-2.609138034178616855e-04 -2.530918864067643881e-04
-2.595780930170388961e-04 -2.522385329939424992e-04
-2.582508356699568606e-04 -2.521785791032016277e-04
-2.569319118238113449e-04 -2.508002216927707195e-04
-2.556212044513171341e-04 -2.501486160326749086e-04
-2.543185989795257690e-04 -2.487874880898743868e-04
-2.530239832211416632e-04 -2.474572393111884594e-04
-2.517372473082299714e-04 -2.459938987158238888e-04
-2.504582836282181948e-04 -2.459228271618485451e-04
-2.491869867620958440e-04 -2.426338323857635260e-04
-2.479232534247233092e-04 -2.411646855762228370e-04
-2.466669824071614117e-04 -2.411427558399736881e-04
-2.454180745209428704e-04 -2.404804836260154843e-04
-2.441764325442055054e-04 -2.404706174274906516e-04
-2.429419611696139966e-04 -2.387770509812980890e-04
-2.417145669539988548e-04 -2.372535673202946782e-04
-2.404941582696441945e-04 -2.370986039750277996e-04
-2.392806452571613683e-04 -2.367050037719309330e-04
-2.380739397798857970e-04 -2.361075603403151035e-04
-2.368739553797381239e-04 -2.360270009376108646e-04
-2.356806072344937468e-04 -2.354756579734385014e-04
-2.344938121164067356e-04 -2.329696581000462174e-04
-2.333134883521379105e-04 -2.312075666850432754e-04
-2.321395557839359581e-04 -2.309285482624545693e-04
-2.309719357320267567e-04 -2.303805667906999588e-04
-2.298105509581645591e-04 -2.302269567735493183e-04
-2.286553256303033735e-04 -2.299180923728272319e-04
-2.275061852883455526e-04 -2.296310267411172390e-04
-2.263630568109306488e-04 -2.261060581076890230e-04
-2.252258683832246617e-04 -2.258597523905336857e-04
-2.240945494656751749e-04 -2.247036900371313095e-04
-2.229690307636964940e-04 -2.240811299998313189e-04
-2.218492441982531000e-04 -2.237729349872097373e-04
-2.207351228773079719e-04 -2.229534584330394864e-04
-2.196266010681067191e-04 -2.223180636065080762e-04
-2.185236141702677384e-04 -2.205572382081300020e-04
-2.174260986896499868e-04 -2.194235567003488541e-04
-2.163339922129721340e-04 -2.189336810261011124e-04
-2.152472333831570190e-04 -2.165767655242234468e-04
-2.141657618753763114e-04 -2.124819584423676133e-04
-2.130895183737721761e-04 -2.118258853442966938e-04
-2.120184445488327652e-04 -2.096424141200259328e-04
-2.109524830353987708e-04 -2.087094762828201056e-04
-2.098915774112819282e-04 -2.076735108857974410e-04
-2.088356721764727825e-04 -2.073746290989220142e-04
-2.077847127329204000e-04 -2.048123278655111790e-04
-2.067386453648632869e-04 -2.044688590103760362e-04
-2.056974172196950371e-04 -2.044387947535142303e-04
-2.046609762893466568e-04 -2.038853708654642105e-04
-2.036292713921685426e-04 -2.000066015170887113e-04
-2.026022521552972892e-04 -1.993999321712180972e-04
-2.015798689974895429e-04 -1.990726159419864416e-04
-2.005620731124114109e-04 -1.987931027542799711e-04
-1.995488164523651553e-04 -1.958548091351985931e-04
-1.985400517124426029e-04 -1.949353172676637769e-04
-1.975357323150905516e-04 -1.945006515597924590e-04
-1.965358123950742414e-04 -1.931471197167411447e-04
-1.955402467848299454e-04 -1.926355907926335931e-04
-1.945489910001899038e-04 -1.904881646623834968e-04
-1.935620012264729580e-04 -1.903263764688745141e-04
-1.925792343049268472e-04 -1.878602488432079554e-04
-1.916006477195112410e-04 -1.870862470241263509e-04
-1.906261995840134878e-04 -1.869538245955482125e-04
-1.896558486294856391e-04 -1.867844548542052507e-04
-1.886895541919919345e-04 -1.863569195847958326e-04
-1.877272762006615447e-04 -1.859874610090628266e-04
-1.867689751660312294e-04 -1.858217583503574133e-04
-1.858146121686765021e-04 -1.849736436270177364e-04
-1.848641488481172059e-04 -1.848605315899476409e-04
-1.839175473919921612e-04 -1.839300966821610928e-04
-1.829747705254948899e-04 -1.835370348999276757e-04
-1.820357815010627983e-04 -1.831015251809731126e-04
-1.811005440883107392e-04 -1.822368503781035542e-04
-1.801690225642056198e-04 -1.820170873543247581e-04
-1.792411817034715918e-04 -1.815861760405823588e-04
-1.783169867692209183e-04 -1.810334943002089858e-04
-1.773964035038054759e-04 -1.808321394491940737e-04
-1.764793981198789442e-04 -1.804125204216688871e-04
-1.755659372916682740e-04 -1.801122270990163088e-04
-1.746559881464444309e-04 -1.796003780327737331e-04
-1.737495182561910338e-04 -1.792659604689106345e-04
-1.728464956294615358e-04 -1.766483765095472336e-04
-1.719468887034227521e-04 -1.763603067956864834e-04
-1.710506663360771191e-04 -1.756768615450710058e-04
-1.701577977986624371e-04 -1.744942128425464034e-04
-1.692682527682189597e-04 -1.743364118738099933e-04
-1.683820013203256186e-04 -1.739615399856120348e-04
-1.674990139219945421e-04 -1.736993581289425492e-04
-1.666192614247257646e-04 -1.727174094412475824e-04
-1.657427150577116097e-04 -1.719275751383975148e-04
-1.648693464211935396e-04 -1.715492981020361185e-04
-1.639991274799601408e-04 -1.710531505523249507e-04
-1.631320305569899313e-04 -1.706887996988371015e-04
-1.622680283272287722e-04 -1.686318282736465335e-04
-1.614070938115031025e-04 -1.676227548159658909e-04
-1.605492003705626006e-04 -1.671635254751890898e-04
-1.596943216992499138e-04 -1.670193742029368877e-04
-1.588424318207950180e-04 -1.655803353060036898e-04
-1.579935050812294615e-04 -1.634876825846731663e-04
-1.571475161439184361e-04 -1.632848143344745040e-04
-1.563044399842075281e-04 -1.628715108381584287e-04
-1.554642518841811705e-04 -1.622065465198829770e-04
-1.546269274275295419e-04 -1.608156599104404449e-04
-1.537924424945229913e-04 -1.601182302692905068e-04
-1.529607732570877543e-04 -1.596828369656577706e-04
-1.521318961739854007e-04 -1.596654037712141871e-04
-1.513057879860879357e-04 -1.585503196110948920e-04
-1.504824257117514004e-04 -1.574497582623735070e-04
-1.496617866422810612e-04 -1.564716367283836007e-04
-1.488438483374901380e-04 -1.560032396810129285e-04
-1.480285886213455668e-04 -1.558296498842537403e-04
-1.472159855777022065e-04 -1.546672428958117962e-04
-1.464060175461218572e-04 -1.544991828268393874e-04
-1.455986631177741354e-04 -1.544004917377606034e-04
-1.447939011314197221e-04 -1.537822245154529810e-04
-1.439917106694709413e-04 -1.537689095130190253e-04
-1.431920710541312140e-04 -1.529545261291787028e-04
-1.423949618436081029e-04 -1.517490309197455645e-04
-1.416003628284010038e-04 -1.516651391284540296e-04
-1.408082540276596364e-04 -1.490853464929386973e-04
-1.400186156856140368e-04 -1.482194784330204129e-04
-1.392314282680712028e-04 -1.470569550292566419e-04
-1.384466724589799886e-04 -1.460094790672883391e-04
-1.376643291570606186e-04 -1.453463628422468901e-04
-1.368843794724984130e-04 -1.453401491744443774e-04
-1.361068047236992584e-04 -1.452011347282677889e-04
-1.353315864341067423e-04 -1.449618284823372960e-04
-1.345587063290780796e-04 -1.448099646950140595e-04
-1.337881463328186656e-04 -1.445762027287855744e-04
-1.330198885653735780e-04 -1.444421213818714023e-04
-1.322539153396741019e-04 -1.431620621588081121e-04
-1.314902091586392504e-04 -1.377922017127275467e-04
-1.307287527123290297e-04 -1.367803342873230577e-04
-1.299695288751523468e-04 -1.356349384877830744e-04
-1.292125207031220814e-04 -1.350199163425713778e-04
-1.284577114311629298e-04 -1.343620679108425975e-04
-1.277050844704656271e-04 -1.343070471193641424e-04
-1.269546234058902554e-04 -1.340695307590067387e-04
-1.262063119934145469e-04 -1.339985319646075368e-04
-1.254601341576285639e-04 -1.333977561444044113e-04
-1.247160739892733702e-04 -1.322073512710630894e-04
-1.239741157428232872e-04 -1.318374852417036891e-04
-1.232342438341105153e-04 -1.310272200498729944e-04
-1.224964428379913888e-04 -1.306078484049066901e-04
-1.217606974860537493e-04 -1.303888711845502257e-04
-1.210269926643633498e-04 -1.284124591620638967e-04
-1.202953134112493721e-04 -1.279856223845854402e-04
-1.195656449151290561e-04 -1.279732241528108716e-04
-1.188379725123684338e-04 -1.279363787034526467e-04
-1.181122816851797085e-04 -1.275930553674697876e-04
-1.173885580595557146e-04 -1.272933441214263439e-04
-1.166667874032373091e-04 -1.267363695660606027e-04
-1.159469556237167323e-04 -1.266070175915956497e-04
-1.152290487662737382e-04 -1.258447155123576522e-04
-1.145130530120446301e-04 -1.243161095771938562e-04
-1.137989546761236062e-04 -1.240944548044353724e-04
-1.130867402056951669e-04 -1.240855344804003835e-04
-1.123763961781982623e-04 -1.239557750523090363e-04
-1.116679092995197269e-04 -1.217432291014119983e-04
-1.109612664022170556e-04 -1.213456780533306301e-04
-1.102564544437718619e-04 -1.213456780533306301e-04
-1.095534605048692088e-04 -1.199715989059768617e-04
-1.088522717877069311e-04 -1.191372502944432199e-04
-1.081528756143309916e-04 -1.159716921392828226e-04
-1.074552594249974147e-04 -1.157870356109924614e-04
-1.067594107765609313e-04 -1.156930957222357392e-04
-1.060653173408891437e-04 -1.134642589022405446e-04
-1.053729669033009759e-04 -1.126880597439594567e-04
-1.046823473610304677e-04 -1.122326284530572593e-04
-1.039934467217145433e-04 -1.121092864195816219e-04
-1.033062531019040084e-04 -1.118517975555732846e-04
-1.026207547255975734e-04 -1.118517975555732846e-04
-1.019369399227992547e-04 -1.108037686208263040e-04
-1.012547971280968910e-04 -1.107669595512561500e-04
-1.005743148792632237e-04 -1.095854531740769744e-04
-9.989548181587780894e-05 -1.092440725187771022e-04
-9.921828667796983993e-05 -1.081754671758972108e-04
-9.854271830468188146e-05 -1.075452819350175560e-04
-9.786876563295274049e-05 -1.075452819350175560e-04
-9.719641769622096360e-05 -1.064136522472836077e-04
-9.652566362314690142e-05 -1.063931922544725239e-04
-9.585649263635362470e-05 -1.061751245288178325e-04
-9.518889405118686803e-05 -1.055898173945024610e-04
-9.452285727449276809e-05 -1.047340992954559624e-04
-9.385837180341308466e-05 -1.034965534927323461e-04
-9.319542722419805341e-05 -1.034341257764026523e-04
-9.253401321103665378e-05 -1.006764214253053069e-04
-9.187411952490311270e-05 -1.004009682219475508e-04
-9.121573601241972557e-05 -9.984440112020820379e-05
-9.055885260473606234e-05 -9.971667896024882793e-05
-8.990345931642394859e-05 -9.881622827379032969e-05
-8.924954624438742221e-05 -9.727584983920678496e-05
-8.859710356678809939e-05 -9.715813212096691132e-05
-8.794612154198554307e-05 -9.708749712444841862e-05
-8.729659050749163137e-05 -9.628444968257099390e-05
-8.664850087893954901e-05 -9.588056127540767193e-05
-8.600184314906657529e-05 -9.475867409491911530e-05
-8.535660788671050594e-05 -9.420965216122567654e-05
-8.471278573581950545e-05 -9.367419988848268986e-05
-8.407036741447478014e-05 -9.240968211088329554e-05
-8.342934371392681729e-05 -9.216441685566678643e-05
-8.278970549764313037e-05 -9.176875755656510592e-05
-8.215144370036928578e-05 -9.119961032411083579e-05
-8.151454932720135428e-05 -9.081172174774110317e-05
-8.087901345267076310e-05 -8.965537563199177384e-05
-8.024482721983958340e-05 -8.953271753853186965e-05
-7.961198183940892308e-05 -8.908519521355628967e-05
-7.898046858883657592e-05 -8.849295409163460135e-05
-7.835027881146671899e-05 -8.838842040859162807e-05
-7.772140391566974727e-05 -8.836710185278207064e-05
-7.709383537399247597e-05 -8.810056897345930338e-05
-7.646756472231884614e-05 -8.753617294132709503e-05
-7.584258355904014402e-05 -8.737821917748078704e-05
-7.521888354423534424e-05 -8.633990364614874125e-05
-7.459645639886045183e-05 -8.592059748480096459e-05
-7.397529390394783251e-05 -8.570731006329879165e-05
-7.335538789981378282e-05 -8.535102824680507183e-05
-7.273673028527604788e-05 -8.517503738403320312e-05
-7.211931301687880662e-05 -8.498822717228904366e-05
-7.150312810812715718e-05 -8.372194133698940277e-05
-7.088816762872894800e-05 -8.318315667565912008e-05
-7.027442370384585153e-05 -8.198244904633611441e-05
-6.966188851335097039e-05 -7.960535731399431825e-05
-6.905055429109513063e-05 -7.960535731399431825e-05
-6.844041332418010037e-05 -7.934310997370630503e-05
-6.783145795223935719e-05 -7.915400783531367779e-05
-6.722368056672607900e-05 -7.690479105804115534e-05
-6.661707361020734197e-05 -7.687947800150141120e-05
-6.601162957566604342e-05 -7.687624020036309958e-05
-6.540734100580872007e-05 -7.687624020036309958e-05
-6.480420049237953261e-05 -7.589375309180468321e-05
-6.420220067548116217e-05 -7.541360537288710475e-05
-6.360133424290081603e-05 -7.529198774136602879e-05
-6.300159392944279274e-05 -7.422954513458535075e-05
-6.240297251626607527e-05 -7.414333231281489134e-05
-6.180546283022760263e-05 -7.411980186589062214e-05
-6.120905774323067794e-05 -7.288327469723299146e-05
-6.061375017157868907e-05 -7.139535591704770923e-05
-6.001953307533312539e-05 -7.104474934749305248e-05
-5.942639945767705628e-05 -7.060668576741591096e-05
-5.883434236428232292e-05 -7.057165203150361776e-05
-5.824335488268141939e-05 -7.038397598080337048e-05
-5.765343014164373751e-05 -7.007818931015208364e-05
-5.706456131055534910e-05 -6.942146865185350180e-05
-5.647674159880225746e-05 -6.929516530362889171e-05
-5.588996425515828403e-05 -6.928507355041801929e-05
-5.530422256717498774e-05 -6.925554043846204877e-05
-5.471950986057582647e-05 -6.864259921712800860e-05
-5.413581949865248677e-05 -6.842226866865530610e-05
-5.355314488166465600e-05 -6.793148349970579147e-05
-5.297147944624159698e-05 -6.706330896122381091e-05
-5.239081666478690737e-05 -6.594099977519363165e-05
-5.181115004488491907e-05 -6.586629024241119623e-05
-5.123247312870898124e-05 -6.567754462594166398e-05
-5.065477949243173573e-05 -6.548789679072797298e-05
-5.007806274563696440e-05 -6.491211388492956758e-05
-4.950231653073215493e-05 -6.486604252131655812e-05
-4.892753452236301803e-05 -6.442075391532853246e-05
-4.835371042682770658e-05 -6.408111948985606432e-05
-4.778083798149290501e-05 -6.372817733790725470e-05
-4.720891095420903772e-05 -6.356547964969649911e-05
-4.663792314272631782e-05 -6.340307299979031086e-05
-4.606786837411052478e-05 -6.231883162399753928e-05
-4.549874050415794182e-05 -6.199150084285065532e-05
-4.493053341681026624e-05 -6.138266326161101460e-05
-4.436324102356793404e-05 -6.083658445277251303e-05
-4.379685726290233328e-05 -6.068927905289456248e-05
-4.323137609966670280e-05 -6.007945557939819992e-05
-4.266679152450491685e-05 -5.931962732574902475e-05
-4.210309755325789785e-05 -5.860203600605018437e-05
-4.154028822636818621e-05 -5.814546238980256021e-05
-4.097835760828064751e-05 -5.734647493227384984e-05
-4.041729978684083517e-05 -5.618055365630425513e-05
-3.985710887268943648e-05 -5.538862751564010978e-05
-3.929777899865251724e-05 -5.490785042638890445e-05
-3.873930431912774139e-05 -5.275552757666446269e-05
-3.818167900946573879e-05 -5.205260094953700900e-05
-3.762489726534602491e-05 -4.871456621913239360e-05
-3.706895330214755369e-05 -4.817916124011389911e-05
-3.651384135431279233e-05 -4.779168739332817495e-05
-3.595955567470550764e-05 -4.729362990474328399e-05
-3.540609053396112573e-05 -4.707454718300141394e-05
-3.485344021982948856e-05 -4.637816527974791825e-05
-3.430159903650924875e-05 -4.597791485139168799e-05
-3.375056130397345513e-05 -4.522247036220505834e-05
-3.320032135728571933e-05 -4.463606455828994513e-05
-3.265087354590594693e-05 -4.423569407663308084e-05
-3.210221223298522658e-05 -4.404687570058740675e-05
-3.155433179464940273e-05 -4.388984234537929296e-05
-3.100722661926986839e-05 -4.344712215242907405e-05
-3.046089110672124236e-05 -4.329142757342197001e-05
-2.991531966762502306e-05 -4.327550050220452249e-05
-2.937050672257793469e-05 -4.308670031605288386e-05
-2.882644670136455932e-05 -4.282152440282516181e-05
-2.828313404215274029e-05 -4.270166755304671824e-05
-2.774056319067063885e-05 -4.214844375383108854e-05
-2.719872859936454628e-05 -4.098281715414486825e-05
-2.665762472653615032e-05 -4.098281715414486825e-05
-2.611724603545761614e-05 -4.055651515955105424e-05
-2.557758699346317398e-05 -3.992739220848307014e-05
-2.503864207101603445e-05 -3.948981247958727181e-05
-2.450040574074837494e-05 -3.865144753945060074e-05
-2.396287247647298769e-05 -3.855878094327636063e-05
-2.342603675216488191e-05 -3.796432065428234637e-05
-2.288989304091010234e-05 -3.782780186156742275e-05
-2.235443581382045645e-05 -3.708834628923796117e-05
-2.181965953891114153e-05 -3.668834324344061315e-05
-2.128555867993902549e-05 -3.582291901693679392e-05
-2.075212769519866745e-05 -3.462714084889739752e-05
-2.021936103627336762e-05 -3.365108932484872639e-05
-1.968725314673758743e-05 -3.319095412734895945e-05
-1.915579846080776150e-05 -3.247150016250088811e-05
-1.862499140193742239e-05 -3.241000013076700270e-05
-1.809482638135229777e-05 -3.181497959303669631e-05
-1.756529779652148371e-05 -3.156165257678367198e-05
-1.703640002955920867e-05 -3.132394704152829945e-05
-1.650812744555205192e-05 -3.025791738764382899e-05
-1.598047439080581907e-05 -3.003274650836829096e-05
-1.545343519100547141e-05 -2.981476973218377680e-05
-1.492700414928098380e-05 -2.920345104939769953e-05
-1.440117554417157212e-05 -2.886987022066023201e-05
-1.387594362747926772e-05 -2.854731428669765592e-05
-1.335130262200259272e-05 -2.770283754216507077e-05
-1.282724671913962951e-05 -2.762537587841507047e-05
-1.230377007634876510e-05 -2.759226299531292170e-05
-1.178086681445374056e-05 -2.726879756664857268e-05
-1.125853101477878912e-05 -2.696243245736695826e-05
-1.073675671609700344e-05 -2.565795330156106502e-05
-1.021553791137369384e-05 -2.462425072735641152e-05
-9.694868544284063037e-06 -2.430453969282098114e-05
-9.174742505481324711e-06 -2.131787550752051175e-05
-8.655153628589122930e-06 -2.085661435557994992e-05
-8.136095685887522215e-06 -1.934740066644735634e-05
-7.617562383658175247e-06 -1.923720446939114481e-05
-7.099547357148962718e-06 -1.823141246859449893e-05
-6.582044165112399423e-06 -1.822053309297189116e-05
-6.065046283865049999e-06 -1.805527608667034656e-05
-5.548547100806632519e-06 -1.792658622434828430e-05
-5.032539907327108578e-06 -1.728244751575402915e-05
-4.517017891018040859e-06 -1.727506787574384362e-05
-4.001974127088896773e-06 -1.726185655570589006e-05
-3.487401568870738465e-06 -1.675636667641811073e-05
-2.973293037266845894e-06 -1.405998318659840152e-05
-2.459641208980986664e-06 -1.398545191477751359e-05
-1.946438603318525118e-06 -1.267875359189929441e-05
-1.433677567309335558e-06 -1.181931929750135168e-05
-9.213502588436574790e-07 -1.168700418929802254e-05
-4.094486274353505292e-07 -1.140657241194276139e-05
1.020356078725533403e-07 -1.028199403663165867e-05
6.131109840785463561e-07 -1.022390733851352707e-05
1.123786324068505576e-06 -9.406478056916967034e-06
1.634070771784446647e-06 -8.944776709540747106e-06
2.143973834112885654e-06 -7.427204309351509437e-06
2.653505431391162348e-06 -7.341568107221974060e-06
3.162675959168650984e-06 -6.956711786187952384e-06
3.671496364978628264e-06 -5.905022590013686568e-06
4.179978245631050946e-06 -5.637963113258592784e-06
4.688133973398815668e-06 -5.374212378228548914e-06
5.195976864368714954e-06 -4.146527317061554641e-06
5.703521411123828128e-06 -3.145588607367244549e-06
6.210783619325617971e-06 -2.853248361134319566e-06
6.717781525302780482e-06 -1.830885366871370934e-06
7.224536064468940721e-06 -1.828254880820168182e-06
7.731072741415109340e-06 -1.771917823134572245e-06
8.237425790687158720e-06 -1.242865550921123940e-06
8.743674873189568136e-06 -1.164104673989641014e-06
9.250027922461619210e-06 -2.313549032351147616e-07
9.756564599407786982e-06 -1.920076719841290469e-08
1.026331913857394553e-05 1.137408730755851138e-06
1.077031704455110973e-05 1.539049321763741318e-06
1.127757925275289788e-05 2.568354830145835876e-06
1.178512379950801021e-05 3.255930323575739749e-06
1.229296669047791034e-05 3.427913270570570603e-06
1.280112241824567422e-05 3.904921868524979800e-06
1.330960429889809944e-05 5.021144261263543740e-06
1.381842470470807503e-05 5.451093329611467198e-06
1.432759523248556451e-05 5.493876415130216628e-06
1.483712682976383951e-05 6.631110863963840529e-06
1.534702989209227767e-05 6.667515663139056414e-06
1.585731433980822213e-05 7.549999281764030457e-06
1.636798967979818389e-05 8.796778274700045586e-06
1.687906505600417182e-05 1.007445007417118177e-05
1.739054929131208247e-05 1.032093223329866305e-05
1.790245092272038603e-05 1.062568207998992875e-05
1.841477823118607088e-05 1.062835963239194825e-05
1.892753926719525367e-05 1.133353634941158816e-05
1.944074187285771860e-05 1.159501789516070858e-05
1.995439370114356767e-05 1.175905345007777214e-05
2.046850223274747040e-05 1.205222997668897733e-05
2.098307479096562871e-05 1.270833126909565181e-05
2.149811855489477280e-05 1.295832953474018723e-05
2.201364057120383543e-05 1.367646109429188073e-05
2.252964776468335768e-05 1.380226058245170861e-05
2.304614694774177177e-05 1.495349897595588118e-05
2.356314482898912120e-05 1.545007762615568936e-05
2.408064802102569466e-05 1.574769521539565176e-05
2.459866304753493090e-05 1.574769521539565176e-05
2.511719634976427787e-05 1.580151911184657365e-05
2.563625429246587858e-05 1.668085860728751868e-05
2.615584316935808037e-05 1.673009137448389083e-05
2.667596920816081869e-05 1.715148209768813103e-05
2.719663857525044949e-05 1.729375981085468084e-05
2.771785737997375910e-05 1.772628638718742877e-05
2.823963167865554478e-05 1.882170727185439318e-05
2.876196747833049622e-05 1.979949047381523997e-05
2.928487074022552075e-05 1.987404903047718108e-05
2.980834738301638517e-05 2.043230415438301861e-05
3.033240328587934838e-05 2.065181615762412548e-05
3.085704429135602338e-05 2.114609196723904461e-05
3.138227620804832777e-05 2.193108412029687315e-05
3.190810481315773945e-05 2.261563713545911014e-05
3.243453585488223045e-05 2.342750667594373226e-05
3.296157505468257472e-05 2.486795892764348537e-05
3.348922810942881096e-05 2.506994860596023500e-05
3.401750069343596771e-05 2.524121191527228802e-05
3.454639846039823936e-05 2.705267797864507884e-05
3.507592704522905343e-05 2.814463005051948130e-05
3.560609206581417805e-05 3.126128285657614470e-05
3.613689912468451716e-05 3.326323349028825760e-05
3.666835381061434647e-05 3.348830432514660060e-05
3.720046170015012667e-05 3.726719660335220397e-05
3.773322835907542310e-05 3.745187859749421477e-05
3.826665934381578114e-05 3.839953205897472799e-05
3.880076020278789379e-05 3.886852573486976326e-05
3.933553647769721549e-05 3.924436168745160103e-05
3.987099370478685461e-05 4.208141399431042373e-05
4.040713741604163418e-05 4.226084274705499411e-05
4.094397314034974673e-05 4.229439582559280097e-05
4.148150640462513398e-05 4.301034641684964299e-05
4.201974273489278672e-05 4.367042492958717048e-05
4.255868765733993302e-05 4.432059722603298724e-05
4.309834669933437518e-05 4.435501978150568902e-05
4.363872539041290259e-05 4.456725218915380538e-05
4.417982926324129855e-05 4.457612521946430206e-05
4.472166385454739111e-05 4.458855983102694154e-05
4.526423470602949255e-05 4.621532934834249318e-05
4.580754736524131159e-05 4.647731839213520288e-05
4.635160738645469373e-05 4.765811900142580271e-05
4.689642033150177533e-05 4.798377631232142448e-05
4.744199177059800140e-05 4.827246084460057318e-05
4.798832728314663082e-05 4.867614552495069802e-05
4.853543245852615161e-05 5.013349800719879568e-05
4.908331289686197545e-05 5.019387390348128974e-05
4.963197420978269581e-05 5.042791599407792091e-05
5.018142202116248176e-05 5.108325058245100081e-05
5.073166196785021756e-05 5.116379907121881843e-05
5.128269970038599763e-05 5.197708014748059213e-05
5.183454088370623744e-05 5.222948311711661518e-05
5.238719119783788816e-05 5.245946886134333909e-05
5.294065633858227008e-05 5.247304216027259827e-05
5.349494201818955476e-05 5.290075932862237096e-05
5.405005396602430257e-05 5.311568020260892808e-05
5.460599792922278734e-05 5.345996396499685943e-05
5.516277967334250122e-05 5.404007606557570398e-05
5.572040498300449027e-05 5.583367601502686739e-05
5.627887966252927967e-05 5.712818528991192579e-05
5.683820953656619891e-05 5.753865480073727667e-05
5.739840045071759760e-05 5.786421388620510697e-05
5.795945827215739639e-05 5.855164999957196414e-05
5.852138889024497575e-05 5.901774056837894022e-05
5.908419821713472805e-05 5.991551734041422606e-05
5.964789218838169283e-05 6.108681554906070232e-05
6.021247676354349234e-05 6.125152867753058672e-05
6.077795792677910926e-05 6.148647662485018373e-05
6.134434168744472358e-05 6.276336353039368987e-05
6.191163408068708289e-05 6.338876846712082624e-05
6.247984116803469070e-05 6.409029447240754962e-05
6.304896903798727365e-05 6.409029447240754962e-05
6.361902380660308025e-05 6.480727461166679859e-05
6.419001161808580015e-05 6.662893429165706038e-05
6.476193864536968099e-05 6.772165215807035565e-05
6.533481109070452323e-05 6.772774941055104136e-05
6.590863518623980757e-05 6.885143375257030129e-05
6.648341719460895802e-05 6.959704478504136205e-05
6.705916340951374038e-05 6.980304897297173738e-05
6.763588015630852526e-05 7.121910311980172992e-05
6.821357379258574368e-05 7.135000487323850393e-05
6.879225070876170860e-05 7.395147986244410276e-05
6.937191732866369691e-05 7.409170939354225993e-05
6.995258011011838651e-05 7.422924682032316923e-05
7.053424554554141843e-05 7.490178541047498584e-05
7.111692016252928986e-05 7.584611739730462432e-05
7.170061052445262956e-05 7.589394226670265198e-05
7.228532323105180438e-05 7.723279850324615836e-05
7.287106491903506001e-05 7.744864706182852387e-05
7.345784226267907410e-05 7.760588050587102771e-05
7.404566197443215219e-05 7.802641630405560136e-05
7.463453080552054060e-05 7.803925109328702092e-05
7.522445554655822248e-05 7.810291572241112590e-05
7.581544302815908536e-05 7.874583388911560178e-05
7.640750012155376450e-05 7.968369027366861701e-05
7.700063373920986072e-05 7.970656588440760970e-05
7.759485083545539729e-05 8.142992737703025341e-05
7.819015840710738616e-05 8.194067049771547318e-05
7.878656349410432440e-05 8.223986515076830983e-05
7.938407318014279704e-05 8.246014476753771305e-05
7.998269459331955517e-05 8.246014476753771305e-05
8.058243490677749715e-05 8.257366425823420286e-05
8.118330133935785684e-05 8.263220661319792271e-05
8.178530115625625438e-05 8.298026659758761525e-05
8.238844166968545539e-05 8.309307304443791509e-05
8.299273023954275165e-05 8.313256694236770272e-05
8.359817427408402309e-05 8.333752339240163565e-05
8.420478123060277367e-05 8.450607856502756476e-05
8.481255861611606542e-05 8.592171798227354884e-05
8.542151398805676794e-05 8.604920003563165665e-05
8.603165495497185240e-05 8.885926217772066593e-05
8.664298917722767861e-05 8.925855945562943816e-05
8.725552436772260041e-05 8.927979797590523958e-05
8.786926829260573754e-05 8.967809117166325450e-05
8.848422877200385185e-05 9.110532846534624696e-05
8.910041368075554194e-05 9.130621037911623716e-05
8.971783094915275611e-05 9.409546328242868185e-05
9.033648856369051814e-05 9.439906716579571366e-05
9.095639456782450007e-05 9.466696792514994740e-05
9.157755706273718716e-05 9.678731294116005301e-05
9.219998420811207956e-05 9.757140651345252991e-05
9.282368422291689290e-05 9.794362267712131143e-05
9.344866538619556792e-05 9.842237341217696667e-05
9.407493603786919775e-05 9.898093412630259991e-05
9.470250457954644194e-05 9.973152918973937631e-05
9.533137947534348143e-05 1.003657744149677455e-04
9.596156925271333835e-05 1.019179544528014958e-04
9.659308250328568551e-05 1.026231257128529251e-04
9.722592788371634584e-05 1.026979807647876441e-04
9.786011411654752554e-05 1.047042242134921253e-04
9.849564999107811671e-05 1.051732979249209166e-04
9.913254436424604821e-05 1.056205801432952285e-04
9.977080616151989280e-05 1.064268362824805081e-04
1.004104443778035797e-04 1.072524828487075865e-04
1.010514680783515426e-04 1.083742463379167020e-04
1.016938863996962679e-04 1.087186246877536178e-04
1.023377085505872684e-04 1.092770544346421957e-04
1.029829438129433377e-04 1.097400599974207580e-04
1.036296015428163114e-04 1.104052280425094068e-04
1.042776911713683938e-04 1.104075490729883313e-04
1.049272222058623055e-04 1.109978402382694185e-04
1.055782042306648618e-04 1.110754965338855982e-04
1.062306469082641846e-04 1.113624166464433074e-04
1.068845599803007110e-04 1.114492479246109724e-04
1.075399532686128248e-04 1.124240734498016536e-04
1.081968366762964880e-04 1.125788839999586344e-04
1.088552201887798751e-04 1.126368733821436763e-04
1.095151138749134162e-04 1.133597834268584847e-04
1.101765278880748158e-04 1.137679428211413324e-04
1.108394724672898471e-04 1.138072329922579229e-04
1.115039579383695305e-04 1.138199731940403581e-04
1.121699947150636305e-04 1.139634841820225120e-04
1.128375933002303871e-04 1.148924420704133809e-04
1.135067642870236639e-04 1.152811091742478311e-04
1.141775183600977260e-04 1.154779165517538786e-04
1.148498662968295029e-04 1.161739055532962084e-04
1.155238189685586439e-04 1.168802846223115921e-04
1.161993873418466024e-04 1.170791656477376819e-04
1.168765824797545714e-04 1.173122218460775912e-04
1.175554155431399861e-04 1.183523781946860254e-04
1.182358977919736534e-04 1.183523781946860254e-04
1.189180405866760171e-04 1.192091949633322656e-04
1.196018553894743358e-04 1.192408599308691919e-04
1.202873537657807708e-04 1.193757561850361526e-04
1.209745473855913057e-04 1.195796794490888715e-04
1.216634480249072301e-04 1.198478348669596016e-04
1.223540675671777383e-04 1.198526442749425769e-04
1.230464180047658926e-04 1.208886678796261549e-04
1.237405114404376938e-04 1.211085327668115497e-04
1.244363600888741771e-04 1.224712614202871919e-04
1.251339762782077540e-04 1.230354828294366598e-04
1.258333724515836799e-04 1.232675858773291111e-04
1.265345611687459712e-04 1.238018303411081433e-04
1.272375551076486107e-04 1.238398835994303226e-04
1.279423670660938045e-04 1.248603075509890914e-04
1.286490099633964758e-04 1.265263999812304974e-04
1.293574968420750247e-04 1.276925177080556750e-04
1.300678408695719293e-04 1.281682489207014441e-04
1.307800553400003687e-04 1.291380904149264097e-04
1.314941536759213925e-04 1.303612079937011003e-04
1.322101494301505006e-04 1.318398717558011413e-04
1.329280562875934948e-04 1.331660168943926692e-04
1.336478880671140715e-04 1.339051814284175634e-04
1.343696587234324770e-04 1.341308816336095333e-04
1.350933823490564709e-04 1.345582859357818961e-04
1.358190731762451962e-04 1.363189512630924582e-04
1.365467455790058185e-04 1.363746850984171033e-04
1.372764140751261345e-04 1.367347867926582694e-04
1.380080933282401123e-04 1.375647552777081728e-04
1.387417981499306202e-04 1.400225301040336490e-04
1.394775435018682055e-04 1.403030037181451917e-04
1.402153444979873048e-04 1.416683517163619399e-04
1.409552164067000768e-04 1.422825152985751629e-04
1.416971746531501327e-04 1.432678109267726541e-04
1.424412348215054077e-04 1.445496891392394900e-04
1.431874126572913906e-04 1.463444641558453441e-04
1.439357240697670449e-04 1.469494745833799243e-04
1.446861851343423896e-04 1.474303862778469920e-04
1.454388120950396923e-04 1.474463788326829672e-04
1.461936213669989251e-04 1.476261822972446680e-04
1.469506295390291364e-04 1.483593223383650184e-04
1.477098533762058463e-04 1.484685199102386832e-04
1.484713098225160400e-04 1.492854207754135132e-04
1.492350160035509998e-04 1.496508193667978048e-04
1.500009892292503675e-04 1.505456602899357677e-04
1.507692469966954551e-04 1.518208882771432400e-04
1.515398069929548420e-04 1.519372890470549464e-04
1.523126870979835319e-04 1.532080204924568534e-04
1.530879053875760208e-04 1.537033676868304610e-04
1.538654801363752568e-04 1.550792221678420901e-04
1.546454298209374353e-04 1.562727702548727393e-04
1.554277731228568052e-04 1.576618087710812688e-04
1.562125289319479923e-04 1.582546683494001627e-04
1.569997163494908264e-04 1.592663757037371397e-04
1.577893546915364259e-04 1.597530208528041840e-04
1.585814634922777934e-04 1.597530354047194123e-04
1.593760625074849466e-04 1.598361122887581587e-04
1.601731717180080578e-04 1.609122700756415725e-04
1.609728113333477309e-04 1.614083739696070552e-04
1.617750017952963762e-04 1.637956738704815507e-04
1.625797637816509520e-04 1.651433412916958332e-04
1.633871182099985383e-04 1.653509534662589431e-04
1.641970862415789148e-04 1.655957021284848452e-04
1.650096892852222208e-04 1.664775045355781913e-04
1.658249490013668733e-04 1.669365592533722520e-04
1.666428873061577695e-04 1.683611335465684533e-04
1.674635263756281357e-04 1.691484067123383284e-04
1.682868886499646710e-04 1.697803236311301589e-04
1.691129968378621360e-04 1.706004113657400012e-04
1.699418739209645167e-04 1.733296085149049759e-04
1.707735431583996995e-04 1.745223125908523798e-04
1.716080280914062772e-04 1.748721988406032324e-04
1.724453525480578516e-04 1.750071678543463349e-04
1.732855406480842905e-04 1.772278483258560300e-04
1.741286168077951985e-04 1.776930293999612331e-04
1.749746057451061969e-04 1.778181031113490462e-04
1.758235324846717533e-04 1.787594665074720979e-04
1.766754223631265949e-04 1.793641276890411973e-04
1.775303010344393088e-04 1.795521529857069254e-04
1.783881944753798921e-04 1.811105757951736450e-04
1.792491289911054804e-04 1.812395494198426604e-04
1.801131312208666666e-04 1.836495212046429515e-04
1.809802281438367948e-04 1.842545025283470750e-04
1.818504470850702479e-04 1.844392099883407354e-04
1.827238157215884263e-04 1.854414294939488173e-04
1.836003620886024999e-04 1.862009958131238818e-04
1.844801145858713045e-04 1.872010907391086221e-04
1.853631019842023539e-04 1.872282009571790695e-04
1.862493534320957492e-04 1.873679575510323048e-04
1.871388984625391725e-04 1.874704175861552358e-04
1.880317669999538816e-04 1.878288167063146830e-04
1.889279893672994332e-04 1.891839056042954326e-04
1.898275962933382440e-04 1.920023787533864379e-04
1.907306189200677962e-04 1.934969186550006270e-04
1.916370888103212204e-04 1.937206397997215390e-04
1.925470379555449551e-04 1.970696757780387998e-04
1.934604987837557338e-04 1.979865628527477384e-04
1.943775041676822654e-04 1.983947149710729718e-04
1.952980874330977350e-04 1.983962283702567220e-04
1.962222823673481916e-04 1.998320221900939941e-04
1.971501232280823280e-04 1.998955121962353587e-04
1.980816447521875016e-04 2.024034765781834722e-04
1.990168821649395065e-04 2.035384532064199448e-04
1.999558711893716252e-04 2.053902862826362252e-04
2.008986480558688965e-04 2.055844379356130958e-04
2.018452495119939683e-04 2.057273959508165717e-04
2.027957128325532645e-04 2.060624829027801752e-04
2.037500758299079918e-04 2.069230540655553341e-04
2.047083768645383071e-04 2.072828356176614761e-04
2.056706548558686969e-04 2.078980032820254564e-04
2.066369492933624015e-04 2.082003338728100061e-04
2.076073002478902503e-04 2.087891916744410992e-04
2.085817483833880034e-04 2.092496142722666264e-04
2.095603349688036096e-04 2.094465016853064299e-04
2.105431018903497205e-04 2.101540885632857680e-04
2.115300916640666662e-04 2.115830720867961645e-04
2.125213474487067078e-04 2.119921700796112418e-04
2.135169130589510038e-04 2.141075674444437027e-04
2.145168329789673141e-04 2.159839059459045529e-04
2.155211523763193653e-04 2.161553566111251712e-04
2.165299171162419177e-04 2.166829945053905249e-04
2.175431737762881733e-04 2.167300408473238349e-04
2.185609696613663054e-04 2.170490624848753214e-04
2.195833528191740516e-04 2.177416899939998984e-04
2.206103720560453050e-04 2.177732676500454545e-04
2.216420769532234192e-04 2.178117138100787997e-04
2.226785178835717996e-04 2.182782627642154694e-04
2.237197460287400493e-04 2.185760677093639970e-04
2.247658133967971625e-04 2.194530534325167537e-04
2.258167728403495450e-04 2.207994111813604832e-04
2.268726780751586906e-04 2.208678779425099492e-04
2.279335836992755332e-04 2.209642843808978796e-04
2.289995452127095276e-04 2.213401312474161386e-04
2.300706190376489385e-04 2.217679284512996674e-04
2.311468625392530739e-04 2.224915224360302091e-04
2.322283340470337814e-04 2.254507853649556637e-04
2.333150928768488964e-04 2.261078625451773405e-04
2.344071993535267763e-04 2.262761991005390882e-04
2.355047148341445551e-04 2.274744474561884999e-04
2.366077017319835358e-04 2.304262598045170307e-04
2.377162235411847614e-04 2.332449075765907764e-04
2.388303448621298625e-04 2.360806538490578532e-04
2.399501314275732564e-04 2.403568796580657363e-04
2.410756501295519374e-04 2.418553049210458994e-04
2.422069690471014513e-04 2.422596589894965291e-04
2.433441574748074383e-04 2.427817526040598750e-04
2.444872859522223421e-04 2.435691712889820337e-04
2.456364262941802172e-04 2.439628005959093571e-04
2.467916516220413216e-04 2.452422631904482841e-04
2.479530363959035191e-04 2.458414237480610609e-04
2.491206564478127476e-04 2.463395940139889717e-04
2.502945890160147000e-04 2.463560958858579397e-04
2.514749127802835523e-04 2.484735741745680571e-04
2.526617078983705634e-04 2.497773675713688135e-04
2.538550560436149406e-04 2.507412864360958338e-04
2.550550404437625595e-04 2.515202795621007681e-04
2.562617459210381307e-04 2.515968808438628912e-04
2.574752589335209570e-04 2.520256093703210354e-04
2.586956676178756714e-04 2.523862640373408794e-04
2.599230618334908674e-04 2.570222131907939911e-04
2.611575332080822679e-04 2.574805985204875469e-04
2.623991751848196870e-04 2.582978340797126293e-04
2.636480830710381741e-04 2.597658894956111908e-04
2.649043540886000716e-04 2.602414460852742195e-04
2.661680874259726606e-04 2.633601834531873465e-04
2.674393842920949572e-04 2.652631956152617931e-04
2.687183479721067338e-04 2.657955628819763660e-04
2.700050838850185340e-04 2.666958025656640530e-04
2.712996996434026398e-04 2.678536402527242899e-04
2.726023051151938966e-04 2.695328439585864544e-04
2.739130124876881615e-04 2.717817551456391811e-04
2.752319363338336230e-04 2.719086769502609968e-04
2.765591936809156585e-04 2.728188119363039732e-04
2.778949040817385021e-04 2.772415755316615105e-04
2.792391896884142011e-04 2.793940657284110785e-04
2.805921753288754682e-04 2.811255108099430799e-04
2.819539885862323413e-04 2.834176120813935995e-04
2.833247598811026481e-04 2.834468323271721601e-04
2.847046225570500099e-04 2.836739586200565100e-04
2.860937129692725013e-04 2.837856882251799107e-04
2.874921705766916380e-04 2.842908143065869808e-04
2.889001380375975491e-04 2.842908143065869808e-04
2.903177613090221769e-04 2.851084864232689142e-04
2.917451897500098054e-04 2.858321240637451410e-04
2.931825762289749218e-04 2.894866047427058220e-04
2.946300772353436528e-04 2.905607398133724928e-04
2.960878529956811954e-04 2.922235580626875162e-04
2.975560675945308113e-04 2.947564062196761370e-04
2.990348891001889226e-04 2.955551608465611935e-04
3.005244896956676807e-04 2.964970772154629230e-04
3.020250458150993095e-04 3.005297621712088585e-04
3.035367382858577710e-04 3.007088380400091410e-04
3.050597524766900559e-04 3.007587220054119825e-04
3.065942784521660954e-04 3.012837260030210018e-04
3.081405111337639905e-04 3.051320090889930725e-04
3.096986504679613019e-04 3.051776147913187742e-04
3.112689016016613464e-04 3.067663637921214104e-04
3.128514750653927355e-04 3.069264639634639025e-04
3.144465869646570185e-04 3.081270260736346245e-04
3.160544591798856496e-04 3.120600886177271605e-04
3.176753195754748716e-04 3.128672542516142130e-04
3.193094022183940502e-04 3.179423511028289795e-04
3.209569476069002911e-04 3.226475964765995741e-04
3.226182029099313635e-04 3.227457054890692234e-04
3.242934222177713452e-04 3.240306104999035597e-04
3.259828668046590256e-04 3.313285997137427330e-04
3.276868054039804804e-04 3.343611315358430147e-04
3.294055144968369066e-04 3.347001911606639624e-04
3.311392786147383110e-04 3.352966159582138062e-04
3.328883906572747465e-04 3.383906441740691662e-04
3.346531522256616237e-04 3.436033439356833696e-04
3.364338739731296754e-04 3.467331116553395987e-04
3.382308759731890782e-04 3.501808678265661001e-04
3.400444881068720991e-04 3.508967056404799223e-04
3.418750504701474320e-04 3.509261296130716801e-04
3.437229138027782650e-04 3.607481776271015406e-04
3.455884399400067594e-04 3.611302818171679974e-04
3.474720022885299710e-04 3.613411099649965763e-04
3.493739863283548100e-04 3.632384468801319599e-04
3.512947901422522334e-04 3.636227047536522150e-04
3.532348249746529488e-04 3.646434633992612362e-04
3.551945158219701809e-04 3.698340442497283220e-04
3.571743020565020768e-04 3.709566954057663679e-04
3.591746380862439721e-04 3.745830908883363008e-04
3.611959940531058615e-04 3.762342676054686308e-04
3.632388565722834205e-04 3.767161688301712275e-04
3.653037295157071022e-04 3.785050066653639078e-04
3.673911348427786054e-04 3.824763407465070486e-04
3.695016134818807454e-04 3.831959329545497894e-04
3.716357262664117447e-04 3.837012045551091433e-04
3.737940549294736141e-04 3.842947189696133137e-04
3.759772031616841399e-04 3.843872400466352701e-04
3.781857977369792968e-04 3.869667125400155783e-04
3.804204897117548375e-04 3.876033879350870848e-04
3.826819557031412499e-04 3.892005188390612602e-04
3.849708992527867048e-04 3.892019740305840969e-04
3.872880522831322601e-04 3.900379524566233158e-04
3.896341766538009930e-04 3.935274144168943167e-04
3.920100658265109994e-04 3.953838022425770760e-04
3.944165466477407718e-04 3.979005559813231230e-04
3.968544812592853313e-04 4.002577043138444424e-04
3.993247691479261769e-04 4.030223353765904903e-04
4.018283493465508896e-04 4.032213764730840921e-04
4.043662028003876187e-04 4.043562512379139662e-04
4.069393549134919753e-04 4.058336780872195959e-04
4.095488782922150281e-04 4.089834983460605145e-04
4.121958957043085950e-04 4.099857469554990530e-04
4.148815832743388493e-04 4.178002709522843361e-04
4.176071739384843448e-04 4.183358687441796064e-04
4.203739611844540592e-04 4.186743171885609627e-04
4.231833031052857608e-04 4.191110783722251654e-04
4.260366267992571083e-04 4.197807284072041512e-04
4.289354331520479468e-04 4.206984012853354216e-04
4.318813020417966919e-04 4.246586177032440901e-04
4.348758980128257078e-04 4.322238382883369923e-04
4.379209764697218751e-04 4.359447339083999395e-04
4.410183904502093261e-04 4.413815040607005358e-04
4.441700980431005186e-04 4.432372807059437037e-04
4.473781705266414847e-04 4.482452932279556990e-04
4.506448013130259062e-04 4.546781419776380062e-04
4.539723157970542745e-04 4.572726902551949024e-04
4.573631822211171745e-04 4.595333011820912361e-04
4.608200236852315877e-04 4.609150637406855822e-04
4.643456314504023968e-04 4.676471289712935686e-04
4.679429797064425453e-04 4.763948963955044746e-04
4.716152420024665045e-04 4.790850798599421978e-04
4.753658095703392600e-04 4.871095879934728146e-04
4.791983118094960987e-04 4.923171945847570896e-04
4.831166392471128316e-04 4.972229362465441227e-04
4.871249693421905204e-04 5.042811390012502670e-04
4.912277955679062629e-04 5.065224249847233295e-04
4.954299602860548057e-04 5.080466507934033871e-04
4.997366920241108406e-04 5.081648705527186394e-04
5.041536478833512662e-04 5.218413425609469414e-04
5.086869619513826463e-04 5.327070248313248158e-04
5.133433007711119900e-04 5.376540357246994972e-04
5.181299271400626252e-04 5.456533399410545826e-04
5.230547737909933131e-04 5.502096028067171574e-04
5.281265288529481605e-04 5.504704313352704048e-04
5.333547354324699036e-04 5.555074894800782204e-04
5.387499082162530055e-04 5.665570497512817383e-04
5.443236707177651675e-04 5.686723161488771439e-04
5.500889177242928359e-04 5.806825356557965279e-04
5.560600087208768163e-04 5.828113644383847713e-04
5.622529996762136179e-04 5.901554832234978676e-04
5.686859227180629615e-04 5.995811079628765583e-04
5.753791261101080280e-04 5.998303531669080257e-04
5.823556908710786654e-04 6.021388689987361431e-04
5.896419457962761646e-04 6.041838205419480801e-04
5.972681102200794569e-04 6.080979947000741959e-04
6.052691046150512899e-04 6.087858346290886402e-04
6.136855846435068824e-04 6.109537207521498203e-04
6.225652770758921236e-04 6.220440845936536789e-04
6.319647301506865983e-04 6.264971452765166759e-04
6.419516432752968337e-04 6.292601465247571468e-04
6.526080231120746965e-04 6.645434186793863773e-04
6.640345456737250423e-04 6.662670639343559742e-04
6.763567248608504069e-04 6.693754694424569607e-04
6.897338690810614478e-04 6.751727196387946606e-04
7.043724936392300627e-04 6.913488614372909069e-04
7.205471528441772947e-04 7.065164390951395035e-04
7.386342509069020830e-04 7.246704772114753723e-04
7.591699634866927405e-04 7.683836738578975201e-04
7.829564558235278110e-04 7.804267224855720997e-04
8.112747614983635645e-04 8.189683430828154087e-04
8.463665273061726649e-04 8.189683430828154087e-04
8.927371124654725912e-04 8.973733056336641312e-04
9.618984005365193010e-04 1.059260917827486992e-03
1.106188689983333842e-03 1.377799198962748051e-03


==> Data/B2_C1_e49_qqplot.txt <==
-1.553394241588963720e-03 -1.908955513499677181e-03
-1.355258612319600433e-03 -1.403770525939762592e-03
-1.259853887848357782e-03 -1.393051119521260262e-03
-1.195716381476725522e-03 -1.333756954409182072e-03
-1.147082743657265765e-03 -1.295239315368235111e-03
-1.107773384986387435e-03 -1.239649136550724506e-03
-1.074709777586729895e-03 -1.233495888300240040e-03
-1.046130834619431443e-03 -1.192745286971330643e-03
-1.020932827816689332e-03 -1.101075555197894573e-03
-9.983774516074976537e-04 -1.053905929438769817e-03
-9.779460511119069614e-04 -1.034107292070984840e-03
-9.592600799695007218e-04 -1.002399483695626259e-03
-9.420346416891385794e-04 -9.842537110671401024e-04
-9.260498496801872897e-04 -9.834641823545098305e-04
-9.111323789593924480e-04 -9.763778070919215679e-04
-8.971431410885811249e-04 -9.729053126648068428e-04
-8.839687921943965116e-04 -9.349217289127409458e-04
-8.715157254891234273e-04 -9.178788168355822563e-04
-8.597057231021001120e-04 -8.755726157687604427e-04
-8.484727453080322676e-04 -8.743369253352284431e-04
-8.377605173976630185e-04 -8.311721030622720718e-04
-8.275206873358218222e-04 -8.116692770272493362e-04
-8.177113992889922149e-04 -8.018158841878175735e-04
-8.082961750826915233e-04 -7.929932908155024052e-04
-7.992430270105420689e-04 -7.922744262032210827e-04
-7.905237467724274313e-04 -7.856377633288502693e-04
-7.821133301241696163e-04 -7.849640096537768841e-04
-7.739895072541256313e-04 -7.802392938174307346e-04
-7.661323563644314430e-04 -7.647365564480423927e-04
-7.585239833458183893e-04 -7.630226900801062584e-04
-7.511482544084573934e-04 -7.531685405410826206e-04
-7.439905714834155323e-04 -7.482621003873646259e-04
-7.370376824261953711e-04 -7.461598725058138371e-04
-7.302775197355968872e-04 -7.436255109496414661e-04
-7.236990627887343467e-04 -7.378442678600549698e-04
-7.172922195876193716e-04 -7.305454346351325512e-04
-7.110477247872656024e-04 -7.301387959159910679e-04
-7.049570513829829174e-04 -7.252853829413652420e-04
-6.990123339150038778e-04 -7.210110197775065899e-04
-6.932063014308435323e-04 -7.001705816946923733e-04
-6.875322187519846556e-04 -6.850367644801735878e-04
-6.819838348382468649e-04 -6.748649757355451584e-04
-6.765553372431127926e-04 -6.747267325408756733e-04
-6.712413118162285919e-04 -6.727025029249489307e-04
-6.660367069427661040e-04 -6.708891014568507671e-04
-6.609368017191393071e-04 -6.701590027660131454e-04
-6.559371775554266246e-04 -6.596455932594835758e-04
-6.510336927703047442e-04 -6.547915982082486153e-04
-6.462224598072039295e-04 -6.490864907391369343e-04
-6.414998247531541369e-04 -6.489129154942929745e-04
-6.368623488860770130e-04 -6.302277906797826290e-04
-6.323067920137010562e-04 -6.293011829257011414e-04
-6.278300973989642307e-04 -6.228425772860646248e-04
-6.234293780936761564e-04 -6.201594369485974312e-04
-6.191019045251764871e-04 -6.162211648188531399e-04
-6.148450932003877685e-04 -6.153521244414150715e-04
-6.106564964084353021e-04 -6.113479030318558216e-04
-6.065337928175825550e-04 -6.086109788157045841e-04
-6.024747788746928016e-04 -6.068844231776893139e-04
-5.984773609262320805e-04 -6.007121410220861435e-04
-5.945395479892623056e-04 -5.962149589322507381e-04
-5.906594451089823301e-04 -5.863081314601004124e-04
-5.868352472465097934e-04 -5.861893296241760254e-04
-5.830652336468425574e-04 -5.857900250703096390e-04
-5.793477626423005700e-04 -5.795304896309971809e-04
-5.756812668516219419e-04 -5.740898777730762959e-04
-5.720642487390047116e-04 -5.679376190528273582e-04
-5.684952765011580403e-04 -5.662838229909539223e-04
-5.649729802536125048e-04 -5.640866584144532681e-04
-5.614960484905393619e-04 -5.582041922025382519e-04
-5.580632247947820996e-04 -5.579074495472013950e-04
-5.546733047771579316e-04 -5.538577097468078136e-04
-5.513251332260732645e-04 -5.490893381647765636e-04
-5.480176014503031169e-04 -5.490336334332823753e-04
-5.447496447994425433e-04 -5.483183194883167744e-04
-5.415202403478734184e-04 -5.461433902382850647e-04
-5.383284047295091570e-04 -5.378786590881645679e-04
-5.351731921116269610e-04 -5.364572862163186073e-04
-5.320536922971929846e-04 -5.310970009304583073e-04
-5.289690289460200704e-04 -5.307669634930789471e-04
-5.259183579058821249e-04 -5.295166047289967537e-04
-5.229008656455664834e-04 -5.293451831676065922e-04
-5.199157677824035439e-04 -5.163875757716596127e-04
-5.169623076975656028e-04 -5.072079948149621487e-04
-5.140397552328884777e-04 -5.057966918684542179e-04
-5.111474054634874281e-04 -5.047167069278657436e-04
-5.082845775409965952e-04 -5.019737873226404190e-04
-5.054506136025290917e-04 -4.874105216003954411e-04
-5.026448777409526277e-04 -4.794154665432870388e-04
-4.998667550323877004e-04 -4.793814441654831171e-04
-4.971156506171271359e-04 -4.779568698722869158e-04
-4.943909888305047162e-04 -4.736162081826478243e-04
-4.916922123804687425e-04 -4.708571068476885557e-04
-4.890187815688785446e-04 -4.703658341895788908e-04
-4.863701735537675694e-04 -4.696278483606874943e-04
-4.837458816500027846e-04 -4.692065413109958172e-04
-4.811454146659494609e-04 -4.675418895203620195e-04
-4.785682962739501597e-04 -4.671833594329655170e-04
-4.760140644125630382e-04 -4.666191816795617342e-04
-4.734822707186552341e-04 -4.664262232836335897e-04
-4.709724799875585999e-04 -4.648977774195373058e-04
-4.684842696596537874e-04 -4.617684171535074711e-04
-4.660172293318440360e-04 -4.561872046906501055e-04
-4.635709602924580823e-04 -4.544320108834654093e-04
-4.611450750782801716e-04 -4.534726322162896395e-04
-4.587391970524065101e-04 -4.487750120460987091e-04
-4.563529600018175533e-04 -4.483605443965643644e-04
-4.539860077535127570e-04 -4.479316703509539366e-04
-4.516379938082273481e-04 -4.450027481652796268e-04
-4.493085809907577705e-04 -4.415164003148674965e-04
-4.469974411159941853e-04 -4.393433919176459312e-04
-4.447042546698201475e-04 -4.318389110267162323e-04
-4.424287105041008390e-04 -4.306207410991191864e-04
-4.401705055450074225e-04 -4.305416659917682409e-04
-4.379293445139833011e-04 -4.274664097465574741e-04
-4.357049396607053397e-04 -4.271849174983799458e-04
-4.334970105074178255e-04 -4.271190264262259007e-04
-4.313052836040673051e-04 -4.245516029186546803e-04
-4.291294922936900701e-04 -4.243650473654270172e-04
-4.269693764875429347e-04 -4.241567803546786308e-04
-4.248246824494919071e-04 -4.217555397190153599e-04
-4.226951625892084855e-04 -4.209773323964327574e-04
-4.205805752637388137e-04 -4.202984564471989870e-04
-4.184806845870449755e-04 -4.198118695057928562e-04
-4.163952602471362465e-04 -4.193233326077461243e-04
-4.143240773304274205e-04 -4.185071447864174843e-04
-4.122669161529835544e-04 -4.154128837399184704e-04
-4.102235620983319428e-04 -4.141239624004811049e-04
-4.081938054615324865e-04 -4.125280538573861122e-04
-4.061774412992193595e-04 -4.118195502087473869e-04
-4.041742692853429763e-04 -4.114508046768605709e-04
-4.021840935723506433e-04 -4.080057260580360889e-04
-4.002067226575639538e-04 -4.055079771205782890e-04
-3.982419692545170037e-04 -4.046322137583047152e-04
-3.962896501690404321e-04 -4.043140797875821590e-04
-3.943495861798772088e-04 -4.034317098557949066e-04
-3.924216019236356659e-04 -4.021763743367046118e-04
-3.905055257838912271e-04 -3.967923985328525305e-04
-3.886011897842553430e-04 -3.963458293583244085e-04
-3.867084294852472098e-04 -3.960877074860036373e-04
-3.848270838848008189e-04 -3.890171647071838379e-04
-3.829569953222591253e-04 -3.852079680655151606e-04
-3.810980093857066920e-04 -3.813193470705300570e-04
-3.792499748225031694e-04 -3.789496258832514286e-04
-3.774127434528851762e-04 -3.771779884118586779e-04
-3.755861700865107040e-04 -3.768558672163635492e-04
-3.737701124418262976e-04 -3.745368449017405510e-04
-3.719644310681437097e-04 -3.738874802365899086e-04
-3.701689892703163105e-04 -3.686917189043015242e-04
-3.683836530359116011e-04 -3.643449163064360619e-04
-3.666082909647820913e-04 -3.637475892901420593e-04
-3.648427742009380465e-04 -3.633390588220208883e-04
-3.630869763666349885e-04 -3.632118168752640486e-04
-3.613407734985875342e-04 -3.613471053540706635e-04
-3.596040439862280389e-04 -3.609762643463909626e-04
-3.578766685119329043e-04 -3.603975928854197264e-04
-3.561585299931403856e-04 -3.595074231270700693e-04
-3.544495135262887742e-04 -3.585477534215897322e-04
-3.527495063325051866e-04 -3.556901938281953335e-04
-3.510583977049838668e-04 -3.544414066709578037e-04
-3.493760789579843399e-04 -3.514450800139456987e-04
-3.477024433773961845e-04 -3.511671966407448053e-04
-3.460373861728093274e-04 -3.500206221360713243e-04
-3.443808044310358685e-04 -3.476934507489204407e-04
-3.427325970710316111e-04 -3.455102560110390186e-04
-3.410926648001646588e-04 -3.419291751924902201e-04
-3.394609100717866268e-04 -3.416193940211087465e-04
-3.378372370440557281e-04 -3.415457613300532103e-04
-3.362215515399719426e-04 -3.406424657441675663e-04
-3.346137610085765657e-04 -3.387964970897883177e-04
-3.330137744872813869e-04 -3.367384197190403938e-04
-3.314215025652828299e-04 -3.359457186888903379e-04
-3.298368573480270631e-04 -3.329265455249696970e-04
-3.282597524226881359e-04 -3.329066676087677479e-04
-3.266901028246259613e-04 -3.324409190099686384e-04
-3.251278250047897776e-04 -3.253183676861226559e-04
-3.235728367980351592e-04 -3.238870413042604923e-04
-3.220250573923255730e-04 -3.221342922188341618e-04
-3.204844072987866064e-04 -3.209468850400298834e-04
-3.189508083225857599e-04 -3.205397515557706356e-04
-3.174241835346109188e-04 -3.175288438796997070e-04
-3.159044572439212092e-04 -3.175076271872967482e-04
-3.143915549709434061e-04 -3.171861462760716677e-04
-3.128854034213922634e-04 -3.133364371024072170e-04
-3.113859304608896663e-04 -3.109177923761308193e-04
-3.098930650902598921e-04 -3.108289674855768681e-04
-3.084067374214816267e-04 -3.104305651504546404e-04
-3.069268786542727755e-04 -3.102338232565671206e-04
-3.054534210532907756e-04 -3.100968897342681885e-04
-3.039862979259268889e-04 -3.098020679317414761e-04
-3.025254436006785913e-04 -3.096559667028486729e-04
-3.010707934060784284e-04 -3.082047041971236467e-04
-2.996222836501661116e-04 -3.078678273595869541e-04
-2.981798516004824395e-04 -3.048650396522134542e-04
-2.967434354645759396e-04 -3.017827693838626146e-04
-2.953129743709978884e-04 -3.013463574461638927e-04
-2.938884083507788255e-04 -2.977402182295918465e-04
-2.924696783193679139e-04 -2.951950009446591139e-04
-2.910567260590195878e-04 -2.949739864561706781e-04
-2.896494942016209287e-04 -2.934696385636925697e-04
-2.882479262119390069e-04 -2.927910536527633667e-04
-2.868519663712801120e-04 -2.916160156019032001e-04
-2.854615597615477521e-04 -2.916160156019032001e-04
-2.840766522496885270e-04 -2.906801819335669279e-04
-2.826971904725118887e-04 -2.878931991290301085e-04
-2.813231218218772284e-04 -2.854350605048239231e-04
-2.799543944302338729e-04 -2.817138156387954950e-04
-2.785909571565049888e-04 -2.805817930493503809e-04
-2.772327595723075356e-04 -2.798754139803349972e-04
-2.758797519484957987e-04 -2.794350730255246162e-04
-2.745318852420203172e-04 -2.779710048343986273e-04
-2.731891110830954837e-04 -2.777343615889549255e-04
-2.718513817626637820e-04 -2.771087165456265211e-04
-2.705186502201497234e-04 -2.762365329544991255e-04
-2.691908700314970854e-04 -2.719905169215053320e-04
-2.678679953974786644e-04 -2.715009904932230711e-04
-2.665499811322740971e-04 -2.650280075613409281e-04
-2.652367826523057228e-04 -2.621874155011028051e-04
-2.639283559653262507e-04 -2.597444981802254915e-04
-2.626246576597537886e-04 -2.585901820566505194e-04
-2.613256448942433358e-04 -2.582512679509818554e-04
-2.600312753874920303e-04 -2.570803335402160883e-04
-2.587415074082688254e-04 -2.568140916991978884e-04
-2.574562997656665905e-04 -2.567893825471401215e-04
-2.561756117995663364e-04 -2.564560272730886936e-04
-2.548994033713107457e-04 -2.558671694714576006e-04
-2.536276348545808820e-04 -2.558123669587075710e-04
-2.523602671264695745e-04 -2.555128012318164110e-04
-2.510972615587502292e-04 -2.553137310314923525e-04
-2.498385800093289792e-04 -2.543032751418650150e-04
-2.485841848138832088e-04 -2.531978825572878122e-04
-2.473340387776761526e-04 -2.515404485166072845e-04
-2.460881051675455088e-04 -2.512086066417396069e-04
-2.448463477040616217e-04 -2.494554501026868820e-04
-2.436087305538489449e-04 -2.469111059326678514e-04
-2.423752183220694305e-04 -2.454786153975874186e-04
-2.411457760450620160e-04 -2.453244233038276434e-04
-2.399203691831351465e-04 -2.451741020195186138e-04
-2.386989636135058805e-04 -2.427839790470898151e-04
-2.374815256233879122e-04 -2.421464741928502917e-04
-2.362680219032176109e-04 -2.413448091829195619e-04
-2.350584195400190024e-04 -2.399066288489848375e-04
-2.338526860109053592e-04 -2.381343947490677238e-04
-2.326507891767084558e-04 -2.344993554288521409e-04
-2.314526972757393101e-04 -2.336888283025473356e-04
-2.302583789176715487e-04 -2.330335992155596614e-04
-2.290678030775478017e-04 -2.319996565347537398e-04
-2.278809390899054683e-04 -2.316155005246400833e-04
-2.266977566430171637e-04 -2.312143624294549227e-04
-2.255182257732463353e-04 -2.307234244653955102e-04
-2.243423168595117879e-04 -2.306605165358632803e-04
-2.231700006178618200e-04 -2.299859188497066498e-04
-2.220012480961529333e-04 -2.277628518640995026e-04
-2.208360306688311877e-04 -2.263728965772315860e-04
-2.196743200318157702e-04 -2.259245520690456033e-04
-2.185160881974788135e-04 -2.259245520690456033e-04
-2.173613074897225758e-04 -2.259245520690456033e-04
-2.162099505391497541e-04 -2.248501987196505070e-04
-2.150619902783246803e-04 -2.230284153483808041e-04
-2.139173999371259160e-04 -2.224021300207823515e-04
-2.127761530381839020e-04 -2.204880292993038893e-04
-2.116382233924062940e-04 -2.203637850470840931e-04
-2.105035850945839889e-04 -2.171231608372181654e-04
-2.093722125190810148e-04 -2.166070917155593634e-04
-2.082440803156041366e-04 -2.139761636499315500e-04
-2.071191634050476786e-04 -2.134494861820712686e-04
-2.059974369754184688e-04 -2.127395564457401633e-04
-2.048788764778309321e-04 -2.088291221298277378e-04
-2.037634576225798115e-04 -2.064949512714520097e-04
-2.026511563752782946e-04 -2.055450750049203634e-04
-2.015419489530713556e-04 -2.053477510344237089e-04
-2.004358118209129309e-04 -2.045641303993761539e-04
-1.993327216879126182e-04 -2.044744469458237290e-04
-1.982326555037452597e-04 -2.034453355008736253e-04
-1.971355904551251169e-04 -2.029075840255245566e-04
-1.960415039623424679e-04 -2.028768503805622458e-04
-1.949503736758610012e-04 -1.995311176870018244e-04
-1.938621774729741912e-04 -1.993844925891608000e-04
-1.927768934545212218e-04 -1.987898285733535886e-04
-1.916944999416587210e-04 -1.983185211429372430e-04
-1.906149754726886559e-04 -1.978535146918147802e-04
-1.895382987999416581e-04 -1.976883941097185016e-04
-1.884644488867125264e-04 -1.968235883396118879e-04
-1.873934049042488554e-04 -1.967757416423410177e-04
-1.863251462287910548e-04 -1.966920681297779083e-04
-1.852596524386615647e-04 -1.966880663530901074e-04
-1.841969033114040531e-04 -1.966496929526329041e-04
-1.831368788209703175e-04 -1.963748654816299677e-04
-1.820795591349536990e-04 -1.949293218785896897e-04
-1.810249246118701477e-04 -1.940269867191091180e-04
-1.799729557984814624e-04 -1.935938926180824637e-04
-1.789236334271663176e-04 -1.924572570715099573e-04
-1.778769384133313243e-04 -1.922594965435564518e-04
-1.768328518528661903e-04 -1.897694601211696863e-04
-1.757913550196398369e-04 -1.881108182715252042e-04
-1.747524293630369017e-04 -1.861560012912377715e-04
-1.737160565055346009e-04 -1.857441529864445329e-04
-1.726822182403176475e-04 -1.835196453612297773e-04
-1.716508965289319287e-04 -1.787839573808014393e-04
-1.706220734989759421e-04 -1.781363971531391144e-04
-1.695957314418270606e-04 -1.776981516741216183e-04
-1.685718528104065311e-04 -1.755646371748298407e-04
-1.675504202169759689e-04 -1.752051030052825809e-04
-1.665314164309719897e-04 -1.751374365994706750e-04
-1.655148243768715774e-04 -1.751158415572717786e-04
-1.645006271320921477e-04 -1.748325885273516178e-04
-1.634888079249232425e-04 -1.714436803013086319e-04
-1.624793501324905878e-04 -1.683117880020290613e-04
-1.614722372787499676e-04 -1.671891222940757871e-04
-1.604674530325134337e-04 -1.670164783718064427e-04
-1.594649812055030816e-04 -1.670111232670024037e-04
-1.584648057504361865e-04 -1.668238692218437791e-04
-1.574669107591371200e-04 -1.659471454331651330e-04
-1.564712804606791896e-04 -1.659113331697881222e-04
-1.554778992195520392e-04 -1.615645742276683450e-04
-1.544867515338578350e-04 -1.596572546986863017e-04
-1.534978220335320349e-04 -1.592868502484634519e-04
-1.525110954785918608e-04 -1.554828922962769866e-04
-1.515265567574087841e-04 -1.554480404593050480e-04
-1.505441908850060581e-04 -1.519920479040592909e-04
-1.495639830013818089e-04 -1.518549688626080751e-04
-1.485859183698540285e-04 -1.507369015598669648e-04
-1.476099823754303407e-04 -1.506683038314804435e-04
-1.466361605232008617e-04 -1.470767747377976775e-04
-1.456644384367522017e-04 -1.455179735785350204e-04
-1.446948018566046959e-04 -1.434311852790415287e-04
-1.437272366386703980e-04 -1.433417055523023009e-04
-1.427617287527329477e-04 -1.424306392436847091e-04
-1.417982642809477120e-04 -1.404255890520289540e-04
-1.408368294163620665e-04 -1.404140784870833158e-04
-1.398774104614555985e-04 -1.379801979055628181e-04
-1.389199938267001778e-04 -1.373188279103487730e-04
-1.379645660291389743e-04 -1.360392780043184757e-04
-1.370111136909835277e-04 -1.351346727460622787e-04
-1.360596235382298446e-04 -1.347775396425276995e-04
-1.351100823992921682e-04 -1.301872252952307463e-04
-1.341624772036543393e-04 -1.297453272854909301e-04
-1.332167949805383961e-04 -1.276612310903146863e-04
-1.322730228575891656e-04 -1.266703038709238172e-04
-1.313311480595771245e-04 -1.263891899725422263e-04
-1.303911579071156252e-04 -1.258770644199103117e-04
-1.294530398153948187e-04 -1.237574615515768528e-04
-1.285167812929306210e-04 -1.224153820658102632e-04
-1.275823699403295355e-04 -1.222499558934941888e-04
-1.266497934490667574e-04 -1.220571502926759422e-04
-1.257190396002805949e-04 -1.219373662024736404e-04
-1.247900962635795487e-04 -1.214173607877455652e-04
-1.238629513958642995e-04 -1.202899511554278433e-04
-1.229375930401622715e-04 -1.197230667457915843e-04
-1.220140093244761694e-04 -1.186262306873686612e-04
-1.210921884606449970e-04 -1.185098299174569547e-04
-1.201721187432177332e-04 -1.183119384222663939e-04
-1.192537885483399383e-04 -1.176208752440288663e-04
-1.183371863326510253e-04 -1.155823483713902533e-04
-1.174223006321952059e-04 -1.152741242549382150e-04
-1.165091200613417740e-04 -1.106905983760952950e-04
-1.155976333117183190e-04 -1.101274319807998836e-04
-1.146878291511538452e-04 -1.092796228476800025e-04
-1.137796964226327337e-04 -1.089394500013440847e-04
-1.128732240432592747e-04 -1.078186469385400414e-04
-1.119684010032319588e-04 -1.074311512638814747e-04
-1.110652163648275789e-04 -1.067331977537833154e-04
-1.101636592613954295e-04 -1.053565501933917403e-04
-1.092637188963595159e-04 -1.045490134856663644e-04
-1.083653845422314011e-04 -1.042381554725579917e-04
-1.074686455396299382e-04 -1.040580755216069520e-04
-1.065734912963115329e-04 -1.029004633892327547e-04
-1.056799112862062337e-04 -1.012261345749720931e-04
-1.047878950484641485e-04 -1.006461679935455322e-04
-1.038974321865074459e-04 -1.004143341560848057e-04
-1.030085123670912190e-04 -9.807478636503219604e-05
-1.021211253193707460e-04 -9.640880307415500283e-05
-1.012352608339759616e-04 -9.487584611633792520e-05
-1.003509087620918635e-04 -9.455061808694154024e-05
-9.946805901454656279e-05 -9.325054270448163152e-05
-9.858670156090401009e-05 -9.227132250089198351e-05
-9.770682642856351149e-05 -9.157739259535446763e-05
-9.682842370186393356e-05 -9.146267257165163755e-05
-9.595148352119408839e-05 -9.055164991877973080e-05
-9.507599608210773995e-05 -9.044854959938675165e-05
-9.420195163444301518e-05 -8.847234857967123389e-05
-9.332934048144632790e-05 -8.772138244239613414e-05
-9.245815297890123594e-05 -8.771925058681517839e-05
-9.158837953426004943e-05 -8.702594641363248229e-05
-9.072001060577988428e-05 -8.684210479259490967e-05
-8.985303670166162947e-05 -8.661302126711234450e-05
-8.898744837919200432e-05 -8.659371087560430169e-05
-8.812323624388833983e-05 -8.554806117899715900e-05
-8.726039094864571815e-05 -8.424194675171747804e-05
-8.639890319288630750e-05 -8.361107029486447573e-05
-8.553876372171051326e-05 -8.175204857252538204e-05
-8.467996332504928092e-05 -8.090258052106946707e-05
-8.382249283681791690e-05 -8.015913772396743298e-05
-8.296634313407038382e-05 -7.962413656059652567e-05
-8.211150513615459855e-05 -7.789457595208659768e-05
-8.125796980386705266e-05 -7.718798588030040264e-05
-8.040572813860741937e-05 -7.606495637446641922e-05
-7.955477118153356697e-05 -7.468408875865861773e-05
-7.870509001271359082e-05 -7.460294727934524417e-05
-7.785667575027842801e-05 -7.236294914036989212e-05
-7.700951954957134136e-05 -7.216756785055622458e-05
-7.616361260229568240e-05 -7.214386278064921498e-05
-7.531894613566025539e-05 -6.999545439612120390e-05
-7.447551141152107643e-05 -6.996657612035050988e-05
-7.363329972552002908e-05 -6.995276635279878974e-05
-7.279230240621929152e-05 -6.857949483674019575e-05
-7.195251081423138632e-05 -6.854832463432103395e-05
-7.111391634134382267e-05 -6.581393972737714648e-05
-7.027651040963904950e-05 -6.534992280649021268e-05
-6.944028447060753744e-05 -6.442570156650617719e-05
-6.860523000425442332e-05 -6.442483572755008936e-05
-6.777133851819918872e-05 -6.400219717761501670e-05
-6.693860154676700366e-05 -6.329315510811284184e-05
-6.610701065007191168e-05 -6.316259532468393445e-05
-6.527655741309079922e-05 -6.273682811297476292e-05
-6.444723344472725484e-05 -6.188258703332394361e-05
-6.361903037686477606e-05 -6.129891698947176337e-05
-6.279193986340905298e-05 -6.022595334798097610e-05
-6.196595357931718715e-05 -5.767146285506896675e-05
-6.114106321961455066e-05 -5.745833550463430583e-05
-6.031726049839736075e-05 -5.680853428202681243e-05
-5.949453714782025181e-05 -5.678574962075799704e-05
-5.867288491706800456e-05 -5.539254561881534755e-05
-5.785229557131021244e-05 -5.481770858750678599e-05
-5.703276089063805202e-05 -5.424697155831381679e-05
-5.621427266898151062e-05 -5.393320680013857782e-05
-5.539682271300619702e-05 -5.243384293862618506e-05
-5.458040284098838009e-05 -5.224450796958990395e-05
-5.376500488166681191e-05 -5.094560401630587876e-05
-5.295062067306971585e-05 -5.036318543716333807e-05
-5.213724206131561159e-05 -5.020784374210052192e-05
-5.132486089938618796e-05 -4.972502210875973105e-05
-5.051346904586947545e-05 -4.944958709529601038e-05
-4.970305836367127196e-05 -4.733561945613473654e-05
-4.889362071869310052e-05 -4.613820419763214886e-05
-4.808514797847435450e-05 -4.581771645462140441e-05
-4.727763201079612982e-05 -4.308514689910225570e-05
-4.647106468224486712e-05 -4.294956306694075465e-05
-4.566543785673255135e-05 -4.258929766365326941e-05
-4.486074339397065652e-05 -4.221522249281406403e-05
-4.405697314789535561e-05 -4.199701288598589599e-05
-4.325411896504024832e-05 -4.194661232759244740e-05
-4.245217268285299489e-05 -4.190528488834388554e-05
-4.165112612795227135e-05 -4.085851105628535151e-05
-4.085097111432094662e-05 -4.040577550767920911e-05
-4.005169944143085998e-05 -4.028496186947450042e-05
-3.925330289229455043e-05 -3.943923002225346863e-05
-3.845577323143831362e-05 -3.654756801552139223e-05
-3.765910220279155158e-05 -3.605596793931908906e-05
-3.686328152748551709e-05 -3.506496796035207808e-05
-3.606830290155518451e-05 -3.203652522643096745e-05
-3.527415799353680686e-05 -3.178852057317271829e-05
-3.448083844195274294e-05 -3.123355054412968457e-05
-3.368833585267509104e-05 -3.037676287931390107e-05
-3.289664179615841872e-05 -2.977275289595127106e-05
-3.210574780453059765e-05 -2.802986819006036967e-05
-3.131564536853025777e-05 -2.721778582781553268e-05
-3.052632593427774858e-05 -2.634924567246343940e-05
-2.973778089986523862e-05 -2.395097726548556238e-05
-2.895000161174996788e-05 -2.296111233590636402e-05
-2.816297936093274681e-05 -2.266416959173511714e-05
-2.737670537890228808e-05 -2.222469811385963112e-05
-2.659117083332242988e-05 -2.114016024279408157e-05
-2.580636682343846955e-05 -2.067721288767643273e-05
-2.502228437517353406e-05 -2.002730434469413012e-05
-2.423891443588418898e-05 -1.900870120152831078e-05
-2.345624786873939580e-05 -1.752397474774625152e-05
-2.267427544668220709e-05 -1.735992191242985427e-05
-2.189298784592802976e-05 -1.638464345887769014e-05
-2.111237563894656399e-05 -1.437854916730429977e-05
-2.033242928686687222e-05 -1.330133000010391697e-05
-1.955313913123545038e-05 -1.319523653364740312e-05
-1.877449538504593214e-05 -1.277787760045612231e-05
-1.799648812294636142e-05 -1.251333378604613245e-05
-1.721910727051280426e-05 -1.232662816619267687e-05
-1.644234259245972758e-05 -1.230122325068805367e-05
-1.566618367963229719e-05 -1.072975192073499784e-05
-1.489061993459721571e-05 -8.253510713984724134e-06
-1.411564055561147885e-05 -7.835279575374443084e-06
-1.334123451870199075e-05 -7.369469130935613066e-06
-1.256739055753149930e-05 -6.975594260438811034e-06
-1.179409714065058618e-05 -6.975594260438811034e-06
-1.102134244563919431e-05 -6.090597253205487505e-06
-1.024911432951431210e-05 -5.185254849493503571e-06
-9.477400294611930162e-06 -3.956226919399341568e-06
-8.706187448923890138e-06 -3.373622348590288311e-06
-7.935462459558286153e-06 -2.597892489575315267e-06
-7.165211497555185323e-06 -2.484516926415381022e-06
-6.395420171665180275e-06 -9.007907237901235931e-07
-5.626073447782523913e-06 -4.631311867342446931e-07
-4.857155549343885489e-06 1.354104256279242691e-06
-4.088649831850119684e-06 2.085060941681149416e-06
-3.320538621174735731e-06 2.529586481614387594e-06
-2.552802999379332180e-06 4.554425231617642567e-06
-1.785422511039030761e-06 4.594744041241938248e-06
-1.018374742278139708e-06 5.125150892126839608e-06
-2.516346802461637294e-07 5.341418273019371554e-06
5.148263478744290585e-07 6.778720489819534123e-06
1.281042681925717463e-06 8.584163879277184606e-06
2.047059207951771744e-06 9.360272997582796961e-06
2.812968241352906848e-06 1.189644626720109954e-05
3.578984767378961129e-06 1.320832598139531910e-05
4.345201101430248687e-06 1.528413667983841151e-05
5.111662129550841475e-06 1.580216121510602534e-05
5.878402191582818301e-06 1.582756340212654322e-05
6.645449960343710624e-06 1.602109477971680462e-05
7.412830448684012890e-06 1.669569610385224223e-05
8.180566070479413900e-06 1.684621020103804767e-05
8.948677281154799123e-06 1.728072493278887123e-05
9.717182998648563234e-06 1.734270517772529274e-05
1.048610089708720335e-05 1.785025597200728953e-05
1.125544762096985971e-05 1.835942930483724922e-05
1.202523894685986476e-05 1.977733336389064789e-05
1.279548990886296559e-05 2.092274189635645598e-05
1.356621489822857466e-05 2.111823960149195045e-05
1.433742774391660621e-05 2.130859138560481369e-05
1.510914177881899492e-05 2.136993316526059061e-05
1.588136989494386698e-05 2.214074811490718275e-05
1.665412458995526562e-05 2.298231447639409453e-05
1.742741800683618043e-05 2.305693487869575620e-05
1.820126196800665494e-05 2.414973823761101812e-05
1.897566800491615660e-05 2.509541081963106990e-05
1.975064738390189684e-05 2.649092311912681907e-05
2.052621112893696139e-05 2.653165574884042144e-05
2.130237004176440194e-05 2.703413701965473592e-05
2.207913471981748878e-05 3.103887138422578573e-05
2.285651557225103239e-05 3.197592377546243370e-05
2.363452283435062682e-05 3.238239514757879078e-05
2.441316658054012813e-05 3.247086351620964706e-05
2.519245673617155336e-05 3.337745874887332320e-05
2.597240308825125529e-05 3.433685560594312847e-05
2.675301529523275155e-05 3.594060763134621084e-05
2.753430289598692888e-05 3.651836232165805995e-05
2.831627531804411759e-05 3.735148493433371186e-05
2.909894188518891077e-05 3.875983748002909124e-05
2.988231182447825585e-05 4.041615466121584177e-05
3.066639427274319134e-05 4.096109114470891654e-05
3.145119828262714828e-05 4.141737736063078046e-05
3.223673282820700649e-05 4.191240077489055693e-05
3.302300681023746521e-05 4.310788790462538600e-05
3.381002906105468628e-05 4.497570989769883454e-05
3.459780834916995702e-05 4.546145282802172005e-05
3.538635338358246359e-05 4.694330709753558040e-05
3.617567281783497278e-05 4.816071668756194413e-05
3.696577525383531267e-05 4.843856731895357370e-05
3.775666924546313373e-05 4.858888496528379619e-05
3.854836330197980606e-05 4.889766205451451242e-05
3.934086589125745795e-05 5.198533472139388323e-05
4.013418544284152187e-05 5.228218287811614573e-05
4.092833035085989953e-05 5.236645301920361817e-05
4.172330897679023211e-05 5.243134364718571305e-05
4.251912965209626660e-05 5.365322795114479959e-05
4.331580068074302863e-05 5.782567677670158446e-05
4.411333034159926544e-05 5.796585173811763525e-05
4.491172689073557499e-05 5.836752097820863128e-05
4.571099856362566163e-05 5.872292967978864908e-05
4.651115357725698636e-05 5.897116716369055212e-05
4.731220013215770991e-05 5.939925176789984107e-05
4.811414641434496334e-05 6.049121293472126126e-05
4.891700059720007062e-05 6.471792585216462612e-05
4.972077084327537153e-05 6.567132368218153715e-05
5.052546530603726637e-05 6.598245090572163463e-05
5.133109213154958214e-05 6.617168401135131717e-05
5.213765946010084484e-05 6.632360600633546710e-05
5.294517542777906952e-05 6.675354234175756574e-05
5.375364816799781554e-05 6.683546234853565693e-05
5.456308581297598698e-05 6.926491914782673120e-05
5.537349649517419047e-05 6.962358020246028900e-05
5.618488834869090297e-05 7.001533231232315302e-05
5.699726951062032660e-05 7.048717088764533401e-05
5.781064812237443086e-05 7.057940092636272311e-05
5.862503233097152692e-05 7.098782225511968136e-05
5.944043029029309511e-05 7.184316928032785654e-05
6.025685016231091204e-05 7.314149843296036124e-05
6.107430011828622564e-05 7.481292414013296366e-05
6.189278833994277381e-05 7.511347939725965261e-05
6.271232302061492746e-05 7.513997115893289447e-05
6.353291236637271958e-05 7.524125248892232776e-05
6.435456459712496683e-05 7.676309905946254730e-05
6.517728794770207576e-05 7.728276250418275595e-05
6.600109066891926568e-05 7.773426477797329426e-05
6.682598102862190217e-05 7.793951226631179452e-05
6.765196731271376799e-05 7.873829599702730775e-05
6.847905782616949108e-05 8.001451351447030902e-05
6.930726089403196986e-05 8.119414997054263949e-05
7.013658486239551424e-05 8.199744479497894645e-05
7.096703809937662669e-05 8.265185169875621796e-05
7.179862899607171868e-05 8.286342199426144361e-05
7.263136596750390374e-05 8.298655302496626973e-05
7.346525745355913834e-05 8.310387784149497747e-05
7.430031191991225245e-05 8.366673864657059312e-05
7.513653785894376452e-05 8.398453064728528261e-05
7.597394379064853769e-05 8.405656990362331271e-05
7.681253826353610134e-05 8.441785030299797654e-05
7.765232985552410140e-05 8.523494761902838945e-05
7.849332717482483896e-05 8.610376244178041816e-05
7.933553886082580500e-05 8.721099584363400936e-05
8.017897358496501106e-05 9.109972597798332572e-05
8.102364005160043808e-05 9.233986929757520556e-05
8.186954699887606993e-05 9.263646643375977874e-05
8.271670319958318368e-05 9.470977965975180268e-05
8.356511746201837360e-05 9.478235733695328236e-05
8.441479863083833619e-05 9.550825052428990602e-05
8.526575558791218859e-05 9.664378012530505657e-05
8.611799725317176768e-05 9.697882342152297497e-05
8.697153258545936778e-05 9.960213355952873826e-05
8.782637058337519371e-05 1.003455035970546305e-04
8.868252028612267257e-05 1.019997434923425317e-04
8.953999077435398238e-05 1.020229028654284775e-04
9.039879117101524183e-05 1.051750587066635489e-04
9.125893064219107672e-05 1.081057926057837903e-04
9.212041839795046027e-05 1.081057926057837903e-04
9.298326369319310906e-05 1.085867406800389290e-04
9.384747582849680065e-05 1.085867406800389290e-04
9.471306415096639869e-05 1.107529242290183902e-04
9.558003805508463995e-05 1.107781208702363074e-04
9.644840698356480510e-05 1.108359574573114514e-04
9.731818042820592385e-05 1.119059888878837228e-04
9.818936793075108357e-05 1.137185972766019404e-04
9.906197908374773020e-05 1.139341256930492818e-04
9.993602353141252273e-05 1.168075905297882855e-04
1.008115109704988847e-04 1.181991610792465508e-04
1.016884511511686892e-04 1.183254353236407042e-04
1.025668538778682943e-04 1.187369489343836904e-04
1.034467290102088064e-04 1.187638044939376414e-04
1.043280864638512778e-04 1.199836624437011778e-04
1.052109362113965243e-04 1.200995975523255765e-04
1.060952882832806224e-04 1.204160289489664137e-04
1.069811527686754339e-04 1.204655054607428610e-04
1.078685398163958933e-04 1.207306995638646185e-04
1.087574596358120796e-04 1.212034985655918717e-04
1.096479224977687958e-04 1.218416291521862149e-04
1.105399387355109081e-04 1.220621124957688153e-04
1.114335187456161531e-04 1.222359423991292715e-04
1.123286729889346803e-04 1.222359423991292715e-04
1.132254119915360212e-04 1.224407315021380782e-04
1.141237463456642038e-04 1.227216998813673854e-04
1.150236867107000497e-04 1.241658610524609685e-04
1.159252438141322261e-04 1.246157480636611581e-04
1.168284284525365383e-04 1.252725487574934959e-04
1.177332514925639084e-04 1.259891141671687365e-04
1.186397238719373809e-04 1.265605969820171595e-04
1.195478566004584789e-04 1.271165383514016867e-04
1.204576607610230340e-04 1.293116802116855979e-04
1.213691475106464212e-04 1.297018316108733416e-04
1.222823280814998531e-04 1.297482667723670602e-04
1.231972137819556997e-04 1.315634726779535413e-04
1.241138159976445856e-04 1.329162187175825238e-04
1.250321461925224618e-04 1.334779517492279410e-04
1.259522159099496171e-04 1.335451961494982243e-04
1.268740367737809251e-04 1.351959945168346167e-04
1.277976204894670407e-04 1.358046720270067453e-04
1.287229788451690145e-04 1.382644695695489645e-04
1.296501237128842637e-04 1.390228862874209881e-04
1.305790670495852286e-04 1.392130798194557428e-04
1.315098208983714453e-04 1.393181591993197799e-04
1.324423973896342777e-04 1.400437322445213795e-04
1.333768087422353631e-04 1.400526089128106833e-04
1.343130672646995608e-04 1.405275688739493489e-04
1.352511853564203673e-04 1.405447401339188218e-04
1.361911755088818666e-04 1.416439481545239687e-04
1.371330503068939077e-04 1.418590254615992308e-04
1.380768224298431382e-04 1.423116773366928101e-04
1.390225046529590814e-04 1.424991933163255453e-04
1.399701098485969103e-04 1.431296113878488541e-04
1.409196509875345867e-04 1.437750761397182941e-04
1.418711411402882698e-04 1.439045299775898457e-04
1.428245934784437164e-04 1.439880870748311281e-04
1.437800212760049199e-04 1.488711859565228224e-04
1.447374379107603407e-04 1.489503629272803664e-04
1.456968568656668087e-04 1.492240990046411753e-04
1.466582917302524541e-04 1.522750972071662545e-04
1.476217562020376898e-04 1.527361891930922866e-04
1.485872640879751401e-04 1.530222070869058371e-04
1.495548293059094380e-04 1.545570412417873740e-04
1.505244658860569438e-04 1.547550928080454469e-04
1.514961879725056039e-04 1.565864513395354152e-04
1.524700098247350828e-04 1.569176092743873596e-04
1.534459458191587706e-04 1.577830407768487930e-04
1.544240104506865510e-04 1.585059653734788299e-04
1.554042183343108002e-04 1.589730818523094058e-04
1.563865842067135262e-04 1.596103975316509604e-04
1.573711229278966029e-04 1.617315574549138546e-04
1.583578494828367770e-04 1.636933739064261317e-04
1.593467789831625771e-04 1.641800481593236327e-04
1.603379266688567813e-04 1.644351723371073604e-04
1.613313079099839317e-04 1.651609636610373855e-04
1.623269382084418621e-04 1.659668778302147985e-04
1.633248331997409286e-04 1.664749870542436838e-04
1.643250086548078237e-04 1.699158310657367110e-04
1.653274804818181758e-04 1.707553892629221082e-04
1.663322647280547097e-04 1.731367956381291151e-04
1.673393775817953299e-04 1.772525574779137969e-04
1.683488353742279846e-04 1.782160252332687378e-04
1.693606545813968898e-04 1.787536166375502944e-04
1.703748518261763195e-04 1.787536166375502944e-04
1.713914438802767318e-04 1.796226861188188195e-04
1.724104476662807110e-04 1.798770390450954437e-04
1.734318802597112732e-04 1.806615182431414723e-04
1.744557588911318027e-04 1.809496170608326793e-04
1.754821009482806842e-04 1.818955206545069814e-04
1.765109239782366708e-04 1.830110850278288126e-04
1.775422456896223896e-04 1.841592020355165005e-04
1.785760839548393430e-04 1.846663944888859987e-04
1.796124568123416438e-04 1.848367392085492611e-04
1.806513824689445790e-04 1.851461856858804822e-04
1.816928793021709324e-04 1.852567656897008419e-04
1.827369658626360664e-04 1.872552820714190602e-04
1.837836608764710597e-04 1.886339887278154492e-04
1.848329832477862045e-04 1.887041580630466342e-04
1.858849520611748898e-04 1.891812571557238698e-04
1.869395865842584411e-04 1.894790038932114840e-04
1.879969062702750596e-04 1.895397435873746872e-04
1.890569307607087952e-04 1.895578025141730905e-04
1.901196798879663068e-04 1.899164199130609632e-04
1.911851736780957969e-04 1.907693804241716862e-04
1.922534323535535976e-04 1.917518675327301025e-04
1.933244763360172686e-04 1.941079390235245228e-04
1.943983262492464002e-04 1.944850664585828781e-04
1.954750029219933980e-04 1.947902201209217310e-04
1.965545273909634631e-04 1.950313017005100846e-04
1.976369209038260182e-04 1.953934697667136788e-04
1.987222049222790146e-04 1.956821506610140204e-04
1.998104011251657975e-04 1.956907071871683002e-04
2.009015314116473184e-04 1.961687230505049229e-04
2.019956179044299675e-04 1.969164441106840968e-04
2.030926829530501374e-04 1.977124193217605352e-04
2.041927491372174145e-04 1.981824025278910995e-04
2.052958392702177544e-04 1.987213909160345793e-04
2.064019764023759351e-04 1.987541763810440898e-04
2.075111838245831180e-04 2.003241970669478178e-04
2.086234850718846079e-04 2.003241970669478178e-04
2.097389039271358097e-04 2.003241970669478178e-04
2.108574644247231567e-04 2.007651783060282469e-04
2.119791908543525291e-04 2.007928414968773723e-04
2.131041077649089600e-04 2.035033539868891239e-04
2.142322399683857569e-04 2.038379752775654197e-04
2.153636125438887852e-04 2.058012905763462186e-04
2.164982508417111716e-04 2.073458017548546195e-04
2.176361804874887525e-04 2.079917903756722808e-04
2.187774273864307394e-04 2.096819662256166339e-04
2.199220177276293411e-04 2.105153835145756602e-04
2.210699779884544420e-04 2.113585942424833775e-04
2.222213349390274263e-04 2.119429555023089051e-04
2.233761156467836369e-04 2.147107443306595087e-04
2.245343474811205937e-04 2.211513638030737638e-04
2.256960581181359569e-04 2.254326682304963470e-04
2.268612755454577025e-04 2.258343738503754139e-04
2.280300280671667518e-04 2.275033184560015798e-04
2.292023443088166655e-04 2.288648538524284959e-04
2.303782532225509961e-04 2.312455326318740845e-04
2.315577840923218516e-04 2.312455326318740845e-04
2.327409665392102104e-04 2.316500031156465411e-04
2.339278305268524896e-04 2.335894241696223617e-04
2.351184063669761553e-04 2.341921790502965450e-04
2.363127247250439709e-04 2.343574742553755641e-04
2.375108166260131979e-04 2.353794261580333114e-04
2.387127134602100200e-04 2.360348880756646395e-04
2.399184469893237445e-04 2.365409309277310967e-04
2.411280493525222175e-04 2.366213448112830520e-04
2.423415530726925730e-04 2.375175827182829380e-04
2.435589910628105685e-04 2.379515644861385226e-04
2.447803966324397801e-04 2.409397566225379705e-04
2.460058034943667310e-04 2.418470394331961870e-04
2.472352457713741726e-04 2.418470394331961870e-04
2.484687580031536328e-04 2.422118850518018007e-04
2.497063751533662554e-04 2.424081903882324696e-04
2.509481326168502510e-04 2.424824633635580540e-04
2.521940662269808405e-04 2.428251027595251799e-04
2.534442122631878967e-04 2.430642489343881607e-04
2.546986074586337213e-04 2.431038155918940902e-04
2.559572890080549171e-04 2.476835215929895639e-04
2.572202945757743166e-04 2.479297399986535311e-04
2.584876623038856241e-04 2.516192034818232059e-04
2.597594308206154878e-04 2.528699114918708801e-04
2.610356392488711328e-04 2.553891390562057495e-04
2.623163272149712784e-04 2.565120230428874493e-04
2.636015348575734591e-04 2.575134567450731993e-04
2.648913028367967724e-04 2.616555138956755400e-04
2.661856723435479695e-04 2.619800507090985775e-04
2.674846851090585307e-04 2.623242617119103670e-04
2.687883834146309386e-04 2.630693779792636633e-04
2.700968101016104107e-04 2.662112237885594368e-04
2.714100085815787850e-04 2.665259235072880983e-04
2.727280228467833523e-04 2.671561960596591234e-04
2.740508974808017733e-04 2.673217095434665680e-04
2.753786776694544113e-04 2.679954632185399532e-04
2.767114092119683615e-04 2.703423378989100456e-04
2.780491385324002258e-04 2.706984232645481825e-04
2.793919126913251135e-04 2.708872489165514708e-04
2.807397793978004866e-04 2.718571340665221214e-04
2.820927870216124404e-04 2.719543117564171553e-04
2.834509846058096225e-04 2.722327481023967266e-04
2.848144218795386692e-04 2.724164223764091730e-04
2.861831492711820247e-04 2.731865970417857170e-04
2.875572179218165224e-04 2.751008432824164629e-04
2.889366796989931607e-04 2.761917130555957556e-04
2.903215872108524942e-04 2.774390159174799919e-04
2.917119938205848541e-04 2.797024499159306288e-04
2.931079536612437491e-04 2.805596159305423498e-04
2.945095216509256708e-04 2.823749964591115713e-04
2.959167535083243299e-04 2.848391304723918438e-04
2.973297057686726560e-04 2.890665782615542412e-04
2.987484358000835677e-04 2.892733027692884207e-04
3.001730018203026306e-04 2.927853784058243036e-04
3.016034629138806817e-04 2.928280155174434185e-04
3.030398790497871816e-04 2.948766341432929039e-04
3.044823110994708537e-04 3.024839388672262430e-04
3.059308208553831706e-04 3.029573708772659302e-04
3.073854710499833334e-04 3.047615173272788525e-04
3.088463253752316310e-04 3.052658576052635908e-04
3.103134485025955177e-04 3.079264133702963591e-04
3.117869061035775176e-04 3.102559421677142382e-04
3.132667648707863689e-04 3.137873718515038490e-04
3.147530925395646342e-04 3.140955232083797455e-04
3.162459579101944084e-04 3.159272600896656513e-04
3.177454308706970055e-04 3.198062768206000328e-04
3.192515824202481482e-04 3.216787590645253658e-04
3.207644846932259514e-04 3.216826880816370249e-04
3.222842109839156610e-04 3.229407884646207094e-04
3.238108357718905020e-04 3.233479510527104139e-04
3.253444347480913485e-04 3.235517942812293768e-04
3.268850848416303152e-04 3.259893564973026514e-04
3.284328642473399013e-04 3.262579266447573900e-04
3.299878524540945197e-04 3.262603131588548422e-04
3.315501302739307034e-04 3.271627356298267841e-04
3.331197798719928781e-04 3.293905174359679222e-04
3.346968847973318052e-04 3.339374670758843422e-04
3.362815300145876262e-04 3.406097239349037409e-04
3.378738019365861290e-04 3.409282653592526913e-04
3.394737884578813078e-04 3.411806828808039427e-04
3.410815789892766847e-04 3.454238176345825195e-04
3.426972644933605787e-04 3.478361177258193493e-04
3.443209375210913689e-04 3.495679993648082018e-04
3.459526922494694009e-04 3.521370817907154560e-04
3.475926245203364074e-04 3.524150524754077196e-04
3.492408318803407190e-04 3.548149834387004375e-04
3.508974136221141237e-04 3.548566601239144802e-04
3.525624708267008725e-04 3.549787797965109348e-04
3.542361064072890820e-04 3.550223482307046652e-04
3.559184251542886089e-04 3.553969727363437414e-04
3.576095337818100913e-04 3.579198091756552458e-04
3.593095409755935705e-04 3.594923473428934813e-04
3.610185574424451278e-04 3.614992601796984673e-04
3.627366959612377006e-04 3.644837706815451384e-04
3.644640714355327810e-04 3.669997677206993103e-04
3.662008009478922763e-04 3.734754282049834728e-04
3.679470038159397848e-04 3.738793602678924799e-04
3.697028016502428428e-04 3.738802915904670954e-04
3.714683184140868334e-04 3.742044500540941954e-04
3.732436804852165058e-04 3.743864654097706079e-04
3.750290167196210526e-04 3.771738265641033649e-04
3.768244585174484519e-04 3.777058445848524570e-04
3.786301398911310397e-04 3.788111789617687464e-04
3.804461975358154461e-04 3.798122343141585588e-04
3.822727709021899183e-04 3.802113933488726616e-04
3.841100022718079115e-04 3.810561611317098141e-04
3.859580368350114341e-04 3.897721180692315102e-04
3.878170227715638674e-04 3.900462179444730282e-04
3.896871113341056694e-04 3.929761587642133236e-04
3.915684569345521146e-04 3.985386283602565527e-04
3.934612172335602478e-04 3.996230370830744505e-04
3.953655532331960777e-04 4.007240931969136000e-04
3.972816293729405706e-04 4.020376654807478189e-04
3.992096136291820052e-04 4.047469119541347027e-04
4.011496776183453910e-04 4.055000317748636007e-04
4.031019967038219627e-04 4.061601066496223211e-04
4.050667501068687501e-04 4.086076805833727121e-04
4.070441210216555481e-04 4.087824781890958548e-04
4.090342967346478811e-04 4.105064144823700190e-04
4.110374687485242643e-04 4.137215146329253912e-04
4.130538329108374455e-04 4.158987430855631828e-04
4.150835895476369017e-04 4.236825916450470686e-04
4.171269436022884049e-04 4.251991340424865484e-04
4.191841047797322710e-04 4.257051332388073206e-04
4.212552876964409344e-04 4.323859757278114557e-04
4.233407120363497176e-04 4.336462006904184818e-04
4.254406027130433932e-04 4.349398950580507517e-04
4.275551900385131734e-04 4.375058633740991354e-04
4.296847098987965951e-04 4.401452315505594015e-04
4.318294039368475142e-04 4.412831040099263191e-04
4.339895197429948122e-04 4.434956645127385855e-04
4.361653110533718846e-04 4.449410480447113514e-04
4.383570379567223508e-04 4.490099672693759203e-04
4.405649671100100818e-04 4.490099672693759203e-04
4.427893719632880433e-04 4.524489049799740314e-04
4.450305329943118936e-04 4.546883865259587765e-04
4.472887379534054727e-04 4.550741577986627817e-04
4.495642821191248354e-04 4.613265336956828833e-04
4.518574685653002285e-04 4.645188164431601763e-04
4.541686084400622958e-04 4.662232240661978722e-04
4.564980212575333912e-04 4.663335857912898064e-04
4.588460352028187459e-04 4.667612083721905947e-04
4.612129874511232712e-04 4.672887735068798065e-04
4.635992245017114691e-04 4.674944793805480003e-04
4.660051025275843716e-04 4.680168931372463703e-04
4.684309877417635833e-04 4.695037205237895250e-04
4.708772567811496997e-04 4.773592227138578892e-04
4.733442971089591800e-04 4.818636225536465645e-04
4.758325074368629625e-04 4.876924504060298204e-04
4.783422981679606267e-04 4.926944384351372719e-04
4.808740918618674550e-04 4.934501484967768192e-04
4.834283237232538718e-04 4.944710526615381241e-04
4.860054421152554499e-04 4.950070870108902454e-04
4.886059090993095325e-04 4.974603652954101562e-04
4.912302010030736125e-04 4.982944810763001442e-04
4.938788090181832867e-04 4.997122450731694698e-04
4.965522398297734846e-04 5.022430559620261192e-04
4.992510162798105425e-04 5.024818819947540760e-04
5.019756780664300349e-04 5.066290614195168018e-04
5.047267824816924426e-04 5.097113316878676414e-04
5.075049051902571530e-04 5.116285756230354309e-04
5.103106410518335086e-04 5.117304390296339989e-04
5.131446049903018794e-04 5.123706068843603134e-04
5.160074329127910860e-04 5.140536813996732235e-04
5.188997826821924609e-04 5.177842103876173496e-04
5.218223351468719712e-04 5.184161709621548653e-04
5.247757952317082860e-04 5.223587504588067532e-04
5.277608930948709002e-04 5.254584830254316330e-04
5.307783853551878428e-04 5.277690361253917217e-04
5.338290563953242704e-04 5.313343717716634274e-04
5.369137197464980520e-04 5.316823953762650490e-04
5.400332195609315947e-04 5.369647988118231297e-04
5.431884321788137907e-04 5.381949595175683498e-04
5.463802677971781605e-04 5.422299727797508240e-04
5.496096722487471770e-04 5.430969176813960075e-04
5.528776288996072085e-04 5.438837106339633465e-04
5.561851606753756214e-04 5.453886114992201328e-04
5.595333322264625653e-04 5.458125961013138294e-04
5.629232522440865165e-04 5.470741307362914085e-04
5.663560759398441041e-04 5.553003866225481033e-04
5.698330077029172469e-04 5.611100932583212852e-04
5.733553039504627824e-04 5.622860044240951538e-04
5.769242761883094537e-04 5.695021827705204487e-04
5.805412943009266840e-04 5.700193578377366066e-04
5.842077900916053121e-04 5.856466596014797688e-04
5.879252610961472995e-04 5.879242089577019215e-04
5.916952746958145356e-04 5.895147914998233318e-04
5.955194725582870722e-04 5.940499249845743179e-04
5.993995754385670477e-04 5.955147207714617252e-04
6.033373883755368226e-04 6.032489473000168800e-04
6.073348063239975437e-04 6.061987369321286678e-04
6.113938202668874056e-04 6.067204521968960762e-04
6.155165238577400442e-04 6.071847747080028057e-04
6.197051206496920770e-04 6.107412627898156643e-04
6.239619319744812292e-04 6.176604656502604485e-04
6.282894055429808985e-04 6.402157014235854149e-04
6.326901248482692981e-04 6.402336293831467628e-04
6.371668194630059068e-04 6.501527968794107437e-04
6.417223763353804540e-04 6.537938606925308704e-04
6.463598522024586622e-04 6.556199514307081699e-04
6.510824872565088885e-04 6.588077521882951260e-04
6.558937202196099200e-04 6.598405889235436916e-04
6.607972050047316919e-04 6.609619013033807278e-04
6.657968291684442661e-04 6.619009654968976974e-04
6.708967343920709545e-04 6.729598972015082836e-04
6.761013392655326835e-04 6.793906795792281628e-04
6.814153646924164505e-04 6.793906795792281628e-04
6.868438622875523659e-04 6.984718493185937405e-04
6.923922462012897230e-04 7.021482451818883419e-04
6.980663288801484912e-04 7.051899447105824947e-04
7.038723613643089452e-04 7.055338937789201736e-04
7.098170788322878764e-04 7.094292668625712395e-04
7.159077522365711035e-04 7.106764824129641056e-04
7.221522470369245474e-04 7.238941616378724575e-04
7.285590902380397393e-04 7.267444161698222160e-04
7.351375471849022798e-04 7.298017735593020916e-04
7.418977098754994627e-04 7.319513242691755295e-04
7.488505989327203828e-04 7.337716524489223957e-04
7.560082818577627860e-04 7.339298608712852001e-04
7.633840107951226977e-04 7.434322033077478409e-04
7.709923838137375945e-04 7.534688920713961124e-04
7.788495347034305903e-04 7.584635168313980103e-04
7.869733575734750089e-04 7.585349376313388348e-04
7.953837742217326071e-04 7.806860958226025105e-04
8.041030544598468111e-04 7.828630623407661915e-04
8.131562025319958318e-04 7.887715473771095276e-04
8.225714267382982581e-04 7.936353213153779507e-04
8.323807147851268896e-04 7.972076418809592724e-04
8.426205448469687364e-04 8.087043534033000469e-04
8.533327727573377687e-04 8.133540395647287369e-04
8.645657505514058299e-04 8.162129088304936886e-04
8.763757529384289284e-04 8.240334573201835155e-04
8.888288196437015790e-04 8.433234761469066143e-04
9.020031685378867344e-04 8.477083756588399410e-04
9.159924064086979491e-04 8.543411968275904655e-04
9.309098771294933329e-04 8.590556099079549313e-04
9.468946691384438636e-04 8.703001076355576515e-04
9.641201074188071986e-04 8.860559901222586632e-04
9.828060785612123540e-04 8.890515891835093498e-04
1.003237479056803697e-03 8.922893903218209743e-04
1.025792855265995592e-03 9.077775175683200359e-04
1.050990862068737052e-03 9.476550621911883354e-04
1.079569805036035939e-03 9.678630740381777287e-04
1.112633412435693695e-03 1.022148993797600269e-03
1.151942771106572892e-03 1.032678526826202869e-03
1.200576408926033083e-03 1.054896274581551552e-03
1.264713915297666210e-03 1.076067681424319744e-03
1.360118639768911897e-03 1.136076985858380795e-03
1.558254269038287978e-03 1.552274450659751892e-03


==> Data/B2_C1_kur.txt <==
1.000000000000000000e+00 3.137611779847077997e+01
2.000000000000000000e+00 5.357960250244389044e+02
3.000000000000000000e+00 4.116637365783300879e+02
4.000000000000000000e+00 3.895363991446417344e+02
5.000000000000000000e+00 3.048324314164015618e+02
6.000000000000000000e+00 2.501457436782983450e+02
7.000000000000000000e+00 2.166275807300766871e+02
8.000000000000000000e+00 2.994525040689218258e+02
9.000000000000000000e+00 2.958301616755982195e+02
1.000000000000000000e+01 2.364807281524770133e+02
1.100000000000000000e+01 2.361703787873082945e+02
1.200000000000000000e+01 2.412488939742535479e+02
1.300000000000000000e+01 2.389879059214526364e+02
1.400000000000000000e+01 2.508946231999281054e+02
1.500000000000000000e+01 2.524100072266824952e+02
1.600000000000000000e+01 2.393681550622383440e+02
1.700000000000000000e+01 2.460466289123354500e+02
1.800000000000000000e+01 2.123800201448676717e+02
1.900000000000000000e+01 1.808986387380108454e+02
2.000000000000000000e+01 1.791943500070717903e+02
2.100000000000000000e+01 1.664050008847586355e+02
2.200000000000000000e+01 1.807257147329054590e+02
2.300000000000000000e+01 1.730588343017858506e+02
2.400000000000000000e+01 1.611567151973730176e+02
2.500000000000000000e+01 1.620176997737266333e+02
2.600000000000000000e+01 1.977935041785703731e+02
2.700000000000000000e+01 1.381854368935071307e+02
2.800000000000000000e+01 1.569044938840110888e+02
2.900000000000000000e+01 1.469133768335437651e+02
3.000000000000000000e+01 1.852788757457767019e+02
3.100000000000000000e+01 1.761411296909909652e+02
3.200000000000000000e+01 1.816023431245481561e+02
3.300000000000000000e+01 1.930431034013690237e+02
3.400000000000000000e+01 1.944631806819166115e+02
3.500000000000000000e+01 1.888970117203751897e+02
3.600000000000000000e+01 1.983619423161355542e+02
3.700000000000000000e+01 1.892429525414928833e+02
3.800000000000000000e+01 1.715922133520357988e+02
3.900000000000000000e+01 1.702789608177787670e+02
4.000000000000000000e+01 1.759082547004673813e+02
4.100000000000000000e+01 1.601441923513335723e+02
4.200000000000000000e+01 1.433252810999562712e+02
4.300000000000000000e+01 1.422532160264717618e+02
4.400000000000000000e+01 1.460827840363358803e+02
4.500000000000000000e+01 1.356572253487574642e+02
4.600000000000000000e+01 1.232615747483033459e+02
4.700000000000000000e+01 1.462483928238505086e+02
4.800000000000000000e+01 1.328598816420825415e+02
4.900000000000000000e+01 1.247182496421501128e+02
5.000000000000000000e+01 1.474418016587859768e+02
5.100000000000000000e+01 1.202329643227771072e+02
5.200000000000000000e+01 1.222188728061338168e+02
5.300000000000000000e+01 1.324755534231302363e+02
5.400000000000000000e+01 1.231814860460171701e+02
5.500000000000000000e+01 1.281255092936629012e+02
5.600000000000000000e+01 1.223509307830463371e+02
5.700000000000000000e+01 1.176785318358345194e+02
5.800000000000000000e+01 1.130765809188183937e+02
5.900000000000000000e+01 1.131793809157248774e+02
6.000000000000000000e+01 1.123867814560450427e+02
6.100000000000000000e+01 1.077213215318144108e+02
6.200000000000000000e+01 1.028119471112420200e+02
6.300000000000000000e+01 1.076258783695108292e+02
6.400000000000000000e+01 1.031650489041291223e+02
6.500000000000000000e+01 9.926791492024202057e+01
6.600000000000000000e+01 1.012971322715709448e+02
6.700000000000000000e+01 9.614344776352436384e+01
6.800000000000000000e+01 9.872859186370800444e+01
6.900000000000000000e+01 9.800030114428574279e+01
7.000000000000000000e+01 9.657753108468008918e+01
7.100000000000000000e+01 8.971533062838268791e+01
7.200000000000000000e+01 8.826240475350350323e+01
7.300000000000000000e+01 9.523128919732192799e+01
7.400000000000000000e+01 8.973001595857181201e+01
7.500000000000000000e+01 9.442538079097361958e+01
7.600000000000000000e+01 9.189271299504909507e+01
7.700000000000000000e+01 8.808185210366687556e+01
7.800000000000000000e+01 8.531279086514066989e+01
7.900000000000000000e+01 8.790940841347759260e+01
8.000000000000000000e+01 8.890438145679652848e+01
8.100000000000000000e+01 8.302854986579470165e+01
8.200000000000000000e+01 7.988667475533517859e+01
8.300000000000000000e+01 7.695044078705998913e+01
8.400000000000000000e+01 9.434814123546379960e+01
8.500000000000000000e+01 8.469389847176256580e+01
8.600000000000000000e+01 8.378970307369831971e+01
8.700000000000000000e+01 8.042645129484586164e+01
8.800000000000000000e+01 7.771971841620278099e+01
8.900000000000000000e+01 7.921014486013173439e+01
9.000000000000000000e+01 7.835007426534079400e+01
9.100000000000000000e+01 8.020920708349173367e+01
9.200000000000000000e+01 7.758508858155175858e+01
9.300000000000000000e+01 7.765230674603395755e+01
9.400000000000000000e+01 7.138123934662932868e+01
9.500000000000000000e+01 7.379262204679753268e+01
9.600000000000000000e+01 6.851766039865920277e+01
9.700000000000000000e+01 6.876331899008292226e+01
9.800000000000000000e+01 7.103869888438642022e+01
9.900000000000000000e+01 7.112934109353821555e+01
1.000000000000000000e+02 6.732066190075792633e+01


==> Data/B2_C1_kurtosis.txt <==
1.000000000000000000e+00 2.291166238834211999e+00
2.000000000000000000e+00 3.604373022570232621e+01
3.000000000000000000e+00 3.125471480763628307e+01
4.000000000000000000e+00 2.562130691278089145e+01
5.000000000000000000e+00 2.201876061038371901e+01
6.000000000000000000e+00 1.759946407432062188e+01
7.000000000000000000e+00 1.577781574624535743e+01
8.000000000000000000e+00 2.073303930334346390e+01
9.000000000000000000e+00 2.312475331081358476e+01
1.000000000000000000e+01 1.604980370723196614e+01
1.100000000000000000e+01 1.491410578493534089e+01
1.200000000000000000e+01 1.768018914549954701e+01
1.300000000000000000e+01 1.578294680003584105e+01
1.400000000000000000e+01 1.887915779332502453e+01
1.500000000000000000e+01 1.579172514277993855e+01
1.600000000000000000e+01 1.659396924026424713e+01
1.700000000000000000e+01 1.909091340031972095e+01
1.800000000000000000e+01 1.494188985773166145e+01
1.900000000000000000e+01 1.280328063047889842e+01
2.000000000000000000e+01 1.243894558547120610e+01
2.100000000000000000e+01 1.294909319337430098e+01
2.200000000000000000e+01 1.387608853278384302e+01
2.300000000000000000e+01 1.271819032344135181e+01
2.400000000000000000e+01 1.121276317480464613e+01
2.500000000000000000e+01 1.213499897546544126e+01
2.600000000000000000e+01 1.572692360198774608e+01
2.700000000000000000e+01 1.034163936559437857e+01
2.800000000000000000e+01 1.220610605336926113e+01
2.900000000000000000e+01 1.128439179066404208e+01
3.000000000000000000e+01 1.047152562611268500e+01
3.100000000000000000e+01 1.165173439117425858e+01
3.200000000000000000e+01 1.182940191908232741e+01
3.300000000000000000e+01 1.185871037475034484e+01
3.400000000000000000e+01 1.441503134446009327e+01
3.500000000000000000e+01 1.411201512397947511e+01
3.600000000000000000e+01 1.399129195087109245e+01
3.700000000000000000e+01 1.411289983454939190e+01
3.800000000000000000e+01 1.241970613166977699e+01
3.900000000000000000e+01 1.161287278523143485e+01
4.000000000000000000e+01 1.171977118098927839e+01
4.100000000000000000e+01 1.117777534578594079e+01
4.200000000000000000e+01 1.017526946662540510e+01
4.300000000000000000e+01 9.705565540851399220e+00
4.400000000000000000e+01 1.041391354502099453e+01
4.500000000000000000e+01 9.193743804421115939e+00
4.600000000000000000e+01 8.847905295198136955e+00
4.700000000000000000e+01 1.048013122022934773e+01
4.800000000000000000e+01 9.068378072929450084e+00
4.900000000000000000e+01 8.692876519992278617e+00
5.000000000000000000e+01 1.069564974489480313e+01
5.100000000000000000e+01 8.145096451047242780e+00
5.200000000000000000e+01 8.454859270318305420e+00
5.300000000000000000e+01 9.329604463879650922e+00
5.400000000000000000e+01 7.921568365789009469e+00
5.500000000000000000e+01 8.012710653103486180e+00
5.600000000000000000e+01 8.773920083594381580e+00
5.700000000000000000e+01 8.561397783977493958e+00
5.800000000000000000e+01 7.923585280577564838e+00
5.900000000000000000e+01 7.435854898737663810e+00
6.000000000000000000e+01 7.683274404822654446e+00
6.100000000000000000e+01 7.596861248653119958e+00
6.200000000000000000e+01 7.136233146568668140e+00
6.300000000000000000e+01 7.200713860846621017e+00
6.400000000000000000e+01 7.366194346332306964e+00
6.500000000000000000e+01 6.994646360987604616e+00
6.600000000000000000e+01 6.829615579749026999e+00
6.700000000000000000e+01 6.678731097670658201e+00
6.800000000000000000e+01 6.687691038046970959e+00
6.900000000000000000e+01 6.896613600283176382e+00
7.000000000000000000e+01 6.734719336930162115e+00
7.100000000000000000e+01 6.232958630276240086e+00
7.200000000000000000e+01 6.111320248506655339e+00
7.300000000000000000e+01 6.697807995353970867e+00
7.400000000000000000e+01 6.409781555722204871e+00
7.500000000000000000e+01 6.810215866801671680e+00
7.600000000000000000e+01 6.387683279473070463e+00
7.700000000000000000e+01 6.124577062472079447e+00
7.800000000000000000e+01 6.034086145337941964e+00
7.900000000000000000e+01 6.267788790373271191e+00
8.000000000000000000e+01 6.685647434895493291e+00
8.100000000000000000e+01 6.035099156000892862e+00
8.200000000000000000e+01 5.716816616239564830e+00
8.300000000000000000e+01 5.497361926196010273e+00
8.400000000000000000e+01 6.292468715447834704e+00
8.500000000000000000e+01 5.952321484341764446e+00
8.600000000000000000e+01 6.144234187807709802e+00
8.700000000000000000e+01 5.546149372034051339e+00
8.800000000000000000e+01 5.316805047834046505e+00
8.900000000000000000e+01 5.556880595839916559e+00
9.000000000000000000e+01 5.365439599803202064e+00
9.100000000000000000e+01 5.448516512213408269e+00
9.200000000000000000e+01 5.426839811900446620e+00
9.300000000000000000e+01 5.051184142692942025e+00
9.400000000000000000e+01 5.081586683597969056e+00
9.500000000000000000e+01 4.839042409922063470e+00
9.600000000000000000e+01 4.681360369191637005e+00
9.700000000000000000e+01 4.864349435648257725e+00
9.800000000000000000e+01 4.837773708311305043e+00
9.900000000000000000e+01 5.096255173885774425e+00
1.000000000000000000e+02 4.719134959106767724e+00


==> Data/B2_C1_w_gennorm.txt <==
1.000000000000000000e+00 6.935653403046248026e-04
2.000000000000000000e+00 1.371697268279306061e-04
3.000000000000000000e+00 1.716140983330597129e-04
4.000000000000000000e+00 1.102343031471502745e-04
5.000000000000000000e+00 1.073315924198963486e-04
6.000000000000000000e+00 8.991610525740611451e-05
7.000000000000000000e+00 1.825203600234173089e-04
8.000000000000000000e+00 1.323641639369270710e-04
9.000000000000000000e+00 1.533623393478212866e-04
1.000000000000000000e+01 1.234484092372956229e-04
1.100000000000000000e+01 1.101963960028029776e-04
1.200000000000000000e+01 2.451199459830260391e-04
1.300000000000000000e+01 1.445062407864414872e-04
1.400000000000000000e+01 1.736152331002886479e-04
1.500000000000000000e+01 1.311245152048827575e-04
1.600000000000000000e+01 1.228618790373210300e-04
1.700000000000000000e+01 1.508157484574492281e-04
1.800000000000000000e+01 1.494943353276596170e-04
1.900000000000000000e+01 1.641546871508007383e-04
2.000000000000000000e+01 1.416681460331435985e-04
2.100000000000000000e+01 1.101503382661223279e-04
2.200000000000000000e+01 1.622447398220245251e-04
2.300000000000000000e+01 1.076951238205238530e-04
2.400000000000000000e+01 1.396663766356692814e-04
2.500000000000000000e+01 2.260082531054782623e-04
2.600000000000000000e+01 1.940113212679580473e-04
2.700000000000000000e+01 2.441690120969101430e-04
2.800000000000000000e+01 2.157335323209426045e-04
2.900000000000000000e+01 1.562136162688763604e-04
3.000000000000000000e+01 1.828702311011109745e-04
3.100000000000000000e+01 6.956422371202519326e-04
3.200000000000000000e+01 1.881861303226567363e-04
3.300000000000000000e+01 2.152066541878722616e-04
3.400000000000000000e+01 5.144176634012818028e-04
3.500000000000000000e+01 2.362741185024088352e-04
3.600000000000000000e+01 1.239197592813134994e-03
3.700000000000000000e+01 2.387015076504246983e-04
3.800000000000000000e+01 2.233997251347446969e-04
3.900000000000000000e+01 1.943997014188191246e-04
4.000000000000000000e+01 3.716546267107259747e-03
4.100000000000000000e+01 9.893734586622665757e-04
4.200000000000000000e+01 6.543180639166547167e-04
4.300000000000000000e+01 1.341680963281502784e-03
4.400000000000000000e+01 2.289394010759195715e-04
4.500000000000000000e+01 3.530340823313677517e-04
4.600000000000000000e+01 2.931220293654632843e-04
4.700000000000000000e+01 2.823322833971265598e-04
4.800000000000000000e+01 4.709340386608794034e-04
4.900000000000000000e+01 3.506970515766248816e-04
5.000000000000000000e+01 4.411864051537289669e-04
5.100000000000000000e+01 2.294024839946410470e-04
5.200000000000000000e+01 2.844265442597764654e-04
5.300000000000000000e+01 2.368095305604132460e-04
5.400000000000000000e+01 5.117157393852618270e-04
5.500000000000000000e+01 1.455304650101495786e-03
5.600000000000000000e+01 5.865280955011985351e-04
5.700000000000000000e+01 5.927093154152550782e-04
5.800000000000000000e+01 3.829022222223570126e-04
5.900000000000000000e+01 3.032645398906444272e-04
6.000000000000000000e+01 2.425682446418159460e-04
6.100000000000000000e+01 3.940450748336428487e-04
6.200000000000000000e+01 3.438096567892977946e-04
6.300000000000000000e+01 3.447790858049097542e-04
6.400000000000000000e+01 6.806724840936882086e-04
6.500000000000000000e+01 2.694540035592574070e-04
6.600000000000000000e+01 6.001431365767334603e-04
6.700000000000000000e+01 1.136854823521094276e-03
6.800000000000000000e+01 9.809009465105472843e-04
6.900000000000000000e+01 6.714160649265415570e-04
7.000000000000000000e+01 3.931951331935863605e-04
7.100000000000000000e+01 4.691380367043319769e-04
7.200000000000000000e+01 3.088933814365099097e-03
7.300000000000000000e+01 9.904905082811655409e-04
7.400000000000000000e+01 1.068450240751321959e-03
7.500000000000000000e+01 4.426759783391715159e-04
7.600000000000000000e+01 3.616489105441418801e-04
7.700000000000000000e+01 8.785916927715227290e-04
7.800000000000000000e+01 4.460348937592836967e-04
7.900000000000000000e+01 1.711301466342806960e-03
8.000000000000000000e+01 7.989355754610260197e-04
8.100000000000000000e+01 7.896822621670674530e-04
8.200000000000000000e+01 5.325112085933569406e-04
8.300000000000000000e+01 6.048378443028991835e-04
8.400000000000000000e+01 1.392794740034276630e-03
8.500000000000000000e+01 1.577610035334200533e-03
8.600000000000000000e+01 3.104432541400007468e-04
8.700000000000000000e+01 3.702092309371419468e-04
8.800000000000000000e+01 8.254745591203741092e-04
8.900000000000000000e+01 4.205344530585998280e-04
9.000000000000000000e+01 5.430958470090120312e-04
9.100000000000000000e+01 1.188171287803562251e-03
9.200000000000000000e+01 1.344194731649782804e-03
9.300000000000000000e+01 8.235476707880157307e-04
9.400000000000000000e+01 5.831239802512137036e-04
9.500000000000000000e+01 5.281009254810473640e-04
9.600000000000000000e+01 8.171755382027608497e-04
9.700000000000000000e+01 2.973156999113055437e-04
9.800000000000000000e+01 3.115265780243279040e-04
9.900000000000000000e+01 8.733357955234803552e-04
1.000000000000000000e+02 2.132692016904243898e-03


==> Data/B3_C1_kur.txt <==
1.000000000000000000e+00 1.185070655741081964e+02
2.000000000000000000e+00 8.165970356758415392e+02
3.000000000000000000e+00 3.529432261270820845e+02
4.000000000000000000e+00 2.636982597041920258e+02
5.000000000000000000e+00 2.159302898848419545e+02
6.000000000000000000e+00 1.694562484847887731e+02
7.000000000000000000e+00 1.601380898936377548e+02
8.000000000000000000e+00 1.641734126725274052e+02
9.000000000000000000e+00 1.427245046137081772e+02
1.000000000000000000e+01 1.283532260804831253e+02
1.100000000000000000e+01 1.320238151524745547e+02
1.200000000000000000e+01 1.266399840195657873e+02
1.300000000000000000e+01 1.132256053949033259e+02
1.400000000000000000e+01 1.123593230872143920e+02
1.500000000000000000e+01 1.033307552540124874e+02
1.600000000000000000e+01 1.076072453461993206e+02
1.700000000000000000e+01 1.046035467201217841e+02
1.800000000000000000e+01 9.756187557433754876e+01
1.900000000000000000e+01 1.114398250813614482e+02
2.000000000000000000e+01 9.318291252149083448e+01
2.100000000000000000e+01 8.993505031388576754e+01
2.200000000000000000e+01 9.264517198257573227e+01
2.300000000000000000e+01 9.214672886179887712e+01
2.400000000000000000e+01 8.289553639579469291e+01
2.500000000000000000e+01 8.503954224573143961e+01
2.600000000000000000e+01 8.208899637734853627e+01
2.700000000000000000e+01 7.916887855525949647e+01
2.800000000000000000e+01 8.368069823462185752e+01
2.900000000000000000e+01 9.700223852778597688e+01
3.000000000000000000e+01 1.152936492292988930e+02
3.100000000000000000e+01 1.317050903118278598e+02
3.200000000000000000e+01 1.089526476430177553e+02
3.300000000000000000e+01 1.183017825062082977e+02
3.400000000000000000e+01 1.135021722925816903e+02
3.500000000000000000e+01 1.052355830918858572e+02
3.600000000000000000e+01 9.993824509663383537e+01
3.700000000000000000e+01 1.050084648872949202e+02
3.800000000000000000e+01 9.685841072213295888e+01
3.900000000000000000e+01 9.444730065907646122e+01
4.000000000000000000e+01 1.000896117185015584e+02
4.100000000000000000e+01 8.387046536973743116e+01
4.200000000000000000e+01 9.760169370007749023e+01
4.300000000000000000e+01 7.965662933415183034e+01
4.400000000000000000e+01 8.313354872585716748e+01
4.500000000000000000e+01 7.320937971037281500e+01
4.600000000000000000e+01 8.068300225688950889e+01
4.700000000000000000e+01 7.755592321664930466e+01
4.800000000000000000e+01 7.343282196564256026e+01
4.900000000000000000e+01 7.754394800067395011e+01
5.000000000000000000e+01 8.119521253742117040e+01
5.100000000000000000e+01 6.543127989464500160e+01
5.200000000000000000e+01 7.086315940798075985e+01
5.300000000000000000e+01 6.527952716752503193e+01
5.400000000000000000e+01 7.905773297389607990e+01
5.500000000000000000e+01 7.033202503969454256e+01
5.600000000000000000e+01 6.374659990757064065e+01
5.700000000000000000e+01 6.222950068625108599e+01
5.800000000000000000e+01 5.937975560469114811e+01
5.900000000000000000e+01 7.094305532080703358e+01
6.000000000000000000e+01 5.927661911068843636e+01
6.100000000000000000e+01 6.509725185978270190e+01
6.200000000000000000e+01 5.686187981576875927e+01
6.300000000000000000e+01 5.886550077387944668e+01
6.400000000000000000e+01 6.248729388670744811e+01
6.500000000000000000e+01 5.398601076568182577e+01
6.600000000000000000e+01 5.477027913562032779e+01
6.700000000000000000e+01 5.297839464888907912e+01
6.800000000000000000e+01 5.763808210472480198e+01
6.900000000000000000e+01 5.653828780680898092e+01
7.000000000000000000e+01 6.135789815601160058e+01
7.100000000000000000e+01 6.065815528457569883e+01
7.200000000000000000e+01 5.068888709219170607e+01
7.300000000000000000e+01 5.367838124023699464e+01
7.400000000000000000e+01 5.643420881752054186e+01
7.500000000000000000e+01 5.475997961788137047e+01
7.600000000000000000e+01 4.977154174251053576e+01
7.700000000000000000e+01 4.853682016679176314e+01
7.800000000000000000e+01 5.018660086889183702e+01
7.900000000000000000e+01 5.775637936857819454e+01
8.000000000000000000e+01 5.434806140002142172e+01
8.100000000000000000e+01 5.177631024369659229e+01
8.200000000000000000e+01 4.681455238542105235e+01
8.300000000000000000e+01 4.659975432938069417e+01
8.400000000000000000e+01 5.783136100852672712e+01
8.500000000000000000e+01 5.086227516900812873e+01
8.600000000000000000e+01 4.577368141795989942e+01
8.700000000000000000e+01 4.861059438089459661e+01
8.800000000000000000e+01 4.867719503668904935e+01
8.900000000000000000e+01 4.499768677847523435e+01
9.000000000000000000e+01 4.824096846160810514e+01
9.100000000000000000e+01 4.483312543124630878e+01
9.200000000000000000e+01 4.439681509852662344e+01
9.300000000000000000e+01 4.773773555140064673e+01
9.400000000000000000e+01 4.252935242908701241e+01
9.500000000000000000e+01 4.356409559110742435e+01
9.600000000000000000e+01 4.186027974194359302e+01
9.700000000000000000e+01 3.983033494737406954e+01
9.800000000000000000e+01 4.178928210420835399e+01
9.900000000000000000e+01 3.983722039242794466e+01
1.000000000000000000e+02 3.836644526575979341e+01


==> Data/B4_C1_e100_qqplot.txt <==
-4.066797060861146668e-04 -1.455573947168886662e-03
-3.412731778617848267e-04 -9.701524395495653152e-04
-3.108760412509547154e-04 -7.078653434291481972e-04
-2.908597624695557831e-04 -5.091278580948710442e-04
-2.759126027544895059e-04 -4.692401562351733446e-04
-2.639795819059668949e-04 -4.085240361746400595e-04
-2.540470423417481383e-04 -3.213721502106636763e-04
-2.455397710802989172e-04 -2.734559529926627874e-04
-2.380997275523108491e-04 -2.707538078539073467e-04
-2.314888435718373463e-04 -2.534237864892929792e-04
-2.255407699921151924e-04 -2.425294514978304505e-04
-2.201346810664333697e-04 -2.374197210883721709e-04
-2.151800441942182006e-04 -2.363412058912217617e-04
-2.106072700765710499e-04 -2.309485862497240305e-04
-2.063617130426639336e-04 -2.284395304741337895e-04
-2.023996769074951421e-04 -2.246278600068762898e-04
-1.986856720663123096e-04 -2.029000024776905775e-04
-1.951904810716273376e-04 -2.022874396061524749e-04
-1.918897625832450778e-04 -1.978163927560672164e-04
-1.887630233328061141e-04 -1.933751482283696532e-04
-1.857928474967737134e-04 -1.804965722840279341e-04
-1.829643098111483394e-04 -1.789799280231818557e-04
-1.802645222412871829e-04 -1.787189248716458678e-04
-1.776822793185463983e-04 -1.761450985213741660e-04
-1.752077774459372497e-04 -1.742624299367889762e-04
-1.728323903995755023e-04 -1.686299219727516174e-04
-1.705484880436800347e-04 -1.652260398259386420e-04
-1.683492886464823504e-04 -1.625216682441532612e-04
-1.662287375901062153e-04 -1.606341538717970252e-04
-1.641814070088124552e-04 -1.567271974636241794e-04
-1.622024121664860708e-04 -1.477764017181470990e-04
-1.602873413310000367e-04 -1.427600509487092495e-04
-1.584321966129366151e-04 -1.423591020284220576e-04
-1.566333437737617794e-04 -1.401326444465667009e-04
-1.548874694195672731e-04 -1.392928679706528783e-04
-1.531915443134892509e-04 -1.374450803268700838e-04
-1.515427917864134054e-04 -1.366150972899049520e-04
-1.499386604187481851e-04 -1.335637061856687069e-04
-1.483768003185151037e-04 -1.333951804554089904e-04
-1.468550424421924904e-04 -1.329165388597175479e-04
-1.453713805016633139e-04 -1.296851260121911764e-04
-1.439239550786360349e-04 -1.287189370486885309e-04
-1.425110396310344074e-04 -1.282406446989625692e-04
-1.411310281272435503e-04 -1.275433169212192297e-04
-1.397824240861356994e-04 -1.259853161172941327e-04
-1.384638308353570752e-04 -1.250253844773396850e-04
-1.371739428289131773e-04 -1.248954940820112824e-04
-1.359115378887631054e-04 -1.231593778356909752e-04
-1.346754702548814291e-04 -1.220159101649187505e-04
-1.334646643447541439e-04 -1.219090481754392385e-04
-1.322781091371454435e-04 -1.216547825606539845e-04
-1.311148531066652721e-04 -1.213001378346234560e-04
-1.299739996455634536e-04 -1.208211688208393753e-04
-1.288547029175719913e-04 -1.202217172249220312e-04
-1.277561640957761667e-04 -1.192993149743415415e-04
-1.266776279426070988e-04 -1.189061222248710692e-04
-1.256183796952857674e-04 -1.188354726764373481e-04
-1.245777422245606314e-04 -1.186515000881627202e-04
-1.235550734384527121e-04 -1.158031154773198068e-04
-1.225497639060911699e-04 -1.149200834333896637e-04
-1.215612346796170450e-04 -1.136430728365667164e-04
-1.205889352946741929e-04 -1.136195132858119905e-04
-1.196323419321955933e-04 -1.135784987127408385e-04
-1.186909557261199929e-04 -1.107475545722991228e-04
-1.177643012033567638e-04 -1.096394043997861445e-04
-1.168519248437839634e-04 -1.076544212992303073e-04
-1.159533937493702731e-04 -1.074602259905077517e-04
-1.150682944126386946e-04 -1.058931375155225396e-04
-1.141962315757108802e-04 -1.058295529219321907e-04
-1.133368271720523707e-04 -1.049374477588571608e-04
-1.124897193438238871e-04 -1.028919068630784750e-04
-1.116545615284518007e-04 -1.002255739877000451e-04
-1.108310216086499109e-04 -9.975447028409689665e-05
-1.100187811206710504e-04 -9.900859731715172529e-05
-1.092175345160674969e-04 -9.868091729003936052e-05
-1.084269884726846806e-04 -9.841827704804018140e-05
-1.076468612509883248e-04 -9.778652747627347708e-05
-1.068768820922048733e-04 -9.700718510430306196e-05
-1.061167906550480097e-04 -9.646629769122228026e-05
-1.053663364881075670e-04 -9.584175131749361753e-05
-1.046252785352163982e-04 -9.423867595614865422e-05
-1.038933846713641551e-04 -9.354316716780886054e-05
-1.031704312669103703e-04 -9.304483683081343770e-05
-1.024562027780586771e-04 -9.238044003723189235e-05
-1.017504913617130701e-04 -9.193901496473699808e-05
-1.010530965129930283e-04 -9.122867777477949858e-05
-1.003638247238295539e-04 -9.067865903489291668e-05
-9.968248916118777764e-05 -9.026196494232863188e-05
-9.900890936357457906e-05 -8.925626025302335620e-05
-9.834291095460062648e-05 -8.902958506951108575e-05
-9.768432537245929021e-05 -8.818119385978206992e-05
-9.703298961427435886e-05 -8.814455941319465637e-05
-9.638874599434188776e-05 -8.756745955906808376e-05
-9.575144191537466720e-05 -8.745748345972970128e-05
-9.512092965191813396e-05 -8.637396967969834805e-05
-9.449706614516529993e-05 -8.609172800788655877e-05
-9.387971280846299830e-05 -8.595563122071325779e-05
-9.326873534284437070e-05 -8.499504474457353354e-05
-9.266400356197649821e-05 -8.476578659610822797e-05
-9.206539122594907770e-05 -8.448812150163576007e-05
-9.147277588337734315e-05 -8.354125748155638576e-05
-9.088603872132203047e-05 -8.334844460478052497e-05
-9.030506442256799860e-05 -8.250278915511444211e-05
-8.972974102983388408e-05 -8.221336611313745379e-05
-8.915995981650935741e-05 -8.185156912077218294e-05
-8.859561516355147451e-05 -8.042939589358866215e-05
-8.803660444218560255e-05 -7.968540012370795012e-05
-8.748282790209366928e-05 -7.891451969044283032e-05
-8.693418856477468006e-05 -7.885284867370501161e-05
-8.639059212180273878e-05 -7.865866064094007015e-05
-8.585194683770730722e-05 -7.855162402847781777e-05
-8.531816345722949410e-05 -7.810237002559006214e-05
-8.478915511672331683e-05 -7.733470556559041142e-05
-8.426483725947167850e-05 -7.725068280706182122e-05
-8.374512755472289299e-05 -7.672647916479036212e-05
-8.322994582024605603e-05 -7.652068597963079810e-05
-8.271921394822460700e-05 -7.630670006619766355e-05
-8.221285583431788880e-05 -7.605241989949718118e-05
-8.171079730972994574e-05 -7.588790322188287973e-05
-8.121296607613297149e-05 -7.493996963603422046e-05
-8.071929164330105932e-05 -7.481489592464640737e-05
-8.022970526932516645e-05 -7.409526006085798144e-05
-7.974413990327463501e-05 -7.235164957819506526e-05
-7.926253013019385395e-05 -7.223663851618766785e-05
-7.878481211831311936e-05 -7.208042370621114969e-05
-7.831092356837709067e-05 -7.173735502874478698e-05
-7.784080366497778765e-05 -7.112188905011862516e-05
-7.737439302981098904e-05 -7.067953265504911542e-05
-7.691163367675196325e-05 -7.031299173831939697e-05
-7.645246896867794351e-05 -7.017902680672705173e-05
-7.599684357594931039e-05 -6.955042044864967465e-05
-7.554470343647774820e-05 -6.930085510248318315e-05
-7.509599571730438323e-05 -6.923078763065859675e-05
-7.465066877762329908e-05 -6.842739094281569123e-05
-7.420867213318921220e-05 -6.827383913332596421e-05
-7.376995642203628670e-05 -6.792875501560047269e-05
-7.333447337146503197e-05 -6.649362330790609121e-05
-7.290217576622901919e-05 -6.614103767788037658e-05
-7.247301741787703195e-05 -6.601362838409841061e-05
-7.204695313519585836e-05 -6.599468179047107697e-05
-7.162393869571472037e-05 -6.563864008057862520e-05
-7.120393081821132966e-05 -6.530481914523988962e-05
-7.078688713619425406e-05 -6.407546607078984380e-05
-7.037276617230911913e-05 -6.344766734400764108e-05
-6.996152731363301520e-05 -6.285968265729025006e-05
-6.955313078782402825e-05 -6.137241871329024434e-05
-6.914753764008427477e-05 -6.133526039775460958e-05
-6.874470971090818365e-05 -6.130135443527251482e-05
-6.834460961458431200e-05 -6.120160833233967423e-05
-6.794720071841483524e-05 -6.055492121959105134e-05
-6.755244712263258557e-05 -6.038661376805976033e-05
-6.716031364097800377e-05 -6.031058364897035062e-05
-6.677076578192148941e-05 -6.014225800754502416e-05
-6.638376973049257899e-05 -5.963898729532957077e-05
-6.599929233070432404e-05 -5.942112693446688354e-05
-6.561730106854271464e-05 -5.901995245949365199e-05
-6.523776405550084682e-05 -5.875690112588927150e-05
-6.486065001264208578e-05 -5.825640619150362909e-05
-6.448592825515715092e-05 -5.802387386211194098e-05
-6.411356867742189897e-05 -5.797362246084958315e-05
-6.374354173850597266e-05 -5.784037421108223498e-05
-6.337581844814775111e-05 -5.745042653870768845e-05
-6.301037035314738222e-05 -5.744600275647826493e-05
-6.264716952418789865e-05 -5.723884169128723443e-05
-6.228618854305342290e-05 -5.720189437852241099e-05
-6.192740049023553030e-05 -5.657050496665760875e-05
-6.157077893291307898e-05 -5.656660141539759934e-05
-6.121629791329348579e-05 -5.628862709272652864e-05
-6.086393193729723345e-05 -5.606134800473228097e-05
-6.051365596358218026e-05 -5.574740134761668742e-05
-6.016544539288674724e-05 -5.546308602788485587e-05
-5.981927605768707658e-05 -5.536740718525834382e-05
-5.947512421215363329e-05 -5.512551433639600873e-05
-5.913296652239886085e-05 -5.511514245881699026e-05
-5.879278005700489982e-05 -5.509634866029955447e-05
-5.845454227782209960e-05 -5.487582166097126901e-05
-5.811823103102864657e-05 -5.468275412567891181e-05
-5.778382453844339427e-05 -5.433552360045723617e-05
-5.745130138908209003e-05 -5.421357491286471486e-05
-5.712064053095005267e-05 -5.419163426267914474e-05
-5.679182126306267487e-05 -5.418544969870708883e-05
-5.646482322768630322e-05 -5.403545947046950459e-05
-5.613962640279239442e-05 -5.355863686418160796e-05
-5.581621109471808994e-05 -5.354750464903190732e-05
-5.549455793102591128e-05 -5.343542579794302583e-05
-5.517464785355668708e-05 -5.318134935805574059e-05
-5.485646211166930188e-05 -5.314300869940780103e-05
-5.453998225566119489e-05 -5.250090907793492079e-05
-5.422519013036372702e-05 -5.234379568719305098e-05
-5.391206786890727305e-05 -5.196215715841390193e-05
-5.360059788665027218e-05 -5.166426490177400410e-05
-5.329076287526726333e-05 -5.158424391993321478e-05
-5.298254579699096523e-05 -5.096321910968981683e-05
-5.267592987900338687e-05 -5.082244751974940300e-05
-5.237089860797182125e-05 -5.072234125691466033e-05
-5.206743572472464024e-05 -5.056023292127065361e-05
-5.176552521906323126e-05 -5.024568235967308283e-05
-5.146515132470542753e-05 -5.006632636650465429e-05
-5.116629851435668423e-05 -5.005493585485965014e-05
-5.086895149490536889e-05 -4.995880954083986580e-05
-5.057309520273785600e-05 -4.991529931430704892e-05
-5.027871479917030216e-05 -4.969586007064208388e-05
-4.998579566599362545e-05 -4.915309182251803577e-05
-4.969432340112816545e-05 -4.904845991404727101e-05
-4.940428381438476444e-05 -4.897235339740291238e-05
-4.911566292332957966e-05 -4.861376146436668932e-05
-4.882844694924881834e-05 -4.855465886066667736e-05
-4.854262231321136267e-05 -4.778278162120841444e-05
-4.825817563222582193e-05 -4.777063440997153521e-05
-4.797509371548979611e-05 -4.771931708091869950e-05
-4.769336356072809824e-05 -4.742795863421633840e-05
-4.741297235061807885e-05 -4.741503653349354863e-05
-4.713390744929922001e-05 -4.734550748253241181e-05
-4.685615639896453251e-05 -4.727567647933028638e-05
-4.657970691653172309e-05 -4.715796967502683401e-05
-4.630454689039184156e-05 -4.683220686274580657e-05
-4.603066437723309697e-05 -4.640416955226100981e-05
-4.575804759893794556e-05 -4.626612644642591476e-05
-4.548668493955135652e-05 -4.599296153173781931e-05
-4.521656494231824313e-05 -4.571715544443577528e-05
-4.494767630678831089e-05 -4.561082459986209869e-05
-4.468000788598645932e-05 -4.557352804113179445e-05
-4.441354868364689405e-05 -4.555954728857614100e-05
-4.414828785150903855e-05 -4.544820330920629203e-05
-4.388421468667426281e-05 -4.522289600572548807e-05
-4.362131862902108431e-05 -4.505640390561893582e-05
-4.335958925867762178e-05 -4.462369543034583330e-05
-4.309901629354949897e-05 -4.424182043294422328e-05
-4.283958958690254145e-05 -4.395648647914640605e-05
-4.258129912499778602e-05 -4.381470716907642782e-05
-4.232413502477796270e-05 -4.338156213634647429e-05
-4.206808753160432436e-05 -4.327834540163166821e-05
-4.181314701704201466e-05 -4.321053347666747868e-05
-4.155930397669305290e-05 -4.298341445974074304e-05
-4.130654902807562095e-05 -4.281754445401020348e-05
-4.105487290854857509e-05 -4.232264109305106103e-05
-4.080426647327975952e-05 -4.231061393511481583e-05
-4.055472069325744407e-05 -4.224871008773334324e-05
-4.030622665334323938e-05 -4.208790778648108244e-05
-4.005877555036606275e-05 -4.201520641800016165e-05
-3.981235869125553497e-05 -4.189927858533337712e-05
-3.956696749121448302e-05 -4.167324368609115481e-05
-3.932259347192871906e-05 -4.128900036448612809e-05
-3.907922825981413617e-05 -4.128046930418349802e-05
-3.883686358429942699e-05 -4.069020360475406051e-05
-3.859549127614402540e-05 -4.030713171232491732e-05
-3.835510326579020726e-05 -4.003489084425382316e-05
-3.811569158174838817e-05 -3.974654100602492690e-05
-3.787724834901525889e-05 -3.948155062971636653e-05
-3.763976578752360665e-05 -3.934427877538837492e-05
-3.740323621062294137e-05 -3.890721927746199071e-05
-3.716765202359076402e-05 -3.882338933181017637e-05
-3.693300572217297309e-05 -3.851250221487134695e-05
-3.669928989115355114e-05 -3.846239633276127279e-05
-3.646649720295201376e-05 -3.829786146525293589e-05
-3.623462041624872938e-05 -3.828420449281111360e-05
-3.600365237463670022e-05 -3.822461439995095134e-05
-3.577358600529996735e-05 -3.821739664999768138e-05
-3.554441431771750793e-05 -3.807483881246298552e-05
-3.531613040239187269e-05 -3.794266740442253649e-05
-3.508872742960289547e-05 -3.751787153305485845e-05
-3.486219864818457091e-05 -3.748832023120485246e-05
-3.463653738432585230e-05 -3.699310764204710722e-05
-3.441173704039398728e-05 -3.648856727522797883e-05
-3.418779109378010004e-05 -3.645141987362876534e-05
-3.396469309576686412e-05 -3.645135075203143060e-05
-3.374243667041699189e-05 -3.625794488471001387e-05
-3.352101551348304892e-05 -3.624843884608708322e-05
-3.330042339133720418e-05 -3.617202673922292888e-05
-3.308065413992122085e-05 -3.615078821894712746e-05
-3.286170166371559013e-05 -3.508820009301416576e-05
-3.264355993472788933e-05 -3.479930819594301283e-05
-3.242622299149972037e-05 -3.466847192612476647e-05
-3.220968493813176138e-05 -3.428048512432724237e-05
-3.199393994332669399e-05 -3.413378726691007614e-05
-3.177898223944959302e-05 -3.394011946511454880e-05
-3.156480612160508076e-05 -3.390801794012077153e-05
-3.135140594673146926e-05 -3.351321720401756465e-05
-3.113877613271098267e-05 -3.349525650264695287e-05
-3.092691115749618175e-05 -3.333204222144559026e-05
-3.071580555825152638e-05 -3.308115992695093155e-05
-3.050545393051082857e-05 -3.274095797678455710e-05
-3.029585092734914559e-05 -3.270561137469485402e-05
-3.008699125856957411e-05 -3.255636329413391650e-05
-2.987886968990424746e-05 -3.254970943089574575e-05
-2.967148104222950194e-05 -3.209276837878860533e-05
-2.946482019079465679e-05 -3.166966416756622493e-05
-2.925888206446414322e-05 -3.091617691097781062e-05
-2.905366164497303033e-05 -3.077636574744246900e-05
-2.884915396619532404e-05 -3.062675750697962940e-05
-2.864535411342482947e-05 -3.053315231227315962e-05
-2.844225722266846784e-05 -3.015816218976397067e-05
-2.823985847995160115e-05 -3.012697743542958051e-05
-2.803815312063539806e-05 -2.985831633850466460e-05
-2.783713642874560440e-05 -2.982134537887759507e-05
-2.763680373631284001e-05 -2.978777047246694565e-05
-2.743715042272391376e-05 -2.865898568416014314e-05
-2.723817191408431951e-05 -2.815453808580059558e-05
-2.703986368259110983e-05 -2.773372943920549005e-05
-2.684222124591654739e-05 -2.764971577562391758e-05
-2.664524016660174457e-05 -2.762344593065790832e-05
-2.644891605146072836e-05 -2.756502544798422605e-05
-2.625324455099406991e-05 -2.695843613764736801e-05
-2.605822135881243800e-05 -2.660963218659162521e-05
-2.586384221106939862e-05 -2.653737283253576607e-05
-2.567010288590377596e-05 -2.642683648446109146e-05
-2.547699920289089363e-05 -2.618731014081276953e-05
-2.528452702250298415e-05 -2.611277886899188161e-05
-2.509268224557819759e-05 -2.585830770840402693e-05
-2.490146081279822276e-05 -2.582205888757016510e-05
-2.471085870417450756e-05 -2.506990131223574281e-05
-2.452087193854250914e-05 -2.490027873136568815e-05
-2.433149657306426868e-05 -2.489748840162064880e-05
-2.414272870273871462e-05 -2.432146902719978243e-05
-2.395456445992008709e-05 -2.428490915917791426e-05
-2.376700001384370452e-05 -2.428490915917791426e-05
-2.358003157015932640e-05 -2.414119262539315969e-05
-2.339365537047208857e-05 -2.390406370977871120e-05
-2.320786769189034002e-05 -2.364474130445159972e-05
-2.302266484658083885e-05 -2.344317363167647272e-05
-2.283804318133076167e-05 -2.324784509255550802e-05
-2.265399907711656042e-05 -2.307654540345538408e-05
-2.247052894867965312e-05 -2.302642496943008155e-05
-2.228762924410848423e-05 -2.299071275047026575e-05
-2.210529644442719529e-05 -2.297761420777533203e-05
-2.192352706319055007e-05 -2.292132739967200905e-05
-2.174231764608518190e-05 -2.227137338195461780e-05
-2.156166477053681100e-05 -2.209942795161623508e-05
-2.138156504532362135e-05 -2.198574293288402259e-05
-2.120201511019525507e-05 -2.186710662499535829e-05
-2.102301163549806818e-05 -2.179531838919501752e-05
-2.084455132180538031e-05 -2.166333979403134435e-05
-2.066663089955406374e-05 -2.163533281418494880e-05
-2.048924712868587913e-05 -2.159295036108233035e-05
-2.031239679829473373e-05 -2.144143581972457469e-05
-2.013607672627893373e-05 -2.135742761311121285e-05
-1.996028375899879656e-05 -2.116601353918667883e-05
-1.978501477093900664e-05 -2.099491030094213784e-05
-1.961026666437657166e-05 -2.092626527883112431e-05
-1.943603636905297686e-05 -2.062099883914925158e-05
-1.926232084185187533e-05 -2.029597089858725667e-05
-1.908911706648093237e-05 -2.024164314207155257e-05
-1.891642205315868751e-05 -2.020057218032889068e-05
-1.874423283830589234e-05 -2.010751813941169530e-05
-1.857254648424127322e-05 -1.996767241507768631e-05
-1.840136007888186118e-05 -1.983478068723343313e-05
-1.823067073544751634e-05 -1.973650978470686823e-05
-1.806047559216986706e-05 -1.962029637070372701e-05
-1.789077181200529449e-05 -1.959982182597741485e-05
-1.772155658235221676e-05 -1.904314012790564448e-05
-1.755282711477223887e-05 -1.888851875264663249e-05
-1.738458064471540577e-05 -1.870165215223096311e-05
-1.721681443124943977e-05 -1.852014793257694691e-05
-1.704952575679257278e-05 -1.835364855651278049e-05
-1.688271192685050198e-05 -1.804917337722145021e-05
-1.671637026975675722e-05 -1.784842243068851531e-05
-1.655049813641697843e-05 -1.776570388756226748e-05
-1.638509290005663529e-05 -1.761188468663021922e-05
-1.622015195597233499e-05 -1.722098022582940757e-05
-1.605567272128664009e-05 -1.705369686533231288e-05
-1.589165263470625750e-05 -1.698342020972631872e-05
-1.572808915628364282e-05 -1.694474485702812672e-05
-1.556497976718190459e-05 -1.680824607319664210e-05
-1.540232196944293076e-05 -1.660507768974639475e-05
-1.524011328575870669e-05 -1.654306652199011296e-05
-1.507835125924597395e-05 -1.634511500014923513e-05
-1.491703345322368762e-05 -1.622370109544135630e-05
-1.475615745099374316e-05 -1.619324939383659512e-05
-1.459572085562469847e-05 -1.615768996998667717e-05
-1.443572128973824020e-05 -1.570600034028757364e-05
-1.427615639529890618e-05 -1.566064747748896480e-05
-1.411702383340634209e-05 -1.564152262290008366e-05
-1.395832128409054990e-05 -1.559580232424195856e-05
-1.380004644610985693e-05 -1.556516144773922861e-05
-1.364219703675162597e-05 -1.549318039906211197e-05
-1.348477079163564536e-05 -1.531734960735775530e-05
-1.332776546452013136e-05 -1.514830273663392290e-05
-1.317117882711041726e-05 -1.454904031561454758e-05
-1.301500866887009554e-05 -1.443723431293619797e-05
-1.285925279683473502e-05 -1.441414406144758686e-05
-1.270390903542809160e-05 -1.421225897502154112e-05
-1.254897522628076534e-05 -1.385616906190989539e-05
-1.239444922805122573e-05 -1.338177844445453957e-05
-1.224032891624924263e-05 -1.319575403613271192e-05
-1.208661218306161092e-05 -1.317363694397499785e-05
-1.193329693718024010e-05 -1.292403158004162833e-05
-1.178038110363248169e-05 -1.280804190173512325e-05
-1.162786262361364713e-05 -1.276454531762283295e-05
-1.147573945432177538e-05 -1.274853821087162942e-05
-1.132400956879451807e-05 -1.259574401046847925e-05
-1.117267095574824220e-05 -1.257263284060172737e-05
-1.102172161941914709e-05 -1.252204128832090646e-05
-1.087115957940649726e-05 -1.226302629220299423e-05
-1.072098287051786265e-05 -1.215135307575110346e-05
-1.057118954261647150e-05 -1.211986727867042646e-05
-1.042177766047038764e-05 -1.199175949295749888e-05
-1.027274530360378841e-05 -1.139820687967585400e-05
-1.012409056615009430e-05 -1.115072791435522959e-05
-9.975811556707043227e-06 -1.106276249629445374e-05
-9.827906398193574219e-06 -1.093206356017617509e-05
-9.680373227708650706e-06 -1.044108648784458637e-05
-9.533210196391857539e-06 -1.040606457536341622e-05
-9.386415469285759833e-06 -1.030512976285535842e-05
-9.239987225200157461e-06 -1.012596112559549510e-05
-9.093923656577943842e-06 -9.861475518846418709e-06
-8.948222969362816328e-06 -9.735425010148901492e-06
-8.802883382868638317e-06 -9.655375833972357213e-06
-8.657903129650456464e-06 -9.137024790106806904e-06
-8.513280455377276329e-06 -8.859375157044269145e-06
-8.369013618706386406e-06 -8.430232810496818274e-06
-8.225100891159381301e-06 -8.293503924505785108e-06
-8.081540556999690931e-06 -7.573031780339078978e-06
-7.938330913111813950e-06 -7.218384325824445114e-06
-7.795470268882058907e-06 -7.207170710898935795e-06
-7.652956946080772776e-06 -7.117183486116118729e-06
-7.510789278746244933e-06 -6.711983587592840195e-06
-7.368965613069983315e-06 -6.564527211594395339e-06
-7.227484307283576232e-06 -6.561648660863284022e-06
-7.086343731547017848e-06 -6.325303274934412912e-06
-6.945542267838465149e-06 -6.230283361219335347e-06
-6.805078309845519571e-06 -6.094653599575394765e-06
-6.664950262857874042e-06 -5.886859071324579418e-06
-6.525156543661449112e-06 -5.751671324105700478e-06
-6.385695580433896194e-06 -5.451887773233465850e-06
-6.246565812641552613e-06 -5.344394594430923462e-06
-6.107765690937745141e-06 -5.307193077896954492e-06
-5.969293677062518234e-06 -5.292085461405804381e-06
-5.831148243743698891e-06 -4.263338723831111565e-06
-5.693327874599357421e-06 -3.950198788515990600e-06
-5.555831064041640406e-06 -3.936753273592330515e-06
-5.418656317181889457e-06 -3.912271040462655947e-06
-5.281802149737177904e-06 -3.652517079899553210e-06
-5.145267087938207822e-06 -3.439851980147068389e-06
-5.009049668438440338e-06 -3.267297415732173249e-06
-4.873148438224674360e-06 -3.180094154231483117e-06
-4.737561954528929744e-06 -3.113393404419184662e-06
-4.602288784741660291e-06 -2.381690364927635528e-06
-4.467327506326308458e-06 -2.327045194761012681e-06
-4.332676706735244111e-06 -2.220849864897900261e-06
-4.198334983326967904e-06 -1.983414449568954296e-06
-4.064300943284813899e-06 -1.968222477444214746e-06
-3.930573203536904112e-06 -1.897488232316391077e-06
-3.797150390677520978e-06 -1.685709889898134861e-06
-3.664031140889907082e-06 -1.631228656151506584e-06
-3.531214099870455704e-06 -1.498478582107054535e-06
-3.398697922754331166e-06 -1.444036229258927051e-06
-3.266481274042567244e-06 -1.381331344418867957e-06
-3.134562827530629259e-06 -1.336124569206731394e-06
-3.002941266238568585e-06 -1.133623072746559046e-06
-2.871615282342601871e-06 -1.083694655790168326e-06
-2.740583577108390253e-06 -1.064039906850666739e-06
-2.609844860825949109e-06 -1.038575987877266016e-06
-2.479397852746223080e-06 -8.172403909156855661e-07
-2.349241281019417833e-06 -7.504286827497708146e-07
-2.219373882635190219e-06 -7.319274004657927435e-07
-2.089794403364700211e-06 -7.041977596600190736e-07
-1.960501597704675384e-06 -6.072872906770498957e-07
-1.831494228823566728e-06 -5.541563155020412523e-07
-1.702771068509847451e-06 -3.866640270189236617e-07
-1.574330897122726671e-06 -3.781421753501490457e-07
-1.446172503545250050e-06 -3.513705451041460037e-07
-1.318294685140083826e-06 -2.233794162975755171e-07
-1.190696247708072884e-06 -1.721239328844603733e-07
-1.063376005449872695e-06 -9.968643865931881010e-08
-9.363327809308143990e-07 1.933891979888358037e-07
-8.095654050493714563e-07 2.382150370294766617e-07
-6.830727170094421912e-07 2.875177074201928917e-07
-5.568535642969005308e-07 4.017803121314500459e-07
-4.309068026608647189e-07 5.218598175815714058e-07
-3.052312961000706731e-07 5.364083222048066091e-07
-1.798259168550034724e-07 6.388057727235718630e-07
-5.468954540655946884e-08 1.224085281137377024e-06
7.017892951817313653e-08 1.528087864244298544e-06
1.947806109318535465e-07 1.622694753677933477e-06
3.191165935635555745e-07 1.628923200769349933e-06
4.431879638247135324e-07 1.678237481428368483e-06
5.669957997628013862e-07 1.790874875950976275e-06
6.905411710006936678e-07 1.804097905733215157e-06
8.138251386593580484e-07 1.929027121150284074e-06
9.368487552608361843e-07 1.933048679347848520e-06
1.059613064607923958e-06 2.047401494564837776e-06
1.182119101635792904e-06 2.050959437838173471e-06
1.304367892229808247e-06 2.198718675572308712e-06
1.426360453001946082e-06 2.602523636596743017e-06
1.548097791016072853e-06 2.687144160518073477e-06
1.669580903449225980e-06 2.785357764878426678e-06
1.790810777171680971e-06 2.792887016767053865e-06
1.911788388222346861e-06 2.794102556435973383e-06
2.032514701146861418e-06 3.241337708459468558e-06
2.152990668151972109e-06 3.314725518066552468e-06
2.273217228008252138e-06 3.328267894175951369e-06
2.393195304598594929e-06 3.359084530529798940e-06
2.512925804951745823e-06 3.426901230341172777e-06
2.632409616497011969e-06 4.057162186654750258e-06
2.751647603082280820e-06 4.082859959453344345e-06
2.870640598901259342e-06 4.225476914143655449e-06
2.989389398578692906e-06 4.242171598889399320e-06
3.107894739311437925e-06 4.709827408078126609e-06
3.226157263274593473e-06 4.722758149000583217e-06
3.344177410448575626e-06 4.892940069112228230e-06
3.462015693992291601e-06 5.290935860102763399e-06
3.580035841166273754e-06 5.583594429481308907e-06
3.698298365129429302e-06 5.785509074485162273e-06
3.816803705862174321e-06 5.865520051884232089e-06
3.935552505539607462e-06 5.958291239949176088e-06
4.054545501358586830e-06 5.962051091046305373e-06
4.173783487943855258e-06 6.293169462878722697e-06
4.293267299489121828e-06 6.439324806706281379e-06
4.412997799842271027e-06 6.563644546986324713e-06
4.532975876432614241e-06 6.695418505842098966e-06
4.653202436288894694e-06 6.711951755278278142e-06
4.773678403294006233e-06 6.771523203497054055e-06
4.894404716218519943e-06 6.979575573495822027e-06
5.015382327269186467e-06 7.012659352767514065e-06
5.136612200991640399e-06 7.101683877408504486e-06
5.258095313424794585e-06 7.464566806447692215e-06
5.379832651438921145e-06 7.791373718646354973e-06
5.501825212211057710e-06 7.798174010531511158e-06
5.624074002805073899e-06 8.060808795562479645e-06
5.746580039832942846e-06 8.186123523046262562e-06
5.869344349180029772e-06 8.729224646231159568e-06
5.992367965781510026e-06 8.738387805351521820e-06
6.115651933440171441e-06 8.739810255065094680e-06
6.239197304678064994e-06 9.105030585487838835e-06
6.363005140616153271e-06 9.118085472437087446e-06
6.487076510877312499e-06 9.125249562202952802e-06
6.611412493509011986e-06 9.245672117685899138e-06
6.736014174922694514e-06 9.336782568425405771e-06
6.860882649847425002e-06 9.409331141796428710e-06
6.986019021295869429e-06 9.606356798030901700e-06
7.111424400540937053e-06 9.763816706254146993e-06
7.237099907101738298e-06 9.912121640809345990e-06
7.363046668737774110e-06 9.920603588398080319e-06
7.489265821450315771e-06 9.997877896239515394e-06
7.615758509490245036e-06 1.037824222294148058e-05
7.742525885371688826e-06 1.056251585396239534e-05
7.869569109890746275e-06 1.080625224858522415e-05
7.996889352148946463e-06 1.095753759727813303e-05
8.124487789580956559e-06 1.101584348361939192e-05
8.252365607986124476e-06 1.108885226130951196e-05
8.380524001563600250e-06 1.110179891838924959e-05
8.508964172950721878e-06 1.118134423450101167e-05
8.637687333264440308e-06 1.119361604651203379e-05
8.766694702145548117e-06 1.151066135207656771e-05
8.895987507805574638e-06 1.158519171440275386e-05
9.025566987076062952e-06 1.187200541608035564e-05
9.155434385460291412e-06 1.194453216157853603e-05
9.285590957187095812e-06 1.197754590975819156e-05
9.416037965266822689e-06 1.212133793160319328e-05
9.546776681549264679e-06 1.218496709043392912e-05
9.677808386783476297e-06 1.226214135385816917e-05
9.809134370679443012e-06 1.232616432389477268e-05
9.940755931971501991e-06 1.268898267881013453e-05
1.007267437848343998e-05 1.276300008612452075e-05
1.020489102719520559e-05 1.277109640795970336e-05
1.033740720431132928e-05 1.294787671213271096e-05
1.047022424533077981e-05 1.317813257628586143e-05
1.060334349511839456e-05 1.330122995568672195e-05
1.073676630797777684e-05 1.336047444056021050e-05
1.087049404772568748e-05 1.377715670969337225e-05
1.100452808776784233e-05 1.423003686795709655e-05
1.113886981117611769e-05 1.432320459571201354e-05
1.127352061076718204e-05 1.435342528566252440e-05
1.140848188918253387e-05 1.454487482988042757e-05
1.154375505896980332e-05 1.477460773458005860e-05
1.167934154266554794e-05 1.499391873949207366e-05
1.181524277287931392e-05 1.513380539108766243e-05
1.195146019237908140e-05 1.562857141834683716e-05
1.208799525417805148e-05 1.565280581417027861e-05
1.222484942162276304e-05 1.571507709741126746e-05
1.236202416848251399e-05 1.594614514033310115e-05
1.249952097904023100e-05 1.615525798115413636e-05
1.263734134818457247e-05 1.617428097233641893e-05
1.277548678150339181e-05 1.635387525311671197e-05
1.291395879537861872e-05 1.640720984141808003e-05
1.305275891708242619e-05 1.653660547162871808e-05
1.319188868487476977e-05 1.659687404753640294e-05
1.333134964810232269e-05 1.671407335379626602e-05
1.347114336729874762e-05 1.671631616773083806e-05
1.361127141428639315e-05 1.675016574154142290e-05
1.375173537227933873e-05 1.692339537839870900e-05
1.389253683598789143e-05 1.710312608338426799e-05
1.403367741172444981e-05 1.710803007881622761e-05
1.417515871751085689e-05 1.712656012387014925e-05
1.431698238318711851e-05 1.760633131198119372e-05
1.445915005052164636e-05 1.771740608091931790e-05
1.460166337332293249e-05 1.781201899575535208e-05
1.474452401755268753e-05 1.782295839802827686e-05
1.488773366144056451e-05 1.787027758837211877e-05
1.503129399560025488e-05 1.798801895347423851e-05
1.517520672314725999e-05 1.805352985684294254e-05
1.531947355981814991e-05 1.851559682108927518e-05
1.546409623409133004e-05 1.857116694736760110e-05
1.560907648730951359e-05 1.867676473921164870e-05
1.575441607380369838e-05 1.882598189695272595e-05
1.590011676101882928e-05 1.885195888462476432e-05
1.604618032964103951e-05 1.885602796392049640e-05
1.619260857372664696e-05 1.917436566145624965e-05
1.633940330083273959e-05 1.918546695378609002e-05
1.648656633214953614e-05 1.963714021258056164e-05
1.663409950263445458e-05 1.998178595385979861e-05
1.678200466114792189e-05 2.006402610277291387e-05
1.693028367059097296e-05 2.022934677370358258e-05
1.707893840804467555e-05 2.035713441728148609e-05
1.722797076491126969e-05 2.049710928986314684e-05
1.737738264705735694e-05 2.071865674224682152e-05
1.752717597495874639e-05 2.072146526188589633e-05
1.767735268384737761e-05 2.106023748638108373e-05
1.782791472386002914e-05 2.117147050739731640e-05
1.797886406018912425e-05 2.122143814631272107e-05
1.813020267323539334e-05 2.134435271727852523e-05
1.828193255876266421e-05 2.157395101676229388e-05
1.843405572805452918e-05 2.223022784164641052e-05
1.858657420807336374e-05 2.226302785857114941e-05
1.873949004162112045e-05 2.227872391813434660e-05
1.889280528750249128e-05 2.254757782793603837e-05
1.904652202069012298e-05 2.262296038679778576e-05
1.920064233249211625e-05 2.263553687953390181e-05
1.935516833072165247e-05 2.274237340316176414e-05
1.951010213986896857e-05 2.289728035975713283e-05
1.966544590127560860e-05 2.295116973982658237e-05
1.982120177331097251e-05 2.315214442205615342e-05
1.997737193155130778e-05 2.328361370018683374e-05
2.013395856896101172e-05 2.336726538487710059e-05
2.029096389607652233e-05 2.354983735131099820e-05
2.044839014119249277e-05 2.370726178924087435e-05
2.060623955055072373e-05 2.390058762102853507e-05
2.076451438853142009e-05 2.411772766208741814e-05
2.092321693784721229e-05 2.421341014269273728e-05
2.108234949973977298e-05 2.422655961709097028e-05
2.124191439417910700e-05 2.452147964504547417e-05
2.140191396006555850e-05 2.458651943015865982e-05
2.156235055543462352e-05 2.458685594319831580e-05
2.172322655766454426e-05 2.463182863721158355e-05
2.188454436368683737e-05 2.495158150850329548e-05
2.204630639019957688e-05 2.510839840397238731e-05
2.220851507388379417e-05 2.544959170336369425e-05
2.237117287162277817e-05 2.558259438956156373e-05
2.253428226072451979e-05 2.561291876190807670e-05
2.269784573914712431e-05 2.567061892477795482e-05
2.286186582572750350e-05 2.568081072240602225e-05
2.302634506041321196e-05 2.589407813502475619e-05
2.319128600449748176e-05 2.601828964543528855e-05
2.335669124085784184e-05 2.641358878463506699e-05
2.352256337419762064e-05 2.647397013788577169e-05
2.368890503129136201e-05 2.668058732524514198e-05
2.385571886123344636e-05 2.672204209375195205e-05
2.402300753569029641e-05 2.677491647773422301e-05
2.419077374915627935e-05 2.680571196833625436e-05
2.435902021921310229e-05 2.690508699743077159e-05
2.452774968679309034e-05 2.705836595850996673e-05
2.469696491644615791e-05 2.715812115638982505e-05
2.486666869661072708e-05 2.719465737754944712e-05
2.503686383988837298e-05 2.752147884166333824e-05
2.520755318332271782e-05 2.757006404863204807e-05
2.537873958868214680e-05 2.784650314424652606e-05
2.555042594274676592e-05 2.787645280477590859e-05
2.572261515759956108e-05 2.795256477838847786e-05
2.589531017092180595e-05 2.804069299600087106e-05
2.606851394629274891e-05 2.838668297044932842e-05
2.624222947349385044e-05 2.856361061276402324e-05
2.641645976881744524e-05 2.877608312701340765e-05
2.659120787537988022e-05 2.881372711271978915e-05
2.676647686343967014e-05 2.956987009383738041e-05
2.694226983071980731e-05 3.019699033757206053e-05
2.711858990273560731e-05 3.068387013627216220e-05
2.729544023312675271e-05 3.071414903388358653e-05
2.747282400399493732e-05 3.102852861047722399e-05
2.765074442624625389e-05 3.104218194494023919e-05
2.782920473993894176e-05 3.107717930106446147e-05
2.800820821463612865e-05 3.150997144985012710e-05
2.818775814976449493e-05 3.159815605613403022e-05
2.836785787497768458e-05 3.189963535987772048e-05
2.854851075052605548e-05 3.191227733623236418e-05
2.872972016763142365e-05 3.232087692595086992e-05
2.891148954886806887e-05 3.247278800699859858e-05
2.909382234854935781e-05 3.250519512221217155e-05
2.927672205312052670e-05 3.252220631111413240e-05
2.946019218155743400e-05 3.265197665314190090e-05
2.964423628577163525e-05 3.277125506429001689e-05
2.982885795102171243e-05 3.301938340882770717e-05
3.001406079633121360e-05 3.312609260319732130e-05
3.019984847491296215e-05 3.317807932035066187e-05
3.038622467460019998e-05 3.324833232909440994e-05
3.057319311828458148e-05 3.334027860546484590e-05
3.076075756436095728e-05 3.339685645187273622e-05
3.094892180717958820e-05 3.356416709721088409e-05
3.113768967750513888e-05 3.445959737291559577e-05
3.132706504298338272e-05 3.446189293754287064e-05
3.151705180861538453e-05 3.473062315606512129e-05
3.170765391723909634e-05 3.475493940641172230e-05
3.189887535001907116e-05 3.483579712337814271e-05
3.209072012694386112e-05 3.497149373288266361e-05
3.228319230733176382e-05 3.497762372717261314e-05
3.247629599034465293e-05 3.513733463478274643e-05
3.267003531551027220e-05 3.531619222485460341e-05
3.286441446325331158e-05 3.533246126607991755e-05
3.305943765543494688e-05 3.582033968996256590e-05
3.325510915590160194e-05 3.642898809630423784e-05
3.345143327104262154e-05 3.654220563475973904e-05
3.364841435035742436e-05 3.662057497422210872e-05
3.384605678703198680e-05 3.677914355648681521e-05
3.404436501852519309e-05 3.715233469847589731e-05
3.424334352716478733e-05 3.742626722669228911e-05
3.444299684075371359e-05 3.760907566174864769e-05
3.464332953318647798e-05 3.771001502173021436e-05
3.484434622507627164e-05 3.797969111474230886e-05
3.504605158439247473e-05 3.831529102171771228e-05
3.524845032710934142e-05 3.845811806968413293e-05
3.545154721786570305e-05 3.882624150719493628e-05
3.565534707063619762e-05 3.884747638949193060e-05
3.585985474941390391e-05 3.941791146644391119e-05
3.606507516890501680e-05 3.945538992411457002e-05
3.627101329523553037e-05 3.953710256610065699e-05
3.647767414667037552e-05 3.995181396021507680e-05
3.668506279434512104e-05 4.003404319519177079e-05
3.689318436301044769e-05 4.062032166984863579e-05
3.710204403179001917e-05 4.081226143171079457e-05
3.731164703495170215e-05 4.085138425580225885e-05
3.752199866269238641e-05 4.094876203453168273e-05
3.773310426193702822e-05 4.095164695172570646e-05
3.794496923715187658e-05 4.097919736523181200e-05
3.815759905117234284e-05 4.198992610326968133e-05
3.837099922604596789e-05 4.257368709659203887e-05
3.858517534389048693e-05 4.280655775801278651e-05
3.880013304776757434e-05 4.284859460312873125e-05
3.901587804257263496e-05 4.289204662200063467e-05
3.923241609594060072e-05 4.293497477192431688e-05
3.944975303916876968e-05 4.312219971325248480e-05
3.966789476815647049e-05 4.331067611929029226e-05
3.988684724436212831e-05 4.370206079329364002e-05
4.010661649577809131e-05 4.390478352434001863e-05
4.032720861792392250e-05 4.458854891709052026e-05
4.054862977485787902e-05 4.482511576497927308e-05
4.077088620020775803e-05 4.549036020762287080e-05
4.099398419822098040e-05 4.576888386509381235e-05
4.121793014483486763e-05 4.581432222039438784e-05
4.144273048876673265e-05 4.622275810106657445e-05
4.166839175262544449e-05 4.671878559747710824e-05
4.189492053404377583e-05 4.690274363383650780e-05
4.212232350683275305e-05 4.705160608864389360e-05
4.235060742215837474e-05 4.708947381004691124e-05
4.257977910974086803e-05 4.715550676337443292e-05
4.280984547907757380e-05 4.723730307887308300e-05
4.304081352068963684e-05 4.724441896541975439e-05
4.327269030739290089e-05 4.781982715940102935e-05
4.350548299559445182e-05 4.791572064277715981e-05
4.373919882661385345e-05 4.795660424861125648e-05
4.397384512803164438e-05 4.805350545211695135e-05
4.420942931506384205e-05 4.819646710529923439e-05
4.444595889196445990e-05 4.839118628297001123e-05
4.468344145345611891e-05 4.876577077084220946e-05
4.492188468618925497e-05 4.886652823188342154e-05
4.516129637023107407e-05 4.900504791294224560e-05
4.540168438058489898e-05 4.905959576717577875e-05
4.564305668874028702e-05 4.918354898109100759e-05
4.588542136425498942e-05 4.918661579722538590e-05
4.612878657636957909e-05 4.930230716126970947e-05
4.637316059565534983e-05 4.958162026014178991e-05
4.661855179569642210e-05 4.984987754141911864e-05
4.686496865480692278e-05 5.029550084145739675e-05
4.711241975778410619e-05 5.034327841713093221e-05
4.736091379769830409e-05 5.062963828095234931e-05
4.761045957772061955e-05 5.064433935331180692e-05
4.786106601298944189e-05 5.080863047624006867e-05
4.811274213251647420e-05 5.094047446618787944e-05
4.836549708113389260e-05 5.103714283904992044e-05
4.861934012148289502e-05 5.138573033036664128e-05
4.887428063604517761e-05 5.145980685483664274e-05
4.913032812921882950e-05 5.154608152224682271e-05
4.938749222943865960e-05 5.162205707165412605e-05
4.964578269134340826e-05 5.195248377276584506e-05
4.990520939799035223e-05 5.227409565122798085e-05
5.016578236311849536e-05 5.260122270556166768e-05
5.042751173346197145e-05 5.262515696813352406e-05
5.069040779111512961e-05 5.326371683622710407e-05
5.095448095594989858e-05 5.368327401811257005e-05
5.121974178808777440e-05 5.371279621613211930e-05
5.148620099042732612e-05 5.397060522227548063e-05
5.175386941122917770e-05 5.450640674098394811e-05
5.202275804675909638e-05 5.462614353746175766e-05
5.229287804399222333e-05 5.486941881827078760e-05
5.256424070337882592e-05 5.502742715179920197e-05
5.283685748167399766e-05 5.532644718186929822e-05
5.311073999483268803e-05 5.539705307455733418e-05
5.338590002097258990e-05 5.603222234640270472e-05
5.366234950340539932e-05 5.636867354041896760e-05
5.394010055374010037e-05 5.644307748298160732e-05
5.421916545505895243e-05 5.644630800816230476e-05
5.449955666516899215e-05 5.655293352901935577e-05
5.478128681993065614e-05 5.666524884873069823e-05
5.506436873666668873e-05 5.675121064996346831e-05
5.534881541765222947e-05 5.700839028577320278e-05
5.563464005368970547e-05 5.751843127654865384e-05
5.592185602777045324e-05 5.776707621407695115e-05
5.621047691882563802e-05 5.811456503579393029e-05
5.650051650556904581e-05 5.823820902151055634e-05
5.679198877043449903e-05 5.833973045810125768e-05
5.708490790361117574e-05 5.835880801896564662e-05
5.737928830717872958e-05 5.839709046995267272e-05
5.767514459934624247e-05 5.840318772243335843e-05
5.797249161879755781e-05 5.845580744789913297e-05
5.827134442914630111e-05 5.850237357662990689e-05
5.857171832350410484e-05 5.851646346854977310e-05
5.887362882916551382e-05 5.863915794179774821e-05
5.917709171241269483e-05 5.880333992536179721e-05
5.948212298344426045e-05 5.896190486964769661e-05
5.978873890143183881e-05 5.962414434179663658e-05
6.009695597970813691e-05 5.984499875921756029e-05
6.040679099109114576e-05 6.004866736475378275e-05
6.071826097334814663e-05 6.019392458256334066e-05
6.103138323480460060e-05 6.023341484251432121e-05
6.134617536010206847e-05 6.029101496096700430e-05
6.166265521611017546e-05 6.095965727581642568e-05
6.198084095799756066e-05 6.105467036832123995e-05
6.230075103546677808e-05 6.112104892963543534e-05
6.262240419915896352e-05 6.119593308540061116e-05
6.294581950723327477e-05 6.120662146713584661e-05
6.327101633212717680e-05 6.167001993162557483e-05
6.359801436750354845e-05 6.185602978803217411e-05
6.392683363539092625e-05 6.203776865731924772e-05
6.425749449352297039e-05 6.234856846276670694e-05
6.459001764288426785e-05 6.249652506085112691e-05
6.492442413546952015e-05 6.254666368477046490e-05
6.526073538226297318e-05 6.261429371079429984e-05
6.559897316144577340e-05 6.279068475123494864e-05
6.593915962683973443e-05 6.311371544143185019e-05
6.628131731659450687e-05 6.334343197522684932e-05
6.662546916212796371e-05 6.334687350317835808e-05
6.697163849732762082e-05 6.417946133296936750e-05
6.731984906802306740e-05 6.454662798205390573e-05
6.767012504173812058e-05 6.456107075791805983e-05
6.802249101773435937e-05 6.503139593405649066e-05
6.837697203735396611e-05 6.507600483018904924e-05
6.873359359467640388e-05 6.532062252517789602e-05
6.909238164749432359e-05 6.539220339618623257e-05
6.945336262862869092e-05 6.550129182869568467e-05
6.981656345758829646e-05 6.586062227142974734e-05
7.018201155258843495e-05 6.594623118871822953e-05
7.054973484294718505e-05 6.690602458547800779e-05
7.091976178186265058e-05 6.691533781122416258e-05
7.129212135959803805e-05 6.725077400915324688e-05
7.166684311708251213e-05 6.733804912073537707e-05
7.204395715994220829e-05 6.763493001926690340e-05
7.242349417298299191e-05 6.780196417821571231e-05
7.280548543514491302e-05 6.795318768126890063e-05
7.318996283493324928e-05 6.797700189054012299e-05
7.357695888636229522e-05 6.824536831118166447e-05
7.396650674541882314e-05 6.928267248440533876e-05
7.435864022707332362e-05 6.946858775336295366e-05
7.475339382285610184e-05 6.972458504606038332e-05
7.515080271902484677e-05 7.059913332341238856e-05
7.555090281534912499e-05 7.060950883897021413e-05
7.595373074452531098e-05 7.120203372323885560e-05
7.635932389226492893e-05 7.131825987016782165e-05
7.676772041807401075e-05 7.135528721846640110e-05
7.717895927674980297e-05 7.147485302994027734e-05
7.759308024063535803e-05 7.214971992652863264e-05
7.801012392265240653e-05 7.225161971291527152e-05
7.843013180015577014e-05 7.270655623869970441e-05
7.885314623963694878e-05 7.420600741170346737e-05
7.927921052231755316e-05 7.433928840328007936e-05
7.970836887066986567e-05 7.523283420596271753e-05
8.014066647590612240e-05 7.527659909101203084e-05
8.057614952647709251e-05 7.532018207712098956e-05
8.101486523762982828e-05 7.545442349510267377e-05
8.145686188206452503e-05 7.566392741864547133e-05
8.190218882174550076e-05 7.633540371898561716e-05
8.235089654091889283e-05 7.655293302377685905e-05
8.280303668039045502e-05 7.667024328839033842e-05
8.325866207311864091e-05 7.703041046625003219e-05
8.371782678119309433e-05 7.705129974056035280e-05
8.418058613425212012e-05 7.726470357738435268e-05
8.464699676941864767e-05 7.891050336183980107e-05
8.511711667281804557e-05 7.986819400684908032e-05
8.559100522275384386e-05 7.990001176949590445e-05
8.606872323463432095e-05 8.078874816419556737e-05
8.655033300771531885e-05 8.086129673756659031e-05
8.703589837376594516e-05 8.178233110811561346e-05
8.752548474774186514e-05 8.198739669751375914e-05
8.801915918057373665e-05 8.261403854703530669e-05
8.851699041417106326e-05 8.383930253330618143e-05
8.901904893875868107e-05 8.413574687438085675e-05
8.952540705266543992e-05 8.532001083949580789e-05
9.003613892468702448e-05 8.549187623430043459e-05
9.055132065916367170e-05 8.660047751618549228e-05
9.107103036391200998e-05 8.673036791151389480e-05
9.159534822116425818e-05 8.706763037480413914e-05
9.212435656167080136e-05 8.743406215216964483e-05
9.265813994214809949e-05 8.820275979815050960e-05
9.319678522624366657e-05 8.914685167837888002e-05
9.374038166921558075e-05 8.972778596216812730e-05
9.428902100653451576e-05 8.990510832518339157e-05
9.484279754662654389e-05 9.039402357302606106e-05
9.540180826799210415e-05 9.082671749638393521e-05
9.596615292095024455e-05 9.099108137888833880e-05
9.653593413427462213e-05 9.103785851038992405e-05
9.711125752700870955e-05 9.163402137346565723e-05
9.769223182576287695e-05 9.197580948239192367e-05
9.827896898781846068e-05 9.319431410403922200e-05
9.887158433038977510e-05 9.360993863083422184e-05
9.947019666641735824e-05 9.397483518114313483e-05
1.000749284472855424e-04 9.485596820013597608e-05
1.006859059129038583e-04 9.490701631875708699e-05
1.013032592496061328e-04 9.510059317108243704e-05
1.019271227563589533e-04 9.540267637930810452e-05
1.025576350198155137e-04 9.564423817209899426e-05
1.031949390987827207e-04 9.593707363819703460e-05
1.038391827187152053e-04 9.727993165142834187e-05
1.044905184769002858e-04 9.786849113879725337e-05
1.051491040590410935e-04 9.807213791646063328e-05
1.058151024680153849e-04 9.870291250990703702e-05
1.064886822656285699e-04 9.894301183521747589e-05
1.071700178282702107e-04 9.944850171450525522e-05
1.078592896174339019e-04 9.964775381376966834e-05
1.085566844661538894e-04 1.002386343316175044e-04
1.092623958824995100e-04 1.002648568828590214e-04
1.099766243713512167e-04 1.021483476506546140e-04
1.106995777758049745e-04 1.026355676003731787e-04
1.114314716396572582e-04 1.036038302117958665e-04
1.121725295925483863e-04 1.038704140228219330e-04
1.129229837594891678e-04 1.042675139615312219e-04
1.136830751966456249e-04 1.055782267940230668e-04
1.144530543554291848e-04 1.062449009623378515e-04
1.152331815771255407e-04 1.063437521224841475e-04
1.160237276205083976e-04 1.068931160261854529e-04
1.168249742251119104e-04 1.077665438060648739e-04
1.176372147130907438e-04 1.077763226930983365e-04
1.184607546328925252e-04 1.083159513655118644e-04
1.192959124482645709e-04 1.091416197596117854e-04
1.201430202764932443e-04 1.093370228772982955e-04
1.210024246801517537e-04 1.113099933718331158e-04
1.218744875170795682e-04 1.114504411816596985e-04
1.227595868538111602e-04 1.119159569498151541e-04
1.236581179482248234e-04 1.120053129852749407e-04
1.245704943077976373e-04 1.125958297052420676e-04
1.254971488305608529e-04 1.157660299213603139e-04
1.264385350366364533e-04 1.161384861916303635e-04
1.273951283991150529e-04 1.162491025752387941e-04
1.283674277840579051e-04 1.163828055723570287e-04
1.293559570105320164e-04 1.164738132501952350e-04
1.303612665428936128e-04 1.174222270492464304e-04
1.313839353290015321e-04 1.180636754725128412e-04
1.324245727997266681e-04 1.184297652798704803e-04
1.334838210470479453e-04 1.188087480841204524e-04
1.345623572002170674e-04 1.190456023323349655e-04
1.356608960220128919e-04 1.191442424897104502e-04
1.367801927500043001e-04 1.198801692225970328e-04
1.379210462111061727e-04 1.201334380311891437e-04
1.390843022415862358e-04 1.205363005283288658e-04
1.402708574491949903e-04 1.213144787470810115e-04
1.414816633593223298e-04 1.216919627040624619e-04
1.427177309932040061e-04 1.218586185132153332e-04
1.439801359333541864e-04 1.233001239597797394e-04
1.452700239397980843e-04 1.238198165083304048e-04
1.465886171905764375e-04 1.244566083187237382e-04
1.479372212316845052e-04 1.246851898031309247e-04
1.493172327354754165e-04 1.247106411028653383e-04
1.507301481830768813e-04 1.258586125914007425e-04
1.521775736061041061e-04 1.259914861293509603e-04
1.536612355466332284e-04 1.273967500310391188e-04
1.551829934229560586e-04 1.309187646256759763e-04
1.567448535231889773e-04 1.371834514429792762e-04
1.583489848908544687e-04 1.373237610096111894e-04
1.599977374179301515e-04 1.380478643113747239e-04
1.616936625240082822e-04 1.382899063173681498e-04
1.634395368782025175e-04 1.384357747156172991e-04
1.652383897173776784e-04 1.388403761666268110e-04
1.670935344354409916e-04 1.389765529893338680e-04
1.690086052709269173e-04 1.391436817357316613e-04
1.709876001132533559e-04 1.394570135744288564e-04
1.730349306945471702e-04 1.418908505002036691e-04
1.751554817509233053e-04 1.422937493771314621e-04
1.773546811481210438e-04 1.423999638063833117e-04
1.796385835040165114e-04 1.432730496162548661e-04
1.820139705503782588e-04 1.447939575882628560e-04
1.844884724229872448e-04 1.465708191972225904e-04
1.870707153457281920e-04 1.486373221268877387e-04
1.897705029155894027e-04 1.510013971710577607e-04
1.925990406012146141e-04 1.594826171640306711e-04
1.955692164372470690e-04 1.613604981685057282e-04
1.986959556876860870e-04 1.684054877841845155e-04
2.019966741760683467e-04 1.696834806352853775e-04
2.054918651707532645e-04 1.728978531900793314e-04
2.092058700119362054e-04 1.731508236844092607e-04
2.131679061471049969e-04 1.744280889397487044e-04
2.174134631810120590e-04 1.758720463840290904e-04
2.219862372986592097e-04 1.805926294764503837e-04
2.269408741708744872e-04 1.813907292671501637e-04
2.323469630965563641e-04 1.878167386166751385e-04
2.382950366762786264e-04 2.062999119516462088e-04
2.449059206567521835e-04 2.130556094925850630e-04
2.523459641847401974e-04 2.195785637013614178e-04
2.608532354461894185e-04 2.630672242958098650e-04
2.707857750104082834e-04 2.655025746207684278e-04
2.827187958589312197e-04 2.666839573066681623e-04
2.976659555739976054e-04 2.745842502918094397e-04
3.176822343553969172e-04 3.233986790291965008e-04
3.480793709662278416e-04 3.688096185214817524e-04
4.134858991905621811e-04 4.465963575057685375e-04


==> Data/B4_C1_e1_qqplot.txt <==
-1.182657862478023316e-04 -1.331871026195585728e-04
-1.027994482331955447e-04 -1.212305360240861773e-04
-9.530611987051180350e-05 -1.212060960824601352e-04
-9.025028903035228940e-05 -1.146503709605894983e-04
-8.640626061350836621e-05 -9.695244807517156005e-05
-8.329244987744142633e-05 -9.277479693992063403e-05
-8.066853664189092582e-05 -8.618946594651788473e-05
-7.839685522737717036e-05 -8.590363722760230303e-05
-7.639102513867664340e-05 -8.240106399171054363e-05
-7.459320553605888477e-05 -7.733313395874574780e-05
-7.296272646476002202e-05 -7.698805711697787046e-05
-7.146987993806021787e-05 -7.624303543707355857e-05
-7.009229062192774706e-05 -7.330404332606121898e-05
-6.881267691134601799e-05 -6.949248199816793203e-05
-6.761740779758740566e-05 -6.924682384124025702e-05
-6.649553814775246779e-05 -6.662204395979642868e-05
-6.543814363717031981e-05 -6.651188596151769161e-05
-6.443785001254646720e-05 -6.228648999240249395e-05
-6.348849220682077860e-05 -6.037057391949929297e-05
-6.258486250470422297e-05 -6.006505282130092382e-05
-6.172252118628196059e-05 -5.925069854129105806e-05
-6.089765189848382642e-05 -5.915441943216137588e-05
-6.010694962798236610e-05 -5.903064811718650162e-05
-5.934753282308926530e-05 -5.896959919482469559e-05
-5.861687366582633905e-05 -5.843008693773299456e-05
-5.791274216671198137e-05 -5.802140367450192571e-05
-5.723316091391034220e-05 -5.744193549617193639e-05
-5.657636812545646394e-05 -5.739672997151501477e-05
-5.594078723788705777e-05 -5.592928573605604470e-05
-5.532500168865347903e-05 -5.540833444683812559e-05
-5.472773386117426881e-05 -5.485980364028364420e-05
-5.414782739286280939e-05 -5.376559784053824842e-05
-5.358423222034308707e-05 -5.310237975209020078e-05
-5.303599186800589686e-05 -5.286947271088138223e-05
-5.250223258709944840e-05 -5.262811464490368962e-05
-5.198215403062133807e-05 -5.262624472379684448e-05
-5.147502121008306491e-05 -5.193845208850689232e-05
-5.098015752795116294e-05 -5.182294626138173044e-05
-5.049693871730297169e-05 -5.160822911420837045e-05
-5.002478755027493416e-05 -5.108385812491178513e-05
-4.956316920093699308e-05 -5.066077210358344018e-05
-4.911158716763050058e-05 -5.016759678255766630e-05
-4.866957967551490956e-05 -5.003887054044753313e-05
-4.823671649289165914e-05 -4.944463216816075146e-05
-4.781259610536230564e-05 -4.919817001791670918e-05
-4.739684320052295894e-05 -4.840021938434801996e-05
-4.698910642304146112e-05 -4.821915354114025831e-05
-4.658905636590201474e-05 -4.786346107721328735e-05
-4.619638376855900782e-05 -4.741719749290496111e-05
-4.581079789688545457e-05 -4.741236989502795041e-05
-4.543202508329764332e-05 -4.716601324616931379e-05
-4.505980740837871171e-05 -4.678867844631895423e-05
-4.469390150782466325e-05 -4.677334800362586975e-05
-4.433407749064984188e-05 -4.665808592108078301e-05
-4.398011795640670925e-05 -4.661145430873148143e-05
-4.363181710071398374e-05 -4.651468407246284187e-05
-4.328897989972040332e-05 -4.619839091901667416e-05
-4.295142136527169727e-05 -4.605054346029646695e-05
-4.261896586353383751e-05 -4.593884295900352299e-05
-4.229144649068134691e-05 -4.548146898741833866e-05
-4.196870449999509992e-05 -4.492331572691909969e-05
-4.165058877536355613e-05 -4.457998875295743346e-05
-4.133695534673673610e-05 -4.430445915204472840e-05
-4.102766694357645532e-05 -4.427151725394651294e-05
-4.072259258277517485e-05 -4.389459718368016183e-05
-4.042160718789115080e-05 -4.291156801627948880e-05
-4.012459123688026576e-05 -4.283019006834365427e-05
-3.983143043579877144e-05 -4.262242146069183946e-05
-3.954201541620555225e-05 -4.224725125823169947e-05
-3.925624145422436308e-05 -4.210834958939813077e-05
-3.897400820942761390e-05 -4.074737444170750678e-05
-3.869521948188108277e-05 -4.007629831903614104e-05
-3.841978298585502531e-05 -4.003494177595712245e-05
-3.814761013884057324e-05 -3.865999315166845918e-05
-3.787861586464635487e-05 -3.854675378534011543e-05
-3.761271840945786373e-05 -3.818685581791214645e-05
-3.734983916984778462e-05 -3.772646959987469018e-05
-3.708990253181448525e-05 -3.752602060558274388e-05
-3.683283572000937913e-05 -3.748551171156577766e-05
-3.657856865638563942e-05 -3.735638529178686440e-05
-3.632703382757205689e-05 -3.709604425239376724e-05
-3.607816616032798521e-05 -3.650392682175152004e-05
-3.583190290449752289e-05 -3.560086770448833704e-05
-3.558818352292401573e-05 -3.464936526142992079e-05
-3.534694958783464415e-05 -3.460568768787197769e-05
-3.510814468324158710e-05 -3.459282379481010139e-05
-3.487171431294464887e-05 -3.457768252701498568e-05
-3.463760581375415664e-05 -3.440567161305807531e-05
-3.440576827357970315e-05 -3.432033554418012500e-05
-3.417615245406089696e-05 -3.420429493417032063e-05
-3.394871071744300810e-05 -3.412009027670137584e-05
-3.372339695741679568e-05 -3.399381967028602958e-05
-3.350016653366665932e-05 -3.392710277694277465e-05
-3.327897620989601663e-05 -3.378468318260274827e-05
-3.305978409510123509e-05 -3.369393380125984550e-05
-3.284254958789989691e-05 -3.350981569383293390e-05
-3.262723332371864711e-05 -3.296323848189786077e-05
-3.241379712466780304e-05 -3.282156467321328819e-05
-3.220220395193968842e-05 -3.230901711503975093e-05
-3.199241786058051624e-05 -3.222939994884654880e-05
-3.178440395649125591e-05 -3.219977588742040098e-05
-3.157812835553158151e-05 -3.160526466672308743e-05
-3.137355814460002245e-05 -3.129449032712727785e-05
-3.117066134457986346e-05 -3.124040813418105245e-05
-3.096940687504103193e-05 -3.078239024034701288e-05
-3.076976452060165490e-05 -3.044253571715671569e-05
-3.057170489885458050e-05 -2.964608574984595180e-05
-3.037519942977261230e-05 -2.946672248071990907e-05
-3.018022030651118870e-05 -2.937259887403342873e-05
-2.998674046753221019e-05 -2.931740709755104035e-05
-2.979473356997803301e-05 -2.918440804933197796e-05
-2.960417396422851364e-05 -2.905044311773963273e-05
-2.941503666957847135e-05 -2.880977626773528755e-05
-2.922729735097690979e-05 -2.857810068235266954e-05
-2.904093229677237156e-05 -2.838233012880664319e-05
-2.885591839741291910e-05 -2.799625690386164933e-05
-2.867223312505149229e-05 -2.791092265397310257e-05
-2.848985451401106535e-05 -2.741186654020566493e-05
-2.830876114206611323e-05 -2.734589361352846026e-05
-2.812893211249982458e-05 -2.706421764742117375e-05
-2.795034703689863994e-05 -2.684919309103861451e-05
-2.777298601864796389e-05 -2.684003629838116467e-05
-2.759682963709494607e-05 -2.679498538782354444e-05
-2.742185893234617102e-05 -2.661395774339325726e-05
-2.724805539066980423e-05 -2.646905340952798724e-05
-2.707540093047368685e-05 -2.644912274263333529e-05
-2.690387788883187388e-05 -2.622477040858939290e-05
-2.673346900853453047e-05 -2.618617691041436046e-05
-2.656415742563647301e-05 -2.565709655755199492e-05
-2.639592665748151918e-05 -2.565316390246152878e-05
-2.622876059118121360e-05 -2.562327063060365617e-05
-2.606264347252692932e-05 -2.544704511819873005e-05
-2.589755989531615496e-05 -2.532216058170888573e-05
-2.573349479107442077e-05 -2.519094778108410537e-05
-2.557043341915525204e-05 -2.510085505491588265e-05
-2.540836135720177851e-05 -2.506734563212376088e-05
-2.524726449195377744e-05 -2.452476292091887444e-05
-2.508712901038585898e-05 -2.423751539026852697e-05
-2.492794139116181858e-05 -2.408978252788074315e-05
-2.476968839639218645e-05 -2.408657383057288826e-05
-2.461235706368201804e-05 -2.369135290791746229e-05
-2.445593469845650439e-05 -2.347438021388370544e-05
-2.430040886655303889e-05 -2.284150286868680269e-05
-2.414576738706862712e-05 -2.275012411701027304e-05
-2.399199832545197399e-05 -2.233956729469355196e-05
-2.383908998683049045e-05 -2.203421536250971258e-05
-2.368703090956242793e-05 -2.196079731220379472e-05
-2.353580985900521636e-05 -2.182925163651816547e-05
-2.338541582149133191e-05 -2.171606865886133164e-05
-2.323583799850332596e-05 -2.159826181014068425e-05
-2.308706580104022256e-05 -2.139446769433561713e-05
-2.293908884416778968e-05 -2.107904401782434434e-05
-2.279189694174540686e-05 -2.095598210871685296e-05
-2.264548010132284067e-05 -2.095163108606357127e-05
-2.249982851920020633e-05 -2.094509545713663101e-05
-2.235493257564496238e-05 -2.064367981802206486e-05
-2.221078283026006346e-05 -2.060381302726455033e-05
-2.206737001749730132e-05 -2.049906834145076573e-05
-2.192468504231067058e-05 -2.045714063569903374e-05
-2.178271897594436863e-05 -2.024147761403582990e-05
-2.164146305185045256e-05 -2.010984644584823400e-05
-2.150090866173142335e-05 -1.968460856005549431e-05
-2.136104735170313607e-05 -1.967222124221734703e-05
-2.122187081857370968e-05 -1.958649227162823081e-05
-2.108337090623413996e-05 -1.949209035956300795e-05
-2.094553960215663832e-05 -1.922971387102734298e-05
-2.080836903399701655e-05 -1.916206201713066548e-05
-2.067185146629703851e-05 -1.910086211864836514e-05
-2.053597929728364862e-05 -1.908026570163201541e-05
-2.040074505576139097e-05 -1.903612792375497520e-05
-2.026614139809487813e-05 -1.897289257613010705e-05
-2.013216110527808766e-05 -1.893744774861261249e-05
-1.999879708008767750e-05 -1.890332350740209222e-05
-1.986604234431722687e-05 -1.884426455944776535e-05
-1.973389003608986165e-05 -1.872963730420451611e-05
-1.960233340724635369e-05 -1.867916762421373278e-05
-1.947136582080638355e-05 -1.803918894438538700e-05
-1.934098074850041862e-05 -1.795712523744441569e-05
-1.921117176836981125e-05 -1.794468334992416203e-05
-1.908193256243294518e-05 -1.784447704267222434e-05
-1.895325691441518724e-05 -1.780724232958164066e-05
-1.882513870754061146e-05 -1.759410042723175138e-05
-1.869757192238339499e-05 -1.748856266203802079e-05
-1.857055063477706971e-05 -1.741661253618076444e-05
-1.844406901377965770e-05 -1.737256206979509443e-05
-1.831812131969298978e-05 -1.730516305542550981e-05
-1.819270190213434686e-05 -1.719997999316547066e-05
-1.806780519815898094e-05 -1.712658195174299181e-05
-1.794342573043171318e-05 -1.709754906187299639e-05
-1.781955810544607423e-05 -1.667942888161633164e-05
-1.769619701178968239e-05 -1.631161467230413109e-05
-1.757333721845428417e-05 -1.613952372281346470e-05
-1.745097357318903746e-05 -1.612734376976732165e-05
-1.732910100089584836e-05 -1.607639023859519511e-05
-1.720771450206532476e-05 -1.605941906746011227e-05
-1.708680915125228314e-05 -1.605912257218733430e-05
-1.696638009558949363e-05 -1.584798519616015255e-05
-1.684642255333843386e-05 -1.540523953735828400e-05
-1.672693181247615670e-05 -1.535567389510106295e-05
-1.660790322931711348e-05 -1.528713619336485863e-05
-1.648933222716874331e-05 -1.527197855466511101e-05
-1.637121429502000176e-05 -1.514240648248232901e-05
-1.625354498626190410e-05 -1.500817324995296076e-05
-1.613631991743897835e-05 -1.500577491242438555e-05
-1.601953476703069659e-05 -1.498965775681426749e-05
-1.590318527426249148e-05 -1.494552725489484146e-05
-1.578726723794473489e-05 -1.481157323723891750e-05
-1.567177651533953323e-05 -1.479725779063301161e-05
-1.555670902105422458e-05 -1.470792176405666396e-05
-1.544206072596091025e-05 -1.467413130740169436e-05
-1.532782765614133631e-05 -1.463873559259809554e-05
-1.521400589185617987e-05 -1.444797362637473270e-05
-1.510059156653840125e-05 -1.444640838599298149e-05
-1.498758086580979126e-05 -1.443398923584027216e-05
-1.487497002651994122e-05 -1.427665119990706444e-05
-1.476275533580741531e-05 -1.426371272827964276e-05
-1.465093313018199042e-05 -1.424902620783541352e-05
-1.453949979462805479e-05 -1.419088039256166667e-05
-1.442845176172771209e-05 -1.419063210050808266e-05
-1.431778551080403132e-05 -1.402095313096651807e-05
-1.420749756708303982e-05 -1.400016299157869071e-05
-1.409758450087456790e-05 -1.367727236356586218e-05
-1.398804292677114877e-05 -1.365481693937908858e-05
-1.387886950286447920e-05 -1.361616887152194977e-05
-1.377006092997909526e-05 -1.361602335236966610e-05
-1.366161395092287690e-05 -1.357284236291889101e-05
-1.355352534975357839e-05 -1.340723247267305851e-05
-1.344579195106145923e-05 -1.338758920610416681e-05
-1.333841061926717170e-05 -1.291845819650916383e-05
-1.323137825793476637e-05 -1.276812145079020411e-05
-1.312469180909937828e-05 -1.243699171027401462e-05
-1.301834825260912644e-05 -1.240555138792842627e-05
-1.291234460548083683e-05 -1.222937316924799234e-05
-1.280667792126960252e-05 -1.213370524055790156e-05
-1.270134528945122558e-05 -1.197046549350488931e-05
-1.259634383481766248e-05 -1.187471389130223542e-05
-1.249167071688512428e-05 -1.178978527605067939e-05
-1.238732312931427581e-05 -1.175561101263156161e-05
-1.228329829934243219e-05 -1.172171960206469521e-05
-1.217959348722726489e-05 -1.131429871747968718e-05
-1.207620598570210868e-05 -1.130217879108386114e-05
-1.197313311944208020e-05 -1.128034818975720555e-05
-1.187037224454112318e-05 -1.120869637816213071e-05
-1.176792074799954335e-05 -1.090543992177117616e-05
-1.166577604722186695e-05 -1.089634952222695574e-05
-1.156393558952461978e-05 -1.087183591153007001e-05
-1.146239685165397238e-05 -1.070421694748802111e-05
-1.136115733931300758e-05 -1.064525349647738039e-05
-1.126021458669804786e-05 -1.051390518114203587e-05
-1.115956615604432386e-05 -1.049910770234419033e-05
-1.105920963718054343e-05 -1.045840144797693938e-05
-1.095914264709178538e-05 -1.028278529702220112e-05
-1.085936282949132771e-05 -1.023874210659414530e-05
-1.075986785440037020e-05 -1.022278684104094282e-05
-1.066065541773602061e-05 -1.021901425701798871e-05
-1.056172324090710415e-05 -1.001591772364918143e-05
-1.046306907041764364e-05 -9.933460205502342433e-06
-1.036469067747791209e-05 -9.878030141408089548e-06
-1.026658585762283427e-05 -9.810433766688220203e-06
-1.016875243033753032e-05 -9.769554708327632397e-06
-1.007118823868982885e-05 -9.733473234518896788e-06
-9.973891148969776484e-06 -9.478401807427871972e-06
-9.876859050335683117e-06 -9.244581633538473397e-06
-9.780089854466858735e-06 -8.827558303892146796e-06
-9.683581495222550519e-06 -8.811026418698020279e-06
-9.587331928307398713e-06 -8.690802133060060441e-06
-9.491339130942753958e-06 -8.450399946013931185e-06
-9.395601101544137309e-06 -8.342191904375795275e-06
-9.300115859404385540e-06 -8.237794645538087934e-06
-9.204881444382749392e-06 -8.061323569563683122e-06
-9.109895916599290868e-06 -8.057862032728735358e-06
-9.015157356134996292e-06 -8.039442036533728242e-06
-8.920663862736991908e-06 -7.962292329466436058e-06
-8.826413555529234696e-06 -7.940670911921188235e-06
-8.732404572728075313e-06 -7.921241376607213169e-06
-8.638635071363055714e-06 -7.819952770660165697e-06
-8.545103227002345109e-06 -7.717888365732505918e-06
-8.451807233483159872e-06 -7.698386070842389017e-06
-8.358745302646777755e-06 -7.677560461161192507e-06
-8.265915664078159956e-06 -7.667378667974844575e-06
-8.173316564850025202e-06 -7.431475296471035108e-06
-8.080946269271325002e-06 -7.343897323153214529e-06
-7.988803058640004903e-06 -7.226202342280885205e-06
-7.896885231000007669e-06 -7.157944310165476054e-06
-7.805191100902298187e-06 -7.134610768844140694e-06
-7.713718999170032054e-06 -7.094480679370462894e-06
-7.622467272667566299e-06 -6.981847491260850802e-06
-7.531434284073288538e-06 -6.905822829139651731e-06
-7.440618411656464449e-06 -6.733775990142021328e-06
-7.350018049057453052e-06 -6.727980689902324229e-06
-7.259631605071750575e-06 -6.654077424173010513e-06
-7.169457503437524101e-06 -6.574427061423193663e-06
-7.079494182626638372e-06 -6.470101652666926384e-06
-6.989740095639019907e-06 -6.414098152163205668e-06
-6.900193709800405865e-06 -6.411630238289944828e-06
-6.810853506563338734e-06 -6.180364835017826408e-06
-6.721717981311318762e-06 -6.021763056196505204e-06
-6.632785643166127680e-06 -5.835466254211496562e-06
-6.544055014798222066e-06 -5.834876446897396818e-06
-6.455524632240062537e-06 -5.754494395660003647e-06
-6.367193044702388908e-06 -5.582914127444382757e-06
-6.279058814393514187e-06 -5.480184427142376080e-06
-6.191120516341198628e-06 -5.395585503720212728e-06
-6.103376738217493479e-06 -5.393418632593238726e-06
-6.015826080166176659e-06 -5.374241482059005648e-06
-5.928467154632897234e-06 -5.353152573661645874e-06
-5.841298586197864396e-06 -5.348727881937520579e-06
-5.754319011411091075e-06 -5.330287876859074458e-06
-5.667527078630239652e-06 -5.294529728416819125e-06
-5.580921447860727548e-06 -5.179596882953774184e-06
-5.494500790598341725e-06 -5.004950708098476753e-06
-5.408263789674194389e-06 -4.956694738211808726e-06
-5.322209139101955513e-06 -4.873324087384389713e-06
-5.236335543927313064e-06 -4.872953468293417245e-06
-5.150641720079696492e-06 -4.813461600861046463e-06
-5.065126394226139833e-06 -4.755059308081399649e-06
-4.979788303627228510e-06 -4.680340680351946503e-06
-4.894626195995139997e-06 -4.669086592912208289e-06
-4.809638829353807152e-06 -4.629111572285182774e-06
-4.724824971900892502e-06 -4.459669980860780925e-06
-4.640183401871929243e-06 -4.358951173344394192e-06
-4.555712907406171547e-06 -4.281285782781196758e-06
-4.471412286414498083e-06 -4.280510893295286223e-06
-4.387280346449026538e-06 -4.019577318103983998e-06
-4.303315904574620416e-06 -3.995525730715598911e-06
-4.219517787242056016e-06 -3.779435473916237243e-06
-4.135884830163056276e-06 -3.767289172174059786e-06
-4.052415878186878070e-06 -3.749527877516811714e-06
-3.969109785178678276e-06 -3.747821665456285700e-06
-3.885965413899414674e-06 -3.703236643559648655e-06
-3.802981635887378218e-06 -3.700471552292583510e-06
-3.720157331341317737e-06 -3.668940962597844191e-06
-3.637491389005028311e-06 -3.665129725050064735e-06
-3.554982706053494792e-06 -3.616307594711543061e-06
-3.472630187980431244e-06 -3.572024752429570071e-06
-3.390432748487355198e-06 -3.528663683027843945e-06
-3.308389309373976510e-06 -3.522595534377614968e-06
-3.226498800430012615e-06 -3.394521399968652986e-06
-3.144760159328316692e-06 -3.201570734745473601e-06
-3.063172331519401726e-06 -3.151313194393878803e-06
-2.981734270127116548e-06 -3.004127620442886837e-06
-2.900444935845741492e-06 -2.997538786075892858e-06
-2.819303296838205532e-06 -2.863173222067416646e-06
-2.738308328635604455e-06 -2.848632902896497399e-06
-2.657459014037760885e-06 -2.808917315633152612e-06
-2.576754343015142957e-06 -2.723052148212445900e-06
-2.496193312611731652e-06 -2.693687974897329696e-06
-2.415774926849097710e-06 -2.502706365703488700e-06
-2.335498196631523773e-06 -2.481360979800228961e-06
-2.255362139652214123e-06 -2.420753162368782796e-06
-2.175365780300459866e-06 -2.342639618291286752e-06
-2.095508149569918823e-06 -2.264826207465375774e-06
-2.015788284967818676e-06 -2.209510512329870835e-06
-1.936205230425078303e-06 -2.184895038226386532e-06
-1.856758036207528559e-06 -2.145285634469473734e-06
-1.777445758827792053e-06 -2.041430889221373945e-06
-1.698267460958318277e-06 -1.982289404622861184e-06
-1.619222211345126847e-06 -1.807069452297582757e-06
-1.540309084722431667e-06 -1.702113650026149116e-06
-1.461527161728132454e-06 -1.698338792266440578e-06
-1.382875528820004215e-06 -1.565195020702958573e-06
-1.304353278192852338e-06 -1.472315830142179038e-06
-1.225959507696189468e-06 -1.332796841779781971e-06
-1.147693320752881372e-06 -1.291238618250645231e-06
-1.069553826278290875e-06 -1.287712166231358424e-06
-9.915401386003399692e-07 -1.230565999321697745e-06
-9.136513773800445699e-07 -1.176920477519161068e-06
-8.358866675328132994e-07 -1.154728693109063897e-06
-7.582451391503561294e-07 -1.066889808498672210e-06
-6.807259274231842550e-07 -1.023624918161658570e-06
-6.033281725637181376e-07 -9.936653668773942627e-07
-5.260510197299291793e-07 -9.850753031059866771e-07
-4.488936189495912598e-07 -9.799604185900534503e-07
-3.718551250449591791e-07 -7.891081850175396539e-07
-2.949346975580688216e-07 -7.082179536155308597e-07
-2.181315006763947687e-07 -6.952483317945734598e-07
-1.414447031590754228e-07 -6.493161777143541258e-07
-6.487347826350066198e-08 -6.355269874802615959e-07
1.158299632763802568e-08 -5.600450663223455194e-07
8.792553857893487738e-08 -4.952223093823704403e-07
1.641549621744455332e-07 -4.565876849937922088e-07
2.402720765895594756e-07 -3.755980060304864310e-07
3.162776871624913043e-07 -2.698351977414858993e-07
3.921725951655314539e-07 -2.368537650454527466e-07
4.679575978759394631e-07 -1.570212901924605831e-07
5.436334886466458150e-07 -6.643326599942156463e-08
6.192010569766386811e-07 2.442537834212998860e-07
6.946610885812625733e-07 2.449048395192221506e-07
7.700143654621629369e-07 4.445687693532818230e-07
8.452616659772205790e-07 5.820119213240104727e-07
9.204037649102624795e-07 6.384943844750523567e-07
9.954414335406641830e-07 7.068664444886962883e-07
1.070375439712902215e-06 9.188412377625354566e-07
1.145206547905999771e-06 1.051243430083559360e-06
1.219935519302984269e-06 1.419115392309322488e-06
1.294563111860298306e-06 1.431008854524407070e-06
1.369090080377258057e-06 1.475421868235571310e-06
1.443517176565559953e-06 1.483856976847164333e-06
1.517845149118866974e-06 1.554420350657892413e-06
1.592074743782471184e-06 1.649950490900664590e-06
1.666206703423184960e-06 1.652287664910545573e-06
1.740241768099313533e-06 1.675785028965037782e-06
1.814180675130907059e-06 1.685096776782302186e-06
1.888024159170210887e-06 1.717702275527699385e-06
1.961772952272412292e-06 1.906834881992836017e-06
2.035427783966722634e-06 1.988578333111945540e-06
2.108989381327761906e-06 2.084122343148919754e-06
2.182458469047421008e-06 2.180182946176500991e-06
2.255835769507077240e-06 2.209825652244035155e-06
2.329122002850307838e-06 2.325098421351867728e-06
2.402317887056150706e-06 2.335458930247114040e-06
2.475424138012940277e-06 2.339685124752577394e-06
2.548441469592701567e-06 2.448821987854898907e-06
2.621370593726265909e-06 2.458679091432713903e-06
2.694212220479066842e-06 2.544271410442888737e-06
2.766967058127755096e-06 2.687901542230974883e-06
2.839635813237578435e-06 2.692851694519049488e-06
2.912219190740704253e-06 2.914607193815754727e-06
2.984717894015448496e-06 2.970180048578185961e-06
3.057132624966576079e-06 2.987033212775713764e-06
3.129464084106622824e-06 3.048281996598234400e-06
3.201712970638409177e-06 3.092518682024092413e-06
3.273879982538795671e-06 3.201657591489492916e-06
3.345965816643710636e-06 3.224565261916723102e-06
3.417971168734611083e-06 3.294048156021744944e-06
3.489896733626415742e-06 3.359859420015709475e-06
3.561743205257000863e-06 3.474613777143531479e-06
3.633511276778404491e-06 3.479449333099182695e-06
3.705201640649769699e-06 3.526672344378312118e-06
3.776814988732231757e-06 3.538427108651376329e-06
3.848352012385766186e-06 3.578309588192496449e-06
3.919813402568201829e-06 3.629979119068593718e-06
3.991199849936496342e-06 3.641638159024296328e-06
4.062512044950401171e-06 3.712174930114997551e-06
4.133750677978716754e-06 3.797228146140696481e-06
4.204916439408240435e-06 4.178277777100447565e-06
4.276010019755616322e-06 4.398267265059985220e-06
4.347032109782241236e-06 4.467085545911686495e-06
4.417983400612471542e-06 4.483300472202245146e-06
4.488864583855269791e-06 4.793772859557066113e-06
4.559676351729555429e-06 4.794141204911284149e-06
4.630419397193539951e-06 4.886692295258399099e-06
4.701094414078215911e-06 4.893001914751948789e-06
4.771702097225328415e-06 4.912041731586214155e-06
4.842243142630157781e-06 5.001604677090654150e-06
4.912718247589384379e-06 5.008991593058453873e-06
4.983128110854398210e-06 5.071441592008341104e-06
5.053473432790499595e-06 5.564564162341412157e-06
5.123754915542242548e-06 5.616102043859427795e-06
5.193973263205595912e-06 5.620862339128507301e-06
5.264129182007185704e-06 5.629987754218745977e-06
5.334223380491309816e-06 5.763325134466867894e-06
5.404256569715210455e-06 5.772349140897858888e-06
5.474229463453281081e-06 5.812335075461305678e-06
5.544142778410884623e-06 5.845654868608107790e-06
5.613997234448559720e-06 6.031349585100542754e-06
5.683793554817419640e-06 6.164484148030169308e-06
5.753532466406707828e-06 6.172524535941192880e-06
5.823214700004490928e-06 6.179792762850411236e-06
5.892840990572644641e-06 6.182685865496750921e-06
5.962412077537375015e-06 6.196601134433876723e-06
6.031928705096658373e-06 6.223136097105452791e-06
6.101391622546158411e-06 6.319368822005344555e-06
6.170801584625378073e-06 6.373468295350903645e-06
6.240159351885957098e-06 6.517361271107802168e-06
6.309465691084331087e-06 6.574259714398067445e-06
6.378721375601233036e-06 6.648087037319783121e-06
6.447927185890807147e-06 6.714137725793989375e-06
6.517083909962555331e-06 6.798987669753842056e-06
6.586192343899728143e-06 6.864233455416979268e-06
6.655253292418308086e-06 6.898918400111142546e-06
6.724267569471403192e-06 7.013265076238894835e-06
6.793235998904512559e-06 7.030022516119061038e-06
6.862159415168170743e-06 7.061225005600135773e-06
6.931038664095346126e-06 7.419210760417627171e-06
6.999874603752441371e-06 7.430931418639374897e-06
7.068668105374206875e-06 7.458120308001525700e-06
7.137420054394894973e-06 7.538152658526087180e-06
7.206131351590294970e-06 7.542444564023753628e-06
7.274802914348400304e-06 7.579108114441623911e-06
7.343435678090130979e-06 7.852016096876468509e-06
7.412030597866472632e-06 7.855760486563667655e-06
7.480588650164482064e-06 7.908822226454503834e-06
7.549110834962838849e-06 8.030448952922597528e-06
7.617598178088268119e-06 8.039512067625764757e-06
7.686051733938580394e-06 8.088550202955957502e-06
7.754472588657730531e-06 8.109505870379507542e-06
7.822861863875668094e-06 8.120879101625178009e-06
7.891220721164559051e-06 8.143733793986029923e-06
7.959550367419660828e-06 8.151898327923845500e-06
8.027852061457885148e-06 8.270626494777388871e-06
8.096127122258381682e-06 8.285265721497125924e-06
8.164376939480718742e-06 8.312105819641146809e-06
8.232602987252351969e-06 8.343359695572871715e-06
8.300806842852848086e-06 8.383383828913792968e-06
8.368990213142330981e-06 8.388406968151684850e-06
8.437154974155413413e-06 8.397187230002600700e-06
8.505303235469815820e-06 8.629432159068528563e-06
8.573437459077767347e-06 8.632208846393041313e-06
8.641560738265765979e-06 8.636492566438391805e-06
8.709678548611486976e-06 8.660796993353869766e-06
8.777801827799485608e-06 8.721227459318470210e-06
8.845936051407437135e-06 8.737570169614627957e-06
8.914084312721839542e-06 9.091759238799568266e-06
8.982249073734920280e-06 9.278060133510734886e-06
9.050432444024404869e-06 9.391038474859669805e-06
9.118636299624900986e-06 9.421250979357864708e-06
9.186862347396534213e-06 9.490699994785245508e-06
9.255112164618871273e-06 9.668698112363927066e-06
9.323387225419367807e-06 9.698850590211804956e-06
9.391688919457592127e-06 9.702930583443958312e-06
9.460018565712693904e-06 9.966257493942975998e-06
9.528377423001583167e-06 1.008471826935419813e-05
9.596766698219520730e-06 1.012124175758799538e-05
9.665187552938672561e-06 1.015377256408100948e-05
9.733641108788984835e-06 1.024440189212327823e-05
9.802128451914414106e-06 1.025766232487512752e-05
9.870650636712770891e-06 1.033129865390947089e-05
9.939208689010780323e-06 1.036214325722539797e-05
1.000780360878712028e-05 1.039414382830727845e-05
1.007643637252885350e-05 1.049455659085651860e-05
1.014510793528695629e-05 1.051502295013051480e-05
1.021381923248235714e-05 1.079152480087941512e-05
1.028257118150304608e-05 1.082707331079291180e-05
1.035136468312481158e-05 1.089465058612404391e-05
1.042020062278190513e-05 1.091624744731234387e-05
1.048907987170908221e-05 1.103404611058067530e-05
1.055800328797273955e-05 1.104900275095133111e-05
1.062697171740584976e-05 1.113439611799549311e-05
1.069598599445894317e-05 1.114716360461898148e-05
1.076504694297752651e-05 1.118864565796684474e-05
1.083415537691470186e-05 1.139093819801928475e-05
1.090331210098645004e-05 1.146348131442209706e-05
1.097251791127602246e-05 1.149350555351702496e-05
1.104177359579292526e-05 1.159843486675526947e-05
1.111107993499130009e-05 1.163476099463878199e-05
1.118043770225187912e-05 1.166040510724997148e-05
1.124984766433109878e-05 1.173523651232244447e-05
1.131931058178059797e-05 1.180628532893024385e-05
1.138882720933988217e-05 1.185213295684661716e-05
1.145839829630461170e-05 1.185545079351868480e-05
1.152802458687276542e-05 1.197263554786331952e-05
1.159770682047054851e-05 1.227350458066212013e-05
1.166744573205983670e-05 1.229993176821153611e-05
1.173724205242869662e-05 1.233913462783675641e-05
1.180709650846637172e-05 1.242263442691182718e-05
1.187700982342397526e-05 1.243755741597851738e-05
1.194698271716204589e-05 1.248040553036844358e-05
1.201701590638594653e-05 1.261531360796652734e-05
1.208711010487007064e-05 1.264444199478020892e-05
1.215726602367166043e-05 1.266198432858800516e-05
1.222748437133501295e-05 1.266272556676995009e-05
1.229776585408675675e-05 1.284630161535460502e-05
1.236811117602285813e-05 1.288257317355601117e-05
1.243852103928787196e-05 1.289358897338388488e-05
1.250899614424709941e-05 1.296755090152146295e-05
1.257953718965192877e-05 1.313519715040456504e-05
1.265014487279904043e-05 1.322106618317775428e-05
1.272081988968371639e-05 1.324233198829460889e-05
1.279156293514770176e-05 1.330356462858617306e-05
1.286237470302198740e-05 1.330401300947414711e-05
1.293325588626478480e-05 1.336419700237456709e-05
1.300420717709501511e-05 1.337942649115575477e-05
1.307522926712164087e-05 1.338612764811841771e-05
1.314632284746901676e-05 1.341203915217192844e-05
1.321748860889853874e-05 1.347617853753035888e-05
1.328872724192685432e-05 1.350040929537499323e-05
1.336003943694076085e-05 1.362116654490819201e-05
1.343142588430905451e-05 1.366306332784006372e-05
1.350288727449148931e-05 1.373458326270338148e-05
1.357442429814502543e-05 1.381299352942733094e-05
1.364603764622748580e-05 1.390566103509627283e-05
1.371772801009885101e-05 1.401252029609167948e-05
1.378949608162025548e-05 1.402426823915448040e-05
1.386134255325084060e-05 1.406132923875702545e-05
1.393326811814264441e-05 1.410849836247507483e-05
1.400527347023354486e-05 1.411228186043445021e-05
1.407735930433845982e-05 1.434273963241139427e-05
1.414952631623884801e-05 1.435286867490503937e-05
1.422177520277063267e-05 1.438295475963968784e-05
1.429410666191068026e-05 1.448092098144115880e-05
1.436652139286180869e-05 1.464832348574418575e-05
1.443902009613655209e-05 1.471460836910409853e-05
1.451160347363967875e-05 1.478482136008096859e-05
1.458427222874950125e-05 1.481276649428764358e-05
1.465702706639819035e-05 1.481542494730092585e-05
1.472986869315098959e-05 1.485951815993757918e-05
1.480279781728455562e-05 1.491219336458016187e-05
1.487581514886431607e-05 1.501661699876422063e-05
1.494892139982110564e-05 1.502700888522667810e-05
1.502211728402694850e-05 1.506810986029449850e-05
1.509540351737017995e-05 1.522045658930437639e-05
1.516878081782983449e-05 1.529791552457027137e-05
1.524224990554949528e-05 1.530049667053390294e-05
1.531581150291054218e-05 1.534895636723376811e-05
1.538946633460484744e-05 1.551090281282085925e-05
1.546321512770704800e-05 1.559785778226796538e-05
1.553705861174635352e-05 1.577081093273591250e-05
1.561099751877794789e-05 1.583577432029414922e-05
1.568503258345407901e-05 1.585523568792268634e-05
1.575916454309478262e-05 1.588648592587560415e-05
1.583339413775839276e-05 1.595567664480768144e-05
1.590772211031169639e-05 1.596359834366012365e-05
1.598214920650000337e-05 1.619310751266311854e-05
1.605667617501696227e-05 1.622943455004133284e-05
1.613130376757427462e-05 1.625946242711506784e-05
1.620603273897125657e-05 1.632511339266784489e-05
1.628086384716435667e-05 1.632544444873929024e-05
1.635579785333658877e-05 1.635426815482787788e-05
1.643083552196699895e-05 1.637447530811186880e-05
1.650597762090004085e-05 1.637736568227410316e-05
1.658122492141510357e-05 1.643094765313435346e-05
1.665657819829599885e-05 1.655025516811292619e-05
1.673203822990061766e-05 1.661448732193093747e-05
1.680760579823061392e-05 1.662505019339732826e-05
1.688328168900131857e-05 1.669485573074780405e-05
1.695906669171172828e-05 1.672161124588456005e-05
1.703496159971476843e-05 1.691135184955783188e-05
1.711096721028770195e-05 1.714243808237370104e-05
1.718708432470281589e-05 1.718663406791165471e-05
1.726331374829832485e-05 1.725187939882744104e-05
1.733965629054962001e-05 1.743025859468616545e-05
1.741611276514075531e-05 1.752024763845838606e-05
1.749268399003634024e-05 1.755001176206860691e-05
1.756937078755365619e-05 1.757323843776248395e-05
1.764617398443531839e-05 1.763027830747887492e-05
1.772309441192220875e-05 1.774375050445087254e-05
1.780013290582683913e-05 1.786940993042662740e-05
1.787729030660718552e-05 1.793022784113418311e-05
1.795456745944096940e-05 1.794905256247147918e-05
1.803196521430043382e-05 1.798007360775955021e-05
1.810948442602760400e-05 1.810923458833713084e-05
1.818712595441006625e-05 1.814077768358401954e-05
1.826489066425729583e-05 1.832896487030666322e-05
1.834277942547759462e-05 1.839512151491362602e-05
1.842079311315554383e-05 1.846365012170281261e-05
1.849893260763012416e-05 1.850631815614178777e-05
1.857719879457343903e-05 1.862876160885207355e-05
1.865559256507010191e-05 1.864304977061692625e-05
1.873411481569726056e-05 1.895055720524396747e-05
1.881276644860537694e-05 1.896058529382571578e-05
1.889154837159968801e-05 1.913657615659758449e-05
1.897046149822238150e-05 1.943033385032322258e-05
1.904950674783557462e-05 1.959126529982313514e-05
1.912868504570504840e-05 1.967119533219374716e-05
1.920799732308478151e-05 1.990977943933103234e-05
1.928744451730233465e-05 2.009466879826504737e-05
1.936702757184507163e-05 2.018952000071294606e-05
1.944674743644717008e-05 2.044386928901076317e-05
1.952660506717771282e-05 2.047747693723067641e-05
1.960660142652946369e-05 2.048419810307677835e-05
1.968673748350877165e-05 2.063307692878879607e-05
1.976701421372634897e-05 2.064004911517258734e-05
1.984743259948898122e-05 2.071581366180907935e-05
1.992799362989239591e-05 2.105932071572169662e-05
2.000869830091501215e-05 2.109480737999547273e-05
2.008954761551286249e-05 2.110123750753700733e-05
2.017054258371546357e-05 2.140214382961858064e-05
2.025168422272299783e-05 2.149122337868902832e-05
2.033297355700437289e-05 2.149184365407563746e-05
2.041441161839665976e-05 2.162523196602705866e-05
2.049599944620557134e-05 2.165347541449591517e-05
2.057773808730726896e-05 2.172329914174042642e-05
2.065962859625123285e-05 2.176880479964893311e-05
2.074167203536460985e-05 2.177407259296160191e-05
2.082386947485768589e-05 2.180234332627151161e-05
2.090622199293075114e-05 2.205548844358418137e-05
2.098873067588228296e-05 2.212232902820687741e-05
2.107139661821857577e-05 2.221032264060340822e-05
2.115422092276463456e-05 2.221255817858036608e-05
2.123720470077667102e-05 2.231827420473564416e-05
2.132034907205593462e-05 2.259769098600372672e-05
2.140365516506413272e-05 2.277264138683676720e-05
2.148712411704031431e-05 2.294566365890204906e-05
2.157075707411931236e-05 2.295817830599844456e-05
2.165455519145187676e-05 2.306580245203804225e-05
2.173851963332628458e-05 2.306866554135922343e-05
2.182265157329175612e-05 2.307093745912425220e-05
2.190695219428342620e-05 2.316660902579315007e-05
2.199142268874918559e-05 2.324250999663490802e-05
2.207606425877814885e-05 2.342960397072602063e-05
2.216087811623106349e-05 2.346026121813338250e-05
2.224586548287239634e-05 2.356721597607247531e-05
2.233102759050448655e-05 2.362785926379729062e-05
2.241636568110339618e-05 2.390698318777140230e-05
2.250188100695695283e-05 2.398051401542034000e-05
2.258757483080457110e-05 2.406283783784601837e-05
2.267344842597921186e-05 2.419640077278017998e-05
2.275950307655144904e-05 2.434640009596478194e-05
2.284574007747559637e-05 2.444739584461785853e-05
2.293216073473798220e-05 2.445057543809525669e-05
2.301876636550749430e-05 2.455621688568498939e-05
2.310555829828834742e-05 2.458402559568639845e-05
2.319253787307512074e-05 2.467303238518070430e-05
2.327970644151015358e-05 2.479970498825423419e-05
2.336706536704343131e-05 2.481061710568610579e-05
2.345461602509474813e-05 2.483639764250256121e-05
2.354235980321845497e-05 2.490654333087150007e-05
2.363029810127076884e-05 2.492750536475796252e-05
2.371843233157964695e-05 2.522405338822863996e-05
2.380676391911731719e-05 2.522772047086618841e-05
2.389529430167547841e-05 2.527655124140437692e-05
2.398402493004338402e-05 2.534347549953963608e-05
2.407295726818857511e-05 2.540755667723715305e-05
2.416209279344059508e-05 2.553848935349378735e-05
2.425143299667766221e-05 2.557423067628405988e-05
2.434097938251627625e-05 2.558563573984429240e-05
2.443073346950389472e-05 2.565813156252261251e-05
2.452069679031478044e-05 2.578167004685383290e-05
2.461087089194900692e-05 2.579781539679970592e-05
2.470125733593470939e-05 2.580854561529122293e-05
2.479185769853372079e-05 2.587237213447224349e-05
2.488267357095054488e-05 2.601131927804090083e-05
2.497370655954482264e-05 2.606148882478009909e-05
2.506495828604728840e-05 2.607778333185706288e-05
2.515643038777955453e-05 2.609578405099455267e-05
2.524812451787726401e-05 2.615883386170025915e-05
2.534004234551726125e-05 2.616230085550341755e-05
2.543218555614858135e-05 2.621816565806511790e-05
2.552455585172728154e-05 2.627463800308760256e-05
2.561715495095542646e-05 2.637052602949552238e-05
2.570998458952403410e-05 2.643454899953212589e-05
2.580304652036042299e-05 2.648541340022347867e-05
2.589634251387961162e-05 2.652292641869280487e-05
2.598987435824031206e-05 2.654124727996531874e-05
2.608364385960533166e-05 2.658279663592111319e-05
2.617765284240649781e-05 2.663657323864754289e-05
2.627190314961425164e-05 2.671892616490367800e-05
2.636639664301225263e-05 2.677583870536182076e-05
2.646113520347655738e-05 2.691673398658167571e-05
2.655612073126000912e-05 2.709155342017766088e-05
2.665135514628164527e-05 2.725376907619647682e-05
2.674684038842140043e-05 2.726672209973912686e-05
2.684257841782001708e-05 2.727805622271262109e-05
2.693857121518466861e-05 2.749526902334764600e-05
2.703482078209980686e-05 2.763859265542123467e-05
2.713132914134411508e-05 2.786484947137068957e-05
2.722809833721294624e-05 2.787637822621036321e-05
2.732513043584703283e-05 2.795759428408928216e-05
2.742242752556708519e-05 2.796037733787670732e-05
2.751999171721478666e-05 2.796310764097142965e-05
2.761782514450010416e-05 2.806308657454792410e-05
2.771592996435517182e-05 2.822583337547257543e-05
2.781430835729489321e-05 2.846940878953319043e-05
2.791296252778436389e-05 2.847133509931154549e-05
2.801189470461328034e-05 2.849153133865911514e-05
2.811110714127762654e-05 2.871089054679032415e-05
2.821060211636859761e-05 2.874245728889945894e-05
2.831038193396905189e-05 2.874374149541836232e-05
2.841044892405780655e-05 2.874841447919607162e-05
2.851080544292158020e-05 2.883500928874127567e-05
2.861145387357528726e-05 2.912103263952303678e-05
2.871239662619025715e-05 2.921397572208661586e-05
2.881363613853122534e-05 2.923502142948564142e-05
2.891517487640187273e-05 2.924674117821268737e-05
2.901701533409912329e-05 2.926098022726364434e-05
2.911916003487679630e-05 2.949825466203037649e-05
2.922161153141837614e-05 2.958979894174262881e-05
2.932437240631932977e-05 2.962864164146594703e-05
2.942744527257935825e-05 2.997709270857740194e-05
2.953083277410450768e-05 3.008598105225246400e-05
2.963453758621967498e-05 3.009835745615419000e-05
2.973856241619153554e-05 3.013329660461749882e-05
2.984291000376238401e-05 3.023077260877471417e-05
2.994758312169490866e-05 3.023155113623943180e-05
3.005258457632847176e-05 3.028700666618533432e-05
3.015791720814687581e-05 3.028948594874236733e-05
3.026358389235809317e-05 3.031668529729358852e-05
3.036958753948637940e-05 3.037048554688226432e-05
3.047593109597664140e-05 3.072982144658453763e-05
3.058261754481202610e-05 3.077283327002078295e-05
3.068964990614442804e-05 3.078712325077503920e-05
3.079703123793872574e-05 3.079243833781220019e-05
3.090476463663083473e-05 3.085876596742309630e-05
3.101285323780013663e-05 3.086340439040213823e-05
3.112130021685635499e-05 3.093296982115134597e-05
3.123010878974172538e-05 3.093721534241922200e-05
3.133928221364840511e-05 3.099478999502025545e-05
3.144882378775182763e-05 3.106299118371680379e-05
3.155873685396028600e-05 3.111308615189045668e-05
3.166902479768128766e-05 3.119731263723224401e-05
3.177969104860497182e-05 3.129360629827715456e-05
3.189073908150530774e-05 3.143160211038775742e-05
3.200217241705924338e-05 3.170292256982065737e-05
3.211399462268465133e-05 3.174981611664406955e-05
3.222620931339719417e-05 3.184470551786944270e-05
3.233882015268704422e-05 3.199325874447822571e-05
3.245183085341565420e-05 3.206329711247235537e-05
3.256524517873343283e-05 3.228253262932412326e-05
3.267906694301860282e-05 3.259255026932805777e-05
3.279330001283816998e-05 3.267947977292351425e-05
3.290794830793147076e-05 3.271443711128085852e-05
3.302301580221678618e-05 3.289333471911959350e-05
3.313850652482198446e-05 3.292862311354838312e-05
3.325442456113974782e-05 3.298239971627481282e-05
3.337077405390793939e-05 3.301199467387050390e-05
3.348755920431622114e-05 3.321819167467765510e-05
3.360478427313916044e-05 3.327866943436674774e-05
3.372245358189726149e-05 3.336418012622743845e-05
3.384057151404599626e-05 3.338732494739815593e-05
3.395914251619436643e-05 3.363895666552707553e-05
3.407817109935341643e-05 3.364064468769356608e-05
3.419766184021568681e-05 3.372949868207797408e-05
3.431761938246674659e-05 3.377029497642070055e-05
3.443804843812953609e-05 3.416398612898774445e-05
3.455895378894257772e-05 3.417044717934913933e-05
3.468034028777310470e-05 3.432281300774775445e-05
3.480221286006629380e-05 3.439151623751968145e-05
3.492457650533154390e-05 3.445573020144365728e-05
3.504743629866693874e-05 3.445920810918323696e-05
3.517079739232333057e-05 3.447692870395258069e-05
3.529466501730896613e-05 3.474190816632471979e-05
3.541904448503624067e-05 3.480615851003676653e-05
3.554394118901160320e-05 3.482632382656447589e-05
3.566936060657024612e-05 3.485045453999191523e-05
3.579530830065691404e-05 3.497385114314965904e-05
3.592178992165432944e-05 3.498029764159582555e-05
3.604881120926065134e-05 3.510299939080141485e-05
3.617637799441787119e-05 3.513217598083429039e-05
3.630449620129244019e-05 3.514362833811901510e-05
3.643317184931020152e-05 3.521808321238495409e-05
3.656241105524707098e-05 3.545454092090949416e-05
3.669222003537767497e-05 3.547036976669915020e-05
3.682260510768363990e-05 3.547041342244483531e-05
3.695357269412360664e-05 3.593169458326883614e-05
3.708512932296711799e-05 3.607181497500278056e-05
3.721728163119448660e-05 3.611095962696708739e-05
3.735003636696493384e-05 3.623008888098411262e-05
3.748340039215535078e-05 3.625493627623654902e-05
3.761738068497214125e-05 3.643687887233681977e-05
3.775198434263865409e-05 3.667229975690133870e-05
3.788721858416091513e-05 3.668478530016727746e-05
3.802309075317430163e-05 3.678604480228386819e-05
3.815960832087427629e-05 3.685374031192623079e-05
3.829677888903389128e-05 3.694649058161303401e-05
3.843461019311138953e-05 3.697647844091989100e-05
3.857311010545097279e-05 3.715023558470420539e-05
3.871228663858038903e-05 3.719567030202597380e-05
3.885214794860867969e-05 3.733312769327312708e-05
3.899270233872771229e-05 3.734336132765747607e-05
3.913395826282162497e-05 3.750679388758726418e-05
3.927592432918794387e-05 3.796546297962777317e-05
3.941860930437455428e-05 3.841018406092189252e-05
3.956202211713732997e-05 3.879322684952057898e-05
3.970617186252222211e-05 3.904133700416423380e-05
3.985106780607746606e-05 3.927934449166059494e-05
3.999671938820010717e-05 3.982452108175493777e-05
4.014313622862265981e-05 3.989646575064398348e-05
4.029032813104504941e-05 4.095937401871196926e-05
4.043830508791748906e-05 4.102021557628177106e-05
4.058707728538059247e-05 4.102832099306397140e-05
4.073665510836859164e-05 4.105354673811234534e-05
4.088704914588247609e-05 4.160121534368954599e-05
4.103827019643968088e-05 4.178660674369893968e-05
4.119032927370775018e-05 4.186526712146587670e-05
4.134323761232924050e-05 4.186526712146587670e-05
4.149700667394590041e-05 4.199804970994591713e-05
4.165164815343029862e-05 4.209599865134805441e-05
4.180717398533376412e-05 4.211814666632562876e-05
4.196359635055928454e-05 4.212917701806873083e-05
4.212092768326945974e-05 4.213816282572224736e-05
4.227918067803909186e-05 4.240082853357307613e-05
4.243836829726313226e-05 4.245656964485533535e-05
4.259850377883104395e-05 4.247627293807454407e-05
4.275960064407903147e-05 4.266263931640423834e-05
4.292167270603252532e-05 4.268424891051836312e-05
4.308473407795167373e-05 4.303577225073240697e-05
4.324879918219342147e-05 4.324432302382774651e-05
4.341388275940418905e-05 4.325475674704648554e-05
4.357999987805848011e-05 4.377858567750081420e-05
4.374716594435878569e-05 4.390214598970487714e-05
4.391539671251373951e-05 4.402094782562926412e-05
4.408470829541179020e-05 4.408748282003216445e-05
4.425511717570913362e-05 4.415008515934459865e-05
4.442664021735096014e-05 4.427120802574791014e-05
4.459929467754705041e-05 4.445259401109069586e-05
4.477309821922341720e-05 4.463937148102559149e-05
4.494806892397219225e-05 4.474116940400563180e-05
4.512422530552521007e-05 4.503608215600252151e-05
4.530158632377587256e-05 4.522092422121204436e-05
4.548017139937707753e-05 4.542516398942098022e-05
4.566000042894334586e-05 4.550184894469566643e-05
4.584109380088830475e-05 4.578031439450569451e-05
4.602347241192873846e-05 4.584990165312774479e-05
4.620715768429017206e-05 4.589823583955876529e-05
4.639217158364961774e-05 4.597750012180767953e-05
4.657853663785416275e-05 4.674927549785934389e-05
4.676627595645571752e-05 4.706456093117594719e-05
4.695541325110576660e-05 4.740324584417976439e-05
4.714597285685529274e-05 4.740937947644852102e-05
4.733797975440946315e-05 4.755974077852442861e-05
4.753145959338842810e-05 4.771463864017277956e-05
4.772643871664986525e-05 4.804728087037801743e-05
4.792294418573183007e-05 4.809375241165980697e-05
4.812100380747890446e-05 4.825415817322209477e-05
4.832064616191828149e-05 4.850816185353323817e-05
4.852190063145711302e-05 4.853533391724340618e-05
4.872479743147725847e-05 4.854584403801709414e-05
4.892936764240888529e-05 4.897583494312129915e-05
4.913564324336845127e-05 4.917620026390068233e-05
4.934365714745775225e-05 4.919687853544019163e-05
4.955344323881712772e-05 4.939850987284444273e-05
4.976503641154490353e-05 4.942449959344230592e-05
4.997847261059603220e-05 4.963500032317824662e-05
5.019378887477690253e-05 4.973001341568306088e-05
5.041102338197855242e-05 4.979526420356705785e-05
5.063021549677326619e-05 4.979995719622820616e-05
5.085140582054390888e-05 5.014738781028427184e-05
5.107463624429414012e-05 5.016049908590503037e-05
5.129995000432056938e-05 5.037423397880047560e-05
5.152739174093810587e-05 5.041480835643596947e-05
5.175700756045695271e-05 5.041643453296273947e-05
5.198884510063148752e-05 5.042518750997260213e-05
5.222295359982184423e-05 5.043686542194336653e-05
5.245938397011867403e-05 5.073680586065165699e-05
5.269818887471169042e-05 5.101534043205901980e-05
5.293942280980130596e-05 5.152830999577417970e-05
5.318314219137485377e-05 5.156500992598012090e-05
5.342940544720530254e-05 5.157560372026637197e-05
5.367827311444937422e-05 5.159290594747290015e-05
5.392980794326288898e-05 5.212956966715864837e-05
5.418407500688645251e-05 5.225066342973150313e-05
5.444114181869182968e-05 5.232659896137192845e-05
5.470107845672500708e-05 5.287146632326766849e-05
5.496395769633511329e-05 5.351362415240146220e-05
5.522985515152361799e-05 5.387881174101494253e-05
5.549884942571786347e-05 5.458114901557564735e-05
5.577102227273228843e-05 5.480169420479796827e-05
5.604645876875822392e-05 5.480839536176063120e-05
5.632524749630475505e-05 5.488992246682755649e-05
5.660748074110162620e-05 5.504273940459825099e-05
5.689325470308281537e-05 5.519481783267110586e-05
5.718266972267602101e-05 5.556923133553937078e-05
5.747583052375751533e-05 5.589442662312649190e-05
5.777284647476841391e-05 5.611215237877331674e-05
5.807383186965242442e-05 5.613940084003843367e-05
5.837890623045370489e-05 5.618204886559396982e-05
5.868819463361398567e-05 5.622925527859479189e-05
5.900182806224081925e-05 5.661549221258610487e-05
5.931994378687234948e-05 5.698801760445348918e-05
5.964268577755859647e-05 5.736686580348759890e-05
5.997020515041110063e-05 5.740906635764986277e-05
6.030266065214894683e-05 5.768161281594075263e-05
6.064021918659769355e-05 5.814998439745977521e-05
6.098305638759126041e-05 5.816423072246834636e-05
6.133135724328391816e-05 5.829831206938251853e-05
6.168531677752715921e-05 5.898309973417781293e-05
6.204514079470191282e-05 5.919661998632363975e-05
6.241104669525600194e-05 5.930245606577955186e-05
6.278326437017491999e-05 5.958076872047968209e-05
6.316203718376278546e-05 5.994294042466208339e-05
6.354762305543625739e-05 6.076053614378906786e-05
6.394029565277925076e-05 6.091538307373411953e-05
6.434034570991869714e-05 6.105935608502477407e-05
6.474808248740033048e-05 6.121941260062158108e-05
6.516383539223958232e-05 6.225634570000693202e-05
6.558795577976884094e-05 6.310008029686287045e-05
6.602081896239213202e-05 6.482152093667536974e-05
6.646282645450785856e-05 6.537725857924669981e-05
6.691440848781439173e-05 6.726350693497806787e-05
6.737602683715219727e-05 6.755160575266927481e-05
6.784817800418037033e-05 6.762980774510651827e-05
6.833139681482843961e-05 6.765669240849092603e-05
6.882626049696032803e-05 6.786005542380735278e-05
6.933339331749860119e-05 6.786280573578551412e-05
6.985347187397664376e-05 6.794828368583694100e-05
7.038723115488314643e-05 6.851476064184680581e-05
7.093547150722040440e-05 6.914064579177647829e-05
7.149906667974003185e-05 6.963379564695060253e-05
7.207897314805154548e-05 7.034980080788955092e-05
7.267624097553074215e-05 7.054093293845653534e-05
7.329202652476441576e-05 7.059518247842788696e-05
7.392760741233367285e-05 7.103279494913294911e-05
7.458440020078756466e-05 7.105475378921255469e-05
7.526398145358925804e-05 7.117932545952498913e-05
7.596811295270364283e-05 7.291509973583742976e-05
7.669877210996654197e-05 7.321177690755575895e-05
7.745818891485965632e-05 7.430439291056245565e-05
7.824889118536108954e-05 7.458296749973669648e-05
7.907376047315925081e-05 7.688874757150188088e-05
7.993610179158155385e-05 7.740492583252489567e-05
8.083973149369809593e-05 7.815386925358325243e-05
8.178908929942375742e-05 7.846757216611877084e-05
8.278938292404770490e-05 7.937148620840162039e-05
8.384677743462981222e-05 8.016619540285319090e-05
8.496864708446470944e-05 8.099987462628632784e-05
8.616391619822325401e-05 8.119780977722257376e-05
8.744352990880507794e-05 8.154464740073308349e-05
8.882111922493754876e-05 8.396175689995288849e-05
9.031396575163735290e-05 8.407349378103390336e-05
9.194444482293622921e-05 8.417692151851952076e-05
9.374226442555402849e-05 8.420833910349756479e-05
9.574809451425452835e-05 8.812500163912773132e-05
9.801977592876832447e-05 9.553347626933827996e-05
1.006436891643188385e-04 1.047223413479514420e-04
1.037574999003858055e-04 1.142848996096290648e-04
1.076015283172298100e-04 1.200277256430126727e-04
1.126573591573894054e-04 1.229519984917715192e-04
1.201506875200733634e-04 1.410121767548844218e-04
1.356170255346810991e-04 1.475894823670387268e-04


==> Data/B4_C1_e49_qqplot.txt <==
-2.168461997767947202e-04 -2.427974541205912828e-04
-1.872345644754580378e-04 -2.019149978877976537e-04
-1.731203468837771238e-04 -2.018170780502259731e-04
-1.636881724618444427e-04 -1.677638210821896791e-04
-1.565675281158894060e-04 -1.672511571086943150e-04
-1.508325923524307731e-04 -1.630254555493593216e-04
-1.460234349156862906e-04 -1.619912654859945178e-04
-1.418775509585424579e-04 -1.619579124962911010e-04
-1.382307400009377609e-04 -1.537470088806003332e-04
-1.349733517398724546e-04 -1.459765771869570017e-04
-1.320284742839823310e-04 -1.436682505300268531e-04
-1.293400495510144740e-04 -1.415360165992751718e-04
-1.268659407712019471e-04 -1.374993298668414354e-04
-1.245736639103846505e-04 -1.350812963210046291e-04
-1.224376410646833867e-04 -1.324934710282832384e-04
-1.204373673288765842e-04 -1.266170584131032228e-04
-1.185561489468467535e-04 -1.255372771993279457e-04
-1.167802114234037849e-04 -1.254256640095263720e-04
-1.150980545146708010e-04 -1.200870101456530392e-04
-1.134999763119994720e-04 -1.171595722553320229e-04
-1.119777158210525134e-04 -1.166430229204706848e-04
-1.105241802754277383e-04 -1.126260540331713855e-04
-1.091332341454835604e-04 -1.125746712205000222e-04
-1.077995337999495303e-04 -1.122820103773847222e-04
-1.065183964459957681e-04 -1.105665360228158534e-04
-1.052856951502527421e-04 -1.100078225135803223e-04
-1.040977739444162617e-04 -1.099708315450698137e-04
-1.029513785693244454e-04 -1.095063053071498871e-04
-1.018435995196652967e-04 -1.094270774046890438e-04
-1.007718248547101171e-04 -1.081792506738565862e-04
-9.973370083000424795e-05 -1.062022492988035083e-04
-9.872709884273764313e-05 -1.032730069709941745e-04
-9.775008751212627980e-05 -1.032691652653738856e-04
-9.680090896530427831e-05 -1.027890757541172206e-04
-9.587795858992371025e-05 -1.000067350105382502e-04
-9.497976766189036738e-05 -9.790660988073796034e-05
-9.410498837127394961e-05 -9.710271842777729034e-05
-9.325238085933110037e-05 -9.680687071522697806e-05
-9.242080195061313412e-05 -9.598597534932196140e-05
-9.160919532063685814e-05 -9.522066102363169193e-05
-9.081658288483319312e-05 -9.283562394557520747e-05
-9.004205723093615247e-05 -9.282593237003311515e-05
-8.928477494648933831e-05 -9.279134246753528714e-05
-8.854395071720150691e-05 -8.928311581257730722e-05
-8.781885209156742181e-05 -8.879191591404378414e-05
-8.710879482337612219e-05 -8.862019603839144111e-05
-8.641313871711708535e-05 -8.768691623117774725e-05
-8.573128391242100792e-05 -8.761168282944709063e-05
-8.506266755294345796e-05 -8.757839532336220145e-05
-8.440676079286394708e-05 -8.715029252925887704e-05
-8.376306610070542562e-05 -8.671243995195254683e-05
-8.313111482567999810e-05 -8.530209015589207411e-05
-8.251046499643315761e-05 -8.251929102698341012e-05
-8.190069932602223328e-05 -8.121295832097530365e-05
-8.130142340033592299e-05 -7.980141526786610484e-05
-8.071226403005565418e-05 -7.806994835846126080e-05
-8.013286774873201192e-05 -7.805599307175725698e-05
-7.956289944168192267e-05 -7.773277320666238666e-05
-7.900204109224673874e-05 -7.723372254986315966e-05
-7.844999063354692113e-05 -7.436952000716701150e-05
-7.790646089523958534e-05 -7.309614738915115595e-05
-7.737117863598838173e-05 -7.306486077141016722e-05
-7.684388365339981091e-05 -7.244732114486396313e-05
-7.632432796408835122e-05 -7.166435534600168467e-05
-7.581227504733293037e-05 -7.132769678719341755e-05
-7.530749914649330552e-05 -7.116734195733442903e-05
-7.480978462295816644e-05 -7.113871106412261724e-05
-7.431892535795649548e-05 -7.072393782436847687e-05
-7.383472419802571043e-05 -7.008003740338608623e-05
-7.335699244036891981e-05 -7.004912913544103503e-05
-7.288554935469926767e-05 -6.978089368203654885e-05
-7.242022173850399711e-05 -6.962403131183236837e-05
-7.196084350296756932e-05 -6.959903839742764831e-05
-7.150725528703774365e-05 -6.825994205428287387e-05
-7.105930409737632055e-05 -6.755963113391771913e-05
-7.061684297213098517e-05 -6.741696415701881051e-05
-7.017973066665992763e-05 -6.636005855398252606e-05
-6.974783135950921064e-05 -6.612756260437890887e-05
-6.932101437709461695e-05 -6.590472912648692727e-05
-6.889915393567443429e-05 -6.589461554540321231e-05
-6.848212889932842539e-05 -6.574767758138477802e-05
-6.806982255275803150e-05 -6.552867125719785690e-05
-6.766212238783533004e-05 -6.541607581311836839e-05
-6.725891990291305185e-05 -6.504272460006177425e-05
-6.686011041398402018e-05 -6.488894723588600755e-05
-6.646559287686567891e-05 -6.453502282965928316e-05
-6.607526971964191871e-05 -6.435422983486205339e-05
-6.568904668465756465e-05 -6.309930176939815283e-05
-6.530683267942225445e-05 -6.305386341409757733e-05
-6.492853963582529558e-05 -6.267759454203769565e-05
-6.455408237710691833e-05 -6.178066541906446218e-05
-6.418337849208608035e-05 -5.979424167890101671e-05
-6.381634821616644581e-05 -5.953880827291868627e-05
-6.345291431868815910e-05 -5.945298835285939276e-05
-6.309300199622906963e-05 -5.912925917073152959e-05
-6.273653877147127467e-05 -5.904162753722630441e-05
-6.238345439729546841e-05 -5.858880467712879181e-05
-6.203368076578301329e-05 -5.850350498803891242e-05
-6.168715182181380892e-05 -5.837825665366835892e-05
-6.134380348100412739e-05 -5.767064430983737111e-05
-6.100357355170814679e-05 -5.729933400289155543e-05
-6.066640166084872406e-05 -5.687442899215966463e-05
-6.033222918335944890e-05 -5.606879494735039771e-05
-6.000099917502050114e-05 -5.588977001025341451e-05
-5.967265630849739714e-05 -5.523950312635861337e-05
-5.934714681240272233e-05 -5.516416058526374400e-05
-5.902441841320663876e-05 -5.491740012075752020e-05
-5.870442027984130307e-05 -5.489354953169822693e-05
-5.838710297084867361e-05 -5.489214527187868953e-05
-5.807241838393139758e-05 -5.482225969899445772e-05
-5.776031970778020409e-05 -5.473095734487287700e-05
-5.745076137605272041e-05 -5.468349991133436561e-05
-5.714369902338686802e-05 -5.464163041324354708e-05
-5.683908944335044048e-05 -5.449724994832649827e-05
-5.653689054821240529e-05 -5.439004598883911967e-05
-5.623706133045731811e-05 -5.394989420892670751e-05
-5.593956182593563559e-05 -5.393504397943615913e-05
-5.564435307858337003e-05 -5.378184505389072001e-05
-5.535139710661943717e-05 -5.311032145982608199e-05
-5.506065687015247354e-05 -5.269673056318424642e-05
-5.477209624012884578e-05 -5.262136983219534159e-05
-5.448567996854933912e-05 -5.256757140159606934e-05
-5.420137365989624920e-05 -5.235715070739388466e-05
-5.391914374371539992e-05 -5.216511999606154859e-05
-5.363895744829307667e-05 -5.209208757150918245e-05
-5.336078277537456625e-05 -5.160470755072310567e-05
-5.308458847588078610e-05 -5.140480425325222313e-05
-5.281034402657016849e-05 -5.034117566538043320e-05
-5.253801960760671406e-05 -5.026281723985448480e-05
-5.226758608098854957e-05 -4.994771734345704317e-05
-5.199901496979956447e-05 -4.994132177671417594e-05
-5.173227843824630120e-05 -4.959407669957727194e-05
-5.146734927244426644e-05 -4.848447133554145694e-05
-5.120420086192077792e-05 -4.820719186682254076e-05
-5.094280718180169219e-05 -4.819222885998897254e-05
-5.068314277565229921e-05 -4.795339918928220868e-05
-5.042518273894376103e-05 -4.793761763721704483e-05
-5.016890270311767766e-05 -4.792461913893930614e-05
-4.991427882022299648e-05 -4.741940574604086578e-05
-4.966128774810068771e-05 -4.736357004730962217e-05
-4.940990663609327540e-05 -4.710175926447845995e-05
-4.916011311125618457e-05 -4.709242057288065553e-05
-4.891188526505079939e-05 -4.682580402004532516e-05
-4.866520164049872746e-05 -4.646343950298614800e-05
-4.842004121977786283e-05 -4.640846600523218513e-05
-4.817638341224273808e-05 -4.630137482308782637e-05
-4.793420804285141151e-05 -4.607902519637718797e-05
-4.769349534098259934e-05 -4.565489507513120770e-05
-4.745422592962716940e-05 -4.530361184151843190e-05
-4.721638081493927146e-05 -4.404645369504578412e-05
-4.697994137613256904e-05 -4.343040927778929472e-05
-4.674488935570813555e-05 -4.334301775088533759e-05
-4.651120685000099736e-05 -4.324697511037811637e-05
-4.627887630003269973e-05 -4.320525113143958151e-05
-4.604788048265841667e-05 -4.318903302191756666e-05
-4.581820250199695609e-05 -4.269177952664904296e-05
-4.558982578113306248e-05 -4.250712299835868180e-05
-4.536273405408156788e-05 -4.236550739733502269e-05
-4.513691135800359958e-05 -4.233348954585380852e-05
-4.491234202566533732e-05 -4.208684185869060457e-05
-4.468901067813031453e-05 -4.203570642857812345e-05
-4.446690221767665073e-05 -4.192028427496552467e-05
-4.424600182093078567e-05 -4.191055631963536143e-05
-4.402629493221014593e-05 -4.154480120632797480e-05
-4.380776725706678199e-05 -4.144808917772024870e-05
-4.359040475602489446e-05 -4.126560816075652838e-05
-4.337419363850523622e-05 -4.083487146999686956e-05
-4.315912035692993248e-05 -4.045722380396910012e-05
-4.294517160100089518e-05 -3.986450246884487569e-05
-4.273233429214618037e-05 -3.971397018176503479e-05
-4.252059557812806778e-05 -3.956020373152568936e-05
-4.230994282780733338e-05 -3.942726107197813690e-05
-4.210036362605848351e-05 -3.906222627847455442e-05
-4.189184576883030588e-05 -3.898604336427524686e-05
-4.168437725834736027e-05 -3.794672738877125084e-05
-4.147794629844704173e-05 -3.791211202042177320e-05
-4.127254129004802893e-05 -3.754849240067414939e-05
-4.106815082674548917e-05 -3.633862070273607969e-05
-4.086476369052887282e-05 -3.624343298724852502e-05
-4.066236884761818398e-05 -3.623787415563128889e-05
-4.046095544441483772e-05 -3.578775067580863833e-05
-4.026051280356334313e-05 -3.577343159122392535e-05
-4.006103042012007840e-05 -3.569719410734251142e-05
-3.986249795782589189e-05 -3.544423452694900334e-05
-3.966490524547886307e-05 -3.529637251631356776e-05
-3.946824227340426901e-05 -3.519057281664572656e-05
-3.927249919001857828e-05 -3.517554432619363070e-05
-3.907766629848423326e-05 -3.497385841910727322e-05
-3.888373405345288295e-05 -3.491410461720079184e-05
-3.869069305789357667e-05 -3.471790114417672157e-05
-3.849853406000387882e-05 -3.393403676454909146e-05
-3.830724795020095714e-05 -3.392270446056500077e-05
-3.811682575819033372e-05 -3.389263292774558067e-05
-3.792725865010968987e-05 -3.366758392076008022e-05
-3.773853792574571918e-05 -3.334920256747864187e-05
-3.755065501582165698e-05 -3.327177546452730894e-05
-3.736360147935311447e-05 -3.325162469991482794e-05
-3.717736900107059141e-05 -3.307397491880692542e-05
-3.699194938890632933e-05 -3.290023960289545357e-05
-3.680733457154372325e-05 -3.267699139541946352e-05
-3.662351659602728607e-05 -3.261154779465869069e-05
-3.644048762543161392e-05 -3.235288750147446990e-05
-3.625823993658731275e-05 -3.207576810382306576e-05
-3.607676591786261903e-05 -3.179235864081420004e-05
-3.589605806699850554e-05 -3.174340236000716686e-05
-3.571610898899635057e-05 -3.164131703670136631e-05
-3.553691139405617167e-05 -3.147279130644164979e-05
-3.535845809556419729e-05 -3.136671512038446963e-05
-3.518074200812841448e-05 -3.133576683467254043e-05
-3.500375614566049324e-05 -3.133002610411494970e-05
-3.482749361950288823e-05 -3.126667797914706171e-05
-3.465194763660004048e-05 -3.104348797933198512e-05
-3.447711149771202552e-05 -3.088906669290736318e-05
-3.430297859566995013e-05 -3.062908945139497519e-05
-3.412954241367139680e-05 -3.052752072107978165e-05
-3.395679652361527210e-05 -3.033942812180612236e-05
-3.378473458447483265e-05 -3.026735612365882844e-05
-3.361335034070758737e-05 -3.021975680894684047e-05
-3.344263762070141897e-05 -3.009813372045755386e-05
-3.327259033525586062e-05 -2.961173959192819893e-05
-3.310320247609728787e-05 -2.947295615740586072e-05
-3.293446811442757852e-05 -2.928088179032783955e-05
-3.276638139950494618e-05 -2.906412737502250820e-05
-3.259893655725622246e-05 -2.886761649278923869e-05
-3.243212788891998476e-05 -2.878020313801243901e-05
-3.226594976971914718e-05 -2.873924495361279696e-05
-3.210039664756291985e-05 -2.865988790290430188e-05
-3.193546304177681511e-05 -2.830501762218773365e-05
-3.177114354186030772e-05 -2.807721284625586122e-05
-3.160743280627115279e-05 -2.800492620735894889e-05
-3.144432556123603640e-05 -2.795180444081779569e-05
-3.128181659958658963e-05 -2.788470737868919969e-05
-3.111990077961998699e-05 -2.785884680633898824e-05
-3.095857302398398675e-05 -2.777747067739255726e-05
-3.079782831858541046e-05 -2.777258850983344018e-05
-3.063766171152145157e-05 -2.773384767351672053e-05
-3.047806831203355254e-05 -2.748672704910859466e-05
-3.031904328948288116e-05 -2.743408185779117048e-05
-3.016058187234726064e-05 -2.729988773353397846e-05
-3.000267934723857747e-05 -2.702153869904577732e-05
-2.984533105794061637e-05 -2.682832382561173290e-05
-2.968853240446651931e-05 -2.672785558388568461e-05
-2.953227884213540440e-05 -2.669316018000245094e-05
-2.937656588066786005e-05 -2.664843304955866188e-05
-2.922138908329963342e-05 -2.661544567672535777e-05
-2.906674406591320143e-05 -2.656768629094585776e-05
-2.891262649618679738e-05 -2.647148176038172096e-05
-2.875903209276027328e-05 -2.620269879116676748e-05
-2.860595662441778078e-05 -2.586124355730134994e-05
-2.845339590928641705e-05 -2.583253990451339632e-05
-2.830134581405077448e-05 -2.581728949735406786e-05
-2.814980225318303180e-05 -2.574694190116133541e-05
-2.799876118818773611e-05 -2.551587749621830881e-05
-2.784821862686179763e-05 -2.537828186177648604e-05
-2.769817062256826735e-05 -2.536274223530199379e-05
-2.754861327352479890e-05 -2.535889143473468721e-05
-2.739954272210503946e-05 -2.530370511522050947e-05
-2.725095515415418987e-05 -2.504500662325881422e-05
-2.710284679831689077e-05 -2.503764699213206768e-05
-2.695521392537845800e-05 -2.503375799278728664e-05
-2.680805284761821354e-05 -2.499719812476541847e-05
-2.666135991817523745e-05 -2.480597868270706385e-05
-2.651513153042582238e-05 -2.476641202520113438e-05
-2.636936411737269499e-05 -2.475030669302213937e-05
-2.622405415104557758e-05 -2.466002297296654433e-05
-2.607919814191293046e-05 -2.458107701386325061e-05
-2.593479263830430595e-05 -2.428962034173309803e-05
-2.579083422584375790e-05 -2.428022344247438014e-05
-2.564731952689314114e-05 -2.425903039693366736e-05
-2.550424520000599548e-05 -2.369255162193439901e-05
-2.536160793939100787e-05 -2.369015237491112202e-05
-2.521940447438550018e-05 -2.360210601182188839e-05
-2.507763156893809195e-05 -2.322058026038575917e-05
-2.493628602110083633e-05 -2.313019285793416202e-05
-2.479536466253059895e-05 -2.294440855621360242e-05
-2.465486435799878846e-05 -2.285984373884275556e-05
-2.451478200491043490e-05 -2.267536365252453834e-05
-2.437511453283119637e-05 -2.259783650515601039e-05
-2.423585890302310030e-05 -2.219664747826755047e-05
-2.409701210798820267e-05 -2.211113860539626330e-05
-2.395857117102024342e-05 -2.205971395596861839e-05
-2.382053314576414516e-05 -2.186268648074474186e-05
-2.368289511578306760e-05 -2.180137016694061458e-05
-2.354565419413305469e-05 -2.168254468415398151e-05
-2.340880752294478669e-05 -2.152552406187169254e-05
-2.327235227301269462e-05 -2.145459438906982541e-05
-2.313628564339090528e-05 -2.130901339114643633e-05
-2.300060486099613183e-05 -2.115901042998302728e-05
-2.286530718021733050e-05 -2.115089046128559858e-05
-2.273038988253171013e-05 -2.114227754645980895e-05
-2.259585027612738908e-05 -2.112270340148825198e-05
-2.246168569553230336e-05 -2.102454163832589984e-05
-2.232789350124918625e-05 -2.099529228871688247e-05
-2.219447107939671770e-05 -2.095297350024338812e-05
-2.206141584135644712e-05 -2.081104503304231912e-05
-2.192872522342564201e-05 -2.073506038868799806e-05
-2.179639668647581171e-05 -2.070670052489731461e-05
-2.166442771561654035e-05 -2.051430237770546228e-05
-2.153281581986526597e-05 -2.039302671619225293e-05
-2.140155853182174544e-05 -2.032238990068435669e-05
-2.127065340734835032e-05 -2.019369276240468025e-05
-2.114009802525510279e-05 -2.002131986955646425e-05
-2.100988998698984111e-05 -1.997449362534098327e-05
-2.088002691633332843e-05 -1.991025783354416490e-05
-2.075050645909912872e-05 -1.962221176654566079e-05
-2.062132628283828021e-05 -1.955393963726237416e-05
-2.049248407654842433e-05 -1.953024002432357520e-05
-2.036397755038766777e-05 -1.926599543367046863e-05
-2.023580443539275094e-05 -1.900585266412235796e-05
-2.010796248320159720e-05 -1.888600127131212503e-05
-1.998044946578021256e-05 -1.878757575468625873e-05
-1.985326317515359341e-05 -1.877553222584538162e-05
-1.972640142314086275e-05 -1.876167152659036219e-05
-1.959986204109441792e-05 -1.874510235211346298e-05
-1.947364287964295095e-05 -1.843213613028638065e-05
-1.934774180843833139e-05 -1.837375020841136575e-05
-1.922215671590635845e-05 -1.837220952438656241e-05
-1.909688550900113832e-05 -1.835374496295116842e-05
-1.897192611296301575e-05 -1.828098174883052707e-05
-1.884727647108037479e-05 -1.826787593017797917e-05
-1.872293454445446862e-05 -1.823545426304917783e-05
-1.859889831176813208e-05 -1.814969618862960488e-05
-1.847516576905747243e-05 -1.802484075597021729e-05
-1.835173492948713792e-05 -1.785606946214102209e-05
-1.822860382312861544e-05 -1.784811502147931606e-05
-1.810577049674176714e-05 -1.783657535270322114e-05
-1.798323301355950109e-05 -1.783002335287164897e-05
-1.786098945307534563e-05 -1.738024366204626858e-05
-1.773903791083416439e-05 -1.729895666358061135e-05
-1.761737649822561926e-05 -1.719033389235846698e-05
-1.749600334228068588e-05 -1.718538442219141871e-05
-1.737491658547080187e-05 -1.717806844681035727e-05
-1.725411438550983388e-05 -1.700420398265123367e-05
-1.713359491515871791e-05 -1.678993066889233887e-05
-1.701335636203276950e-05 -1.676992178545333445e-05
-1.689339692841154513e-05 -1.669720040808897465e-05
-1.677371483105126172e-05 -1.668246841290965676e-05
-1.665430830099966572e-05 -1.662411705183330923e-05
-1.653517558341336874e-05 -1.637924833630677313e-05
-1.641631493737754475e-05 -1.629942198633216321e-05
-1.629772463572797520e-05 -1.627380152058321983e-05
-1.617940296487537446e-05 -1.609094761079177260e-05
-1.606134822463190043e-05 -1.607307603990193456e-05
-1.594355872804006076e-05 -1.531157795398030430e-05
-1.582603280120343831e-05 -1.525923653389327228e-05
-1.570876878311978507e-05 -1.516888914920855314e-05
-1.559176502551614209e-05 -1.461543706682277843e-05
-1.547501989268582968e-05 -1.460724615753861144e-05
-1.535853176132754840e-05 -1.434506066289031878e-05
-1.524229902038639101e-05 -1.432293083780677989e-05
-1.512632007089664333e-05 -1.427281495125498623e-05
-1.501059332582660944e-05 -1.412660276400856674e-05
-1.489511720992506837e-05 -1.406193678121780977e-05
-1.477989015956957219e-05 -1.403255191689822823e-05
-1.466491062261652963e-05 -1.397493178956210613e-05
-1.455017705825282964e-05 -1.379396780976094306e-05
-1.443568793684930976e-05 -1.370924837829079479e-05
-1.432144173981562042e-05 -1.351136324956314638e-05
-1.420743695945682567e-05 -1.344612792308907956e-05
-1.409367209883150478e-05 -1.317132137046428397e-05
-1.398014567161125324e-05 -1.307465026911813766e-05
-1.386685620194177273e-05 -1.299197083426406607e-05
-1.375380222430533330e-05 -1.297157359658740461e-05
-1.364098228338457385e-05 -1.296662958338856697e-05
-1.352839493392774934e-05 -1.288400471821660176e-05
-1.341603874061521304e-05 -1.285998041566926986e-05
-1.330391227792719971e-05 -1.254680682905018330e-05
-1.319201413001290484e-05 -1.249763590749353170e-05
-1.308034289056065480e-05 -1.223385606863303110e-05
-1.296889716266937807e-05 -1.222255923494230956e-05
-1.285767555872112002e-05 -1.198019981529796496e-05
-1.274667670025469777e-05 -1.190689727081917226e-05
-1.263589921784045619e-05 -1.153474931925302371e-05
-1.252534175095594720e-05 -1.153028551925672218e-05
-1.241500294786270171e-05 -1.152130425907671452e-05
-1.230488146548396892e-05 -1.151765445683849975e-05
-1.219497596928327714e-05 -1.141562825068831444e-05
-1.208528513314399084e-05 -1.132971283368533477e-05
-1.197580763924965708e-05 -1.100233021134044975e-05
-1.186654217796522434e-05 -1.091285594156943262e-05
-1.175748744771896620e-05 -1.056570908986032009e-05
-1.164864215488520615e-05 -1.049762522598030046e-05
-1.154000501366775072e-05 -1.042092571879038587e-05
-1.143157474598395596e-05 -1.039503058564150706e-05
-1.132335008134947007e-05 -1.033674470818368718e-05
-1.121532975676353154e-05 -1.026593326969305053e-05
-1.110751251659484502e-05 -1.011474887491203845e-05
-1.099989711246795693e-05 -9.962480362446513027e-06
-1.089248230315015964e-05 -9.882340236799791455e-06
-1.078526685443877507e-05 -9.848430636338889599e-06
-1.067824953904882798e-05 -9.840906386671122164e-06
-1.057142913650116816e-05 -9.786607733985874802e-06
-1.046480443301077727e-05 -9.712547580420505255e-06
-1.035837422137543992e-05 -9.690037586551625282e-06
-1.025213730086458755e-05 -9.580218829796649516e-06
-1.014609247710835909e-05 -9.568757377564907074e-06
-1.004023856198675997e-05 -9.313253940490540117e-06
-9.934574373518948110e-06 -9.247456546290777624e-06
-9.829098735752477613e-06 -8.957377758633811027e-06
-9.723810478652652515e-06 -8.942312888393644243e-06
-9.618708437991680681e-06 -8.907965820981189609e-06
-9.513791455237814132e-06 -8.670501301821786910e-06
-9.409058377444247119e-06 -8.627244824310764670e-06
-9.304508057137802441e-06 -8.552893632440827787e-06
-9.200139352207365351e-06 -8.529742444807197899e-06
-9.095951125791909184e-06 -8.485450052830856293e-06
-8.991942246168146605e-06 -8.299462024297099560e-06
-8.888111586637657382e-06 -8.254551175923552364e-06
-8.784458025413533359e-06 -7.976039341883733869e-06
-8.680980445506374595e-06 -7.888185791671276093e-06
-8.577677734609540119e-06 -7.863752216508146375e-06
-8.474548784983727828e-06 -7.809682756487745792e-06
-8.371592493340644683e-06 -7.619143616466317326e-06
-8.268807760725731601e-06 -7.473180630768183619e-06
-8.166193492399922746e-06 -7.384619493677746505e-06
-8.063748597720268087e-06 -7.352799457294167951e-06
-7.961471990019297276e-06 -7.311603440030012280e-06
-7.859362586483179038e-06 -7.299974186025792733e-06
-7.757419308028366069e-06 -7.279538294824305922e-06
-7.655641079176774569e-06 -7.102039035089546815e-06
-7.554026827929311210e-06 -6.514729648188222200e-06
-7.452575485637589150e-06 -6.513662356155691668e-06
-7.351285986873821227e-06 -6.186669452290516347e-06
-7.250157269298629465e-06 -6.078468231862643734e-06
-7.149188273526672604e-06 -5.971123300696490332e-06
-7.048377942989970565e-06 -5.832469923916505650e-06
-6.947725223798692042e-06 -5.804793090646853670e-06
-6.847229064599339162e-06 -5.662137937179068103e-06
-6.746888416429964993e-06 -5.492951004271162674e-06
-6.646702232572482335e-06 -5.385598342400044203e-06
-6.546669468401593706e-06 -5.338396022125380114e-06
-6.446789081230334874e-06 -5.269163466437021270e-06
-6.347060030151819467e-06 -5.255601536191534251e-06
-6.247481275877116860e-06 -5.126925771037349477e-06
-6.148051780568785639e-06 -5.034754849475575611e-06
-6.048770507669971998e-06 -4.937233825330622494e-06
-5.949636421728624145e-06 -4.867222742177546024e-06
-5.850648488216561830e-06 -4.831604655919363722e-06
-5.751805673343014746e-06 -4.792781510332133621e-06
-5.653106943862282522e-06 -4.784978045790921897e-06
-5.554551266875013170e-06 -4.668295332521665841e-06
-5.456137609622795057e-06 -4.638366135623073205e-06
-5.357864939275468625e-06 -4.630521289072930813e-06
-5.259732222710652182e-06 -4.588219326251419261e-06
-5.161738426284996422e-06 -4.521113169175805524e-06
-5.063882515596442607e-06 -4.377006462163990363e-06
-4.966163455236928755e-06 -4.352419637143611908e-06
-4.868580208534744238e-06 -4.266751147952163592e-06
-4.771131737285772164e-06 -4.236892891640309244e-06
-4.673817001472797895e-06 -4.201842330076033249e-06
-4.576634958971865605e-06 -4.165216068940935656e-06
-4.479584565244756183e-06 -4.022791927127400413e-06
-4.382664773016343071e-06 -3.706843017425853759e-06
-4.285874531935704546e-06 -3.633948381320806220e-06
-4.189212788219537246e-06 -3.441564786044182256e-06
-4.092678484276402194e-06 -3.388485311006661505e-06
-3.996270558310170226e-06 -3.310460897409939207e-06
-3.899987943900713581e-06 -3.167353725075372495e-06
-3.803829569559939084e-06 -3.146075869153719395e-06
-3.707794358260743810e-06 -3.027409547939896584e-06
-3.611881226936428349e-06 -2.768017338894424029e-06
-3.516089085947691163e-06 -2.763303427855134942e-06
-3.420416838513962853e-06 -2.706270379349007271e-06
-3.324863380105540160e-06 -2.706270379349007271e-06
-3.229427597792391697e-06 -2.701241328395553865e-06
-3.134108369545061000e-06 -2.634533075251965784e-06
-3.038904563482396662e-06 -2.632375526445684955e-06
-2.943815037060167187e-06 -2.469612581990077160e-06
-2.848838636193695802e-06 -2.438687033645692281e-06
-2.753974194306686917e-06 -2.305849875483545475e-06
-2.659220531297119602e-06 -2.189020506193628535e-06
-2.564576452409822174e-06 -2.124647153323167004e-06
-2.470040747003334522e-06 -2.113235041178995743e-06
-2.375612187196883512e-06 -2.080528474834864028e-06
-2.281289526380564693e-06 -1.984378968700184487e-06
-2.187071497568802992e-06 -1.972708332687034272e-06
-2.092956811573424200e-06 -1.890621661004843190e-06
-1.998944154967840927e-06 -1.790039391380560119e-06
-1.905032187808122317e-06 -1.667498622737184633e-06
-1.811219541069157240e-06 -1.630702513466530945e-06
-1.717504813744768181e-06 -1.572414021211443469e-06
-1.623886569548413506e-06 -1.447029376322461758e-06
-1.530363333135262553e-06 -1.285232656300649978e-06
-1.436933585745505167e-06 -1.250715286005288363e-06
-1.343595760140767994e-06 -1.219879322889028117e-06
-1.250348234667395228e-06 -1.211948983836919069e-06
-1.157189326227724323e-06 -1.148309138443437405e-06
-1.064117281866122753e-06 -9.641612450650427490e-07
-9.711302685693306617e-07 -9.554449889037641697e-07
-8.782263607219543722e-07 -8.190922358153329697e-07
-7.854035244161201854e-07 -7.914975981293537188e-07
-6.926595974329518156e-07 -7.114136906238854863e-07
-5.999922630873853894e-07 -6.610292189179745037e-07
-5.073990150484815497e-07 -5.915953238400106784e-07
-4.148771082720234246e-07 -4.318722233165317448e-07
-3.224234872830897874e-07 -3.387914944141812157e-07
-2.300346745472092939e-07 -2.408948205356864491e-07
-1.377065804126035281e-07 -2.159931113965285476e-07
-4.543413063003843562e-08 1.227162993444608219e-08
4.678968816598780291e-08 1.952206041266890679e-08
1.389843005011284866e-07 5.137990299886041612e-08
2.312081192971547185e-07 1.984444679692387581e-07
3.234805690797198639e-07 2.872067739190242719e-07
4.158086632143256298e-07 4.630972512131847907e-07
5.081974759502059115e-07 5.372084501686913427e-07
6.006510969391398133e-07 5.923783987782371696e-07
6.931730037155977796e-07 6.986022640376177151e-07
7.857662517545014076e-07 7.034778946035658009e-07
8.784335861000680456e-07 8.009888574633805547e-07
9.711775130832368389e-07 8.194614906642527785e-07
1.064000349389070814e-06 8.266086979347164743e-07
1.156904257236446892e-06 9.243876206710410770e-07
1.249891270533238771e-06 1.044831833496573381e-06
1.342963314894839706e-06 1.101006546377902851e-06
1.436122223334511034e-06 1.351206833533069585e-06
1.529369748807884436e-06 1.416987402080849279e-06
1.622707574412621609e-06 1.425725827175483573e-06
1.716137321802378148e-06 1.496168465564551298e-06
1.809660558215529101e-06 1.502933059782662895e-06
1.903278802411884411e-06 1.585665927450463641e-06
1.996993529736273894e-06 1.752221578499302268e-06
2.090806176475238758e-06 1.803384179765998852e-06
2.184718143634956099e-06 1.933028215717058629e-06
2.278730800240538525e-06 1.935343107106746174e-06
2.372845486235919434e-06 2.113122036462300457e-06
2.467063515047681135e-06 2.272180154250236228e-06
2.561386175863999954e-06 2.320349267392884940e-06
2.655814735670450963e-06 2.446561666147317737e-06
2.750350441076939039e-06 2.477855559845920652e-06
2.844994519964236891e-06 2.481798674125457183e-06
2.939748182973803358e-06 2.547313215472968295e-06
3.034612624860817326e-06 2.562887175372452475e-06
3.129589025727288711e-06 2.597204002086073160e-06
3.224678552149518185e-06 2.673988319656928070e-06
3.319882358212182524e-06 2.675815949260140769e-06
3.415201586459513221e-06 2.821793032126151957e-06
3.510637368772661684e-06 2.988308324347599410e-06
3.606190827181084377e-06 3.066792942263418809e-06
3.701863074614812687e-06 3.144917627651011571e-06
3.797655215603549873e-06 3.259978711867006496e-06
3.893568346927864910e-06 3.364367557878722437e-06
3.989603558227060185e-06 3.467186388661502860e-06
4.085761932567834258e-06 3.515355047056800686e-06
4.182044546977290903e-06 3.526277851051418111e-06
4.278452472943522871e-06 3.923242729797493666e-06
4.374986776886657923e-06 4.135935796512058005e-06
4.471648520602825223e-06 4.194215307506965473e-06
4.568438761683463748e-06 4.331156105763511732e-06
4.665358553911876860e-06 4.355247710918774828e-06
4.762408947638986282e-06 4.544152488961117342e-06
4.859590990139918572e-06 4.587961029756115749e-06
4.956905725952892840e-06 4.740481472254032269e-06
5.054354197201864915e-06 4.987713055015774444e-06
5.151937443904049432e-06 5.008260814065579325e-06
5.249656504263563284e-06 5.081877588963834569e-06
5.347512414952117099e-06 5.095725555293029174e-06
5.445506211377772859e-06 5.171189059183234349e-06
5.543638927942589302e-06 5.195020548853790388e-06
5.641911598289915734e-06 5.214479187998222187e-06
5.740325255542133847e-06 5.242155566520523280e-06
5.838880932529403198e-06 5.266968855721643195e-06
5.937579662010135423e-06 5.281575340632116422e-06
6.036422476883682507e-06 5.550427431444404647e-06
6.135410410395744822e-06 5.715249699278501794e-06
6.234544496337092674e-06 5.803334715892560780e-06
6.333825769235906316e-06 5.822441380587406456e-06
6.433255264544237537e-06 5.885050541110103950e-06
6.532834018818940144e-06 5.895503818464931101e-06
6.632563069897455551e-06 5.985310963296797127e-06
6.732443457068714383e-06 6.053562174201942980e-06
6.832476221239603012e-06 6.128509994596242905e-06
6.932662405097085669e-06 6.295913863141322508e-06
7.033003053266459839e-06 6.463464160333387554e-06
7.133499212465812719e-06 6.539416517625795677e-06
7.234151931657091242e-06 6.557674169016536325e-06
7.334962262193793280e-06 6.584274615306640044e-06
7.435931257965750141e-06 6.776283498766133562e-06
7.537059975540941904e-06 6.805344582971883938e-06
7.638349474304709826e-06 6.939657851035008207e-06
7.739800816596432734e-06 7.267478849826147780e-06
7.841415067843896940e-06 7.272166840266436338e-06
7.943193296695488440e-06 7.701862159592565149e-06
8.045136575150301409e-06 7.850764632166828960e-06
8.147245978686419647e-06 7.863511200412176549e-06
8.249522586387390458e-06 7.951211046020034701e-06
8.351967481067045117e-06 8.013698789000045508e-06
8.454581749392853972e-06 8.239556336775422096e-06
8.557366482007767053e-06 8.384165084862615913e-06
8.660322773650850199e-06 8.427667125943116844e-06
8.763451723276662490e-06 8.494291250826790929e-06
8.866754434173496966e-06 8.627447641629260033e-06
8.970232014080655730e-06 8.673815500515047461e-06
9.073885575304779753e-06 8.871016689226962626e-06
9.177716234835268976e-06 9.014417628350201994e-06
9.281725114459036638e-06 9.190592209051828831e-06
9.385913340874499580e-06 9.227481314155738801e-06
9.490282045804931588e-06 9.234076969732996076e-06
9.594832366111377960e-06 9.283378858526702970e-06
9.699565443904946668e-06 9.342480552732013166e-06
9.804482426658813217e-06 9.527681868348736316e-06
9.909584467319778274e-06 9.585553016222547740e-06
1.001487272441961354e-05 9.968941412807907909e-06
1.012034836218607048e-05 1.017638896882999688e-05
1.022601255065388911e-05 1.036736830428708345e-05
1.033186646577548993e-05 1.040589813783299178e-05
1.043791128953171161e-05 1.041402356349863112e-05
1.054414821004256907e-05 1.042245548887876794e-05
1.065057842167790641e-05 1.042878920998191461e-05
1.075720312516830238e-05 1.052043990057427436e-05
1.086402352771595374e-05 1.053652158589102328e-05
1.097104084310590252e-05 1.073923158401157707e-05
1.107825629181728709e-05 1.088501994672697037e-05
1.118567110113508439e-05 1.104045441024936736e-05
1.129328650526197417e-05 1.141360553447157145e-05
1.140110374543066238e-05 1.145901933341519907e-05
1.150912407001660430e-05 1.163647993962513283e-05
1.161734873465109188e-05 1.176401474367594346e-05
1.172577900233487817e-05 1.178463571704924107e-05
1.183441614355233191e-05 1.193325442727655172e-05
1.194326143638609873e-05 1.198905920318793505e-05
1.205231616663235179e-05 1.202262592414626852e-05
1.216158162791679300e-05 1.219275236508110538e-05
1.227105912181111829e-05 1.236205844179494306e-05
1.238074995795040459e-05 1.236917069036280736e-05
1.249065545415110315e-05 1.243330461875302717e-05
1.260077693652981561e-05 1.243671886186348274e-05
1.271111573962305940e-05 1.263297508558025584e-05
1.282167320650757856e-05 1.267639254365349188e-05
1.293245068892182014e-05 1.269868062081513926e-05
1.304344954738823054e-05 1.278890067624161020e-05
1.315467115133649705e-05 1.302463897445704788e-05
1.326611687922776701e-05 1.310776860918849707e-05
1.337778811868003060e-05 1.310776860918849707e-05
1.348968626659432378e-05 1.322558728134026751e-05
1.360181272928232355e-05 1.340625294687924907e-05
1.371416892259486494e-05 1.341307233815314248e-05
1.382675627205168944e-05 1.345866712654242292e-05
1.393957621297244382e-05 1.349748890788760036e-05
1.405263019060888155e-05 1.361464637739118189e-05
1.416591966027837222e-05 1.364591025776462629e-05
1.427944608749862376e-05 1.371251528325956315e-05
1.439321094812394465e-05 1.376578529743710533e-05
1.450721572848272585e-05 1.405221610184526071e-05
1.462146192551642535e-05 1.413702466379618272e-05
1.473595104691994015e-05 1.415273345628520474e-05
1.485068461128363845e-05 1.416394752595806494e-05
1.496566414823668609e-05 1.422653895133407786e-05
1.508089119859218227e-05 1.449283990950789303e-05
1.519636731449373181e-05 1.464115575799951330e-05
1.531209405956375215e-05 1.481154504290316254e-05
1.542807300905350322e-05 1.499398877058411017e-05
1.554430574999466738e-05 1.499437439633766189e-05
1.566079388135294527e-05 1.501314909546636045e-05
1.577753901418325091e-05 1.511596292402828112e-05
1.589454277178690405e-05 1.515140047558816150e-05
1.601180678987055729e-05 1.525735115137649700e-05
1.612933271670718313e-05 1.540809353173244745e-05
1.624712221329902280e-05 1.544314000057056546e-05
1.636517695354249683e-05 1.544489168736618012e-05
1.648349862439509758e-05 1.545127088320441544e-05
1.660208892604466712e-05 1.560930650157388300e-05
1.672094957208049111e-05 1.561628596391528845e-05
1.684008228966678809e-05 1.564261401654221117e-05
1.695948881971838409e-05 1.569218511576764286e-05
1.707917091707866750e-05 1.585336940479464829e-05
1.719913035069989187e-05 1.602415431989356875e-05
1.731936890382584029e-05 1.602880547579843551e-05
1.743988837417695625e-05 1.604418685019481927e-05
1.756069057413792424e-05 1.627508208912331611e-05
1.768177733094780825e-05 1.627986057428643107e-05
1.780315048689274163e-05 1.656950735196005553e-05
1.792481189950128676e-05 1.657658140175044537e-05
1.804676344174246800e-05 1.673700353421736509e-05
1.816900700222662347e-05 1.673965198278892785e-05
1.829154448540888951e-05 1.677097134233918041e-05
1.841437781179573781e-05 1.686796349531505257e-05
1.853750891815426029e-05 1.694107777439057827e-05
1.866093975772459480e-05 1.718633575364947319e-05
1.878467230043525445e-05 1.727228664094582200e-05
1.890870853312159099e-05 1.728840834402944893e-05
1.903305045974749716e-05 1.732065356918610632e-05
1.915770010163013812e-05 1.749418879626318812e-05
1.928265949766826069e-05 1.755587982188444585e-05
1.940793070457348083e-05 1.796286051103379577e-05
1.953351579710545377e-05 1.796533069864381105e-05
1.965941686831007332e-05 1.805651663744356483e-05
1.978563602976154029e-05 1.805776810215320438e-05
1.991217541180798512e-05 1.806219370337203145e-05
2.003903716382071578e-05 1.812729351513553411e-05
2.016622345444733493e-05 1.819461795093957335e-05
2.029373647186871957e-05 1.825805702537763864e-05
2.042157842405987331e-05 1.853596586443018168e-05
2.054975153905479014e-05 1.858502764662262052e-05
2.067825806521554670e-05 1.925119795487262309e-05
2.080710027150540258e-05 1.935984073497820646e-05
2.093628044776625109e-05 1.949401666934136301e-05
2.106580090500045080e-05 1.956283813342452049e-05
2.119566397565696348e-05 1.961945054063107818e-05
2.132587201392222517e-05 1.976799649128224701e-05
2.145642739601547270e-05 1.981403147510718554e-05
2.158733252048886781e-05 1.999638516281265765e-05
2.171858980853238834e-05 2.001759276026859879e-05
2.185020170428366272e-05 2.028417111432645470e-05
2.198217067514293409e-05 2.029713141382671893e-05
2.211449921209276439e-05 2.049800605163909495e-05
2.224718983002356949e-05 2.072321149171330035e-05
2.238024506806384007e-05 2.085930100292898715e-05
2.251366748991630862e-05 2.095591298711951822e-05
2.264745968419942573e-05 2.095921990985516459e-05
2.278162426479451145e-05 2.098450022458564490e-05
2.291616387119883250e-05 2.120892895618453622e-05
2.305108116888445288e-05 2.124109232681803405e-05
2.318637884966325420e-05 2.127837069565430284e-05
2.332205963205802765e-05 2.131911787728313357e-05
2.345812626167981699e-05 2.144070094800554216e-05
2.359458151161190906e-05 2.152551678591407835e-05
2.373142818280017706e-05 2.157220478693488985e-05
2.386866910445018997e-05 2.180295996367931366e-05
2.400630713443126753e-05 2.185064840887207538e-05
2.414434515968736918e-05 2.211303763033356518e-05
2.428278609665533182e-05 2.216233770013786852e-05
2.442163289169023283e-05 2.228125231340527534e-05
2.456088852149832552e-05 2.234889871033374220e-05
2.470055599357756066e-05 2.261000736325513572e-05
2.484063834666592438e-05 2.264623253722675145e-05
2.498113865119772810e-05 2.276414306834340096e-05
2.512206000976797564e-05 2.287805546075105667e-05
2.526340555760522448e-05 2.294623482157476246e-05
2.540517846305263611e-05 2.304636291228234768e-05
2.554738192805814040e-05 2.312196738785132766e-05
2.569001918867312801e-05 2.319691520824562758e-05
2.583309351556028045e-05 2.329704693693201989e-05
2.597660821451089043e-05 2.330043753318022937e-05
2.612056662697142493e-05 2.339453385502565652e-05
2.626497213058004605e-05 2.343564847251400352e-05
2.640982813971270334e-05 2.347936242586001754e-05
2.655513810603982075e-05 2.361988663324154913e-05
2.670090551909296169e-05 2.365906038903631270e-05
2.684713390684238693e-05 2.374480754951946437e-05
2.699382683628534946e-05 2.392624992353376001e-05
2.714098791404558715e-05 2.393882277829106897e-05
2.728862078698401992e-05 2.397399839537683874e-05
2.743672914282132579e-05 2.401506390015129000e-05
2.758531671077218216e-05 2.412349203950725496e-05
2.773438726219192127e-05 2.420469718344975263e-05
2.788394461123540666e-05 2.421296812826767564e-05
2.803399261552892000e-05 2.424385638732928783e-05
2.818453517685488220e-05 2.456689253449440002e-05
2.833557624185015756e-05 2.465589750499930233e-05
2.848711980271790024e-05 2.471278276061639190e-05
2.863916989795353265e-05 2.472929190844297409e-05
2.879173061308489977e-05 2.472978121659252793e-05
2.894480608142739226e-05 2.541075082262977958e-05
2.909840048485390620e-05 2.563020825618878007e-05
2.925251805458032719e-05 2.571199547674041241e-05
2.940716307196673208e-05 2.585047514003235847e-05
2.956233986933495871e-05 2.606051202747039497e-05
2.971805283080250983e-05 2.606559792184270918e-05
2.987430639313364168e-05 2.609332113934215158e-05
3.003110504660773197e-05 2.669018431333824992e-05
3.018845333590569645e-05 2.669780405994970351e-05
3.034635586101437624e-05 2.672246773727238178e-05
3.050481727814999337e-05 2.682036029000300914e-05
3.066384230070066475e-05 2.692138514248654246e-05
3.082343570018855362e-05 2.697939089557621628e-05
3.098360230725252605e-05 2.723568286455702037e-05
3.114434701265109557e-05 2.731112545006908476e-05
3.130567476828710258e-05 2.734753252298105508e-05
3.146759058825371878e-05 2.749771010712720454e-05
3.163009954990315877e-05 2.763890734058804810e-05
3.179320679493826161e-05 2.768626109173055738e-05
3.195691753052741653e-05 2.829919867508579046e-05
3.212123703044392393e-05 2.842190770024899393e-05
3.228617063623002867e-05 2.849011434591375291e-05
3.245172375838625600e-05 2.857280742318835109e-05
3.261790187758709358e-05 2.868325100280344486e-05
3.278471054592333806e-05 2.875084283004980534e-05
3.295215538817205500e-05 2.911395131377503276e-05
3.312024210309471445e-05 2.920253973570652306e-05
3.328897646476440346e-05 2.971707181131932884e-05
3.345836432392296943e-05 2.979107193823438138e-05
3.362841160936853456e-05 2.990628854604437947e-05
3.379912432937469619e-05 3.007839586643967777e-05
3.397050857314195502e-05 3.027412458322942257e-05
3.414257051228239447e-05 3.053163527511060238e-05
3.431531640233850561e-05 3.059310984099283814e-05
3.448875258433705895e-05 3.059929440496489406e-05
3.466288548637913434e-05 3.064059637836180627e-05
3.483772162526714252e-05 3.066210047109052539e-05
3.501326760816999705e-05 3.072692561545409262e-05
3.518953013432760883e-05 3.072797335335053504e-05
3.536651599679552330e-05 3.094003477599471807e-05
3.554423208423130611e-05 3.106852454948239028e-05
3.572268538272325338e-05 3.114923674729652703e-05
3.590188297766345939e-05 3.123562055407091975e-05
3.608183205566562791e-05 3.125880175502970815e-05
3.626253990652972107e-05 3.139748514513485134e-05
3.644401392525442834e-05 3.150418706354685128e-05
3.662626161409872951e-05 3.162234497722238302e-05
3.680929058469440166e-05 3.168225157423876226e-05
3.699310856021083884e-05 3.176562313456088305e-05
3.717772337757344493e-05 3.194824603269807994e-05
3.736314298973770700e-05 3.197110345354303718e-05
3.754937546802023006e-05 3.249056317145004869e-05
3.773642900448877257e-05 3.282922261860221624e-05
3.792431191441283478e-05 3.285792263341136277e-05
3.811303263877680546e-05 3.288323568995110691e-05
3.830259974685744931e-05 3.306110011180862784e-05
3.849302193886807274e-05 3.430861033848486841e-05
3.868430804867099441e-05 3.464987457846291363e-05
3.887646704656069226e-05 3.468097565928474069e-05
3.906950804211999854e-05 3.477689824649132788e-05
3.926344028715134885e-05 3.522836777847260237e-05
3.945827317868569388e-05 3.525411375449039042e-05
3.965401626207138461e-05 3.541204205248504877e-05
3.985067923414597866e-05 3.553349961293861270e-05
4.004827194649300748e-05 3.573560024960897863e-05
4.024680440878719399e-05 3.581878263503313065e-05
4.044628679223045872e-05 3.591995118767954409e-05
4.064672943308195332e-05 3.672267848742194474e-05
4.084814283628529957e-05 3.684183320729061961e-05
4.105053767919598841e-05 3.685559204313904047e-05
4.125392481541260476e-05 3.701417881529778242e-05
4.145831527871514453e-05 3.715268030646257102e-05
4.166372028711415733e-05 3.741206455742940307e-05
4.187015124701447586e-05 3.771018236875534058e-05
4.207761975749742147e-05 3.792608549701981246e-05
4.228613761472559910e-05 3.857047340716235340e-05
4.249571681647446931e-05 3.874996764352545142e-05
4.270636956679518337e-05 3.939893940696492791e-05
4.291810828081330274e-05 4.019146581413224339e-05
4.313094558966801755e-05 4.031709249829873443e-05
4.334489434559705485e-05 4.098817953490652144e-05
4.355996762717235181e-05 4.117373828194104135e-05
4.377617874469201683e-05 4.131535388296470046e-05
4.399354124573391113e-05 4.132214598939754069e-05
4.421206892087726830e-05 4.137918222113512456e-05
4.443177580959790804e-05 4.143855767324566841e-05
4.465267620634377310e-05 4.152312976657412946e-05
4.487478466679745045e-05 4.183173587080091238e-05
4.509811601433245292e-05 4.191885454929433763e-05
4.532268534667072195e-05 4.192523556412197649e-05
4.554850804274869025e-05 4.227124372846446931e-05
4.577559976980018485e-05 4.248444747645407915e-05
4.600397649066407846e-05 4.250092388247139752e-05
4.623365447132555259e-05 4.251840073266066611e-05
4.646465028869981533e-05 4.294713653507642448e-05
4.669698083866811973e-05 4.309710493544116616e-05
4.693066334437526470e-05 4.313779209041967988e-05
4.716571536479967786e-05 4.324410838307812810e-05
4.740215480360640061e-05 4.328799695940688252e-05
4.763999991829428500e-05 4.332944445195607841e-05
4.787926932964971493e-05 4.342066677054390311e-05
4.811998203151854065e-05 4.342671672930009663e-05
4.836215740090986045e-05 4.386069485917687416e-05
4.860581520844498520e-05 4.398869350552558899e-05
4.885097562916585661e-05 4.409210305311717093e-05
4.909765925371792854e-05 4.464150697458535433e-05
4.934588709992331372e-05 4.485160388867370784e-05
4.959568062476040455e-05 4.512272062129341066e-05
4.984706173676783719e-05 4.526634074863977730e-05
5.010005280889011885e-05 4.531080776359885931e-05
5.035467669178480681e-05 4.533892933977767825e-05
5.061095672761087663e-05 4.547681601252406836e-05
5.086891676431942158e-05 4.602446642820723355e-05
5.112858117046880778e-05 4.609924872056581080e-05
5.138997485058791385e-05 4.634361903299577534e-05
5.165312326111138203e-05 4.656480814446695149e-05
5.191805242691341680e-05 4.670210546464659274e-05
5.218478895846671395e-05 4.680410711443983018e-05
5.245336006965566517e-05 4.695458846981637180e-05
5.272379359627383643e-05 4.721464574686251581e-05
5.299611801523731119e-05 4.736063783639110625e-05
5.327036246454792202e-05 4.744205216411501169e-05
5.354655676404224428e-05 4.795223503606393933e-05
5.382473143696022615e-05 4.817417720914818347e-05
5.410491773238262393e-05 4.828576493309810758e-05
5.438714764856322249e-05 4.843478745897300541e-05
5.467145395721644793e-05 4.866736708208918571e-05
5.495787022879618499e-05 4.875759623246267438e-05
5.524643085881962980e-05 4.899863415630534291e-05
5.553717109528609876e-05 4.940081635140813887e-05
5.583012706725076345e-05 4.980131052434444427e-05
5.612533581460267665e-05 5.008072912460193038e-05
5.642283531912442015e-05 5.009739834349602461e-05
5.672266453687969706e-05 5.053088170825503767e-05
5.702486343201745443e-05 5.062982017989270389e-05
5.732947301205425466e-05 5.079350739833898842e-05
5.763653536471982923e-05 5.104897354613058269e-05
5.794609369644732646e-05 5.114536907058209181e-05
5.825819237259849284e-05 5.118655826663598418e-05
5.857287695951539618e-05 5.127318945596925914e-05
5.889019426850834412e-05 5.127857366460375488e-05
5.921019240187354429e-05 5.136697654961608350e-05
5.953292080106984470e-05 5.153421807335689664e-05
5.985843029716472958e-05 5.156960833119228482e-05
6.018677316368760318e-05 5.163666355656459928e-05
6.051800317202663226e-05 5.163937021279707551e-05
6.085217564951567702e-05 5.217261423240415752e-05
6.118934754037516752e-05 5.245236025075428188e-05
6.152957746967150049e-05 5.294044240145012736e-05
6.187292581048069412e-05 5.301957935444079340e-05
6.221945475445022375e-05 5.319996125763282180e-05
6.256922838596296348e-05 5.330274143489077687e-05
6.292231276013821408e-05 5.336007598089054227e-05
6.327877598489587351e-05 5.355486428015865386e-05
6.363868830735545088e-05 5.377834895625710487e-05
6.400212220483354785e-05 5.379865615395829082e-05
6.436915248075348055e-05 5.417224383563734591e-05
6.473985636577407458e-05 5.418444561655633152e-05
6.511431362449228921e-05 5.472558405017480254e-05
6.549260666808950557e-05 5.502532440004870296e-05
6.587482067332477511e-05 5.511132621904835105e-05
6.626104370830934601e-05 5.543210863834246993e-05
6.665136686553305200e-05 5.623528340947814286e-05
6.704588440265109512e-05 5.663408956024795771e-05
6.744469389158016745e-05 5.699857501895166934e-05
6.784789637650220169e-05 5.707265881937928498e-05
6.825559654142498447e-05 5.722888818127103150e-05
6.866790288799552743e-05 5.727286770706996322e-05
6.908492792434167186e-05 5.778394552180543542e-05
6.950678836576161057e-05 5.833517570863477886e-05
6.993360534817644821e-05 5.947817044216208160e-05
7.036550465532715164e-05 5.954777225269936025e-05
7.080261696079807366e-05 5.972153303446248174e-05
7.124507808604325996e-05 5.990964200464077294e-05
7.169302927570471017e-05 5.997606422170065343e-05
7.214661749163450873e-05 6.019444481353275478e-05
7.260599572717111271e-05 6.086983921704813838e-05
7.307132334336607156e-05 6.187865074025467038e-05
7.354276642903603541e-05 6.193893204908818007e-05
7.402049818669282602e-05 6.302393012447282672e-05
7.450469934662361108e-05 6.321819091681391001e-05
7.499555861162528203e-05 6.383562867995351553e-05
7.549327313516042111e-05 6.414351082639768720e-05
7.599804903600004596e-05 6.419601413654163480e-05
7.651010195275546682e-05 6.438061245717108250e-05
7.702965764206692650e-05 6.460795702878385782e-05
7.755695262465549732e-05 6.503686017822474241e-05
7.809223488390670093e-05 6.514092092402279377e-05
7.863576462221403673e-05 6.595076411031186581e-05
7.918781508091388144e-05 6.616172322537750006e-05
7.974867343034902471e-05 6.690761074423789978e-05
8.031864173739914107e-05 6.722261605318635702e-05
8.089803801872278333e-05 6.744439451722428203e-05
8.148719738900316056e-05 6.748237501597031951e-05
8.208647331468934888e-05 6.767935701645910740e-05
8.269623898510024610e-05 6.783011485822498798e-05
8.331688881434715435e-05 6.799456605222076178e-05
8.394884008937263608e-05 6.847148324595764279e-05
8.459253478153103557e-05 6.850701174698770046e-05
8.524844154161058710e-05 6.861967995064333081e-05
8.591705790108816417e-05 6.874652171973139048e-05
8.659891270578417384e-05 6.910325464559718966e-05
8.729456881204319713e-05 6.959532765904441476e-05
8.800462608023444254e-05 6.959724123589694500e-05
8.872972470586862250e-05 6.974548887228593230e-05
8.947054893515639970e-05 6.976095755817368627e-05
9.022783121960314609e-05 6.997891614446416497e-05
9.100235687350022740e-05 7.029138942016288638e-05
9.179496930930404149e-05 7.059715426294133067e-05
9.260657593928027682e-05 7.098492642398923635e-05
9.343815484799808044e-05 7.176063081715255976e-05
9.429076235994106520e-05 7.236716191982850432e-05
9.516554165055741521e-05 7.368772639892995358e-05
9.606373257859075808e-05 7.384705531876534224e-05
9.698668295397140746e-05 7.439141336362808943e-05
9.793586150079342250e-05 7.482997898478060961e-05
9.891287283140485359e-05 7.563927647424861789e-05
9.991947481867136354e-05 7.617051596753299236e-05
1.009575988433771514e-04 7.665580051252618432e-05
1.020293735083325207e-04 7.793108670739457011e-05
1.031371525579915610e-04 7.801934407325461507e-05
1.042835479330834179e-04 7.808349619153887033e-05
1.054714691389198713e-04 7.909427949925884604e-05
1.067041704346629108e-04 7.982976239873096347e-05
1.079853077886168492e-04 8.309639088110998273e-05
1.093190081341506353e-04 8.317683386849239469e-05
1.107099542640948810e-04 8.330320997629314661e-05
1.121634898097197646e-04 8.395420445594936609e-05
1.136857503006666147e-04 8.742094360059127212e-05
1.152838285033379979e-04 8.856366912368685007e-05
1.169659854120709411e-04 9.078484436031430960e-05
1.187419229355138962e-04 9.080979361897334456e-05
1.206231413175437405e-04 9.137922461377456784e-05
1.226234150533505294e-04 9.223178494721651077e-05
1.247594378990518474e-04 9.234464232577010989e-05
1.270517147598691711e-04 9.270059672417119145e-05
1.295258235396816167e-04 9.270613372791558504e-05
1.322142482726495279e-04 9.273380419472232461e-05
1.351591257285397329e-04 9.472989768255501986e-05
1.384165139896050662e-04 9.667106496635824442e-05
1.420633249472097904e-04 9.811397467274218798e-05
1.462092089043536501e-04 1.000284173642285168e-04
1.510183663410981868e-04 1.076372427633032203e-04
1.567533021045568469e-04 1.100546069210395217e-04
1.638739464505120462e-04 1.248326152563095093e-04
1.733061208724448899e-04 1.255774986930191517e-04
1.874203384641262376e-04 1.504434621892869473e-04
2.170319737654648174e-04 2.065396984107792377e-04


==> Data/B4_C1_kur.txt <==
1.000000000000000000e+00 2.472837522929193028e+02
2.000000000000000000e+00 3.020848893857790358e+02
3.000000000000000000e+00 3.011450682245824737e+02
4.000000000000000000e+00 2.728407695662580750e+02
5.000000000000000000e+00 2.295925087529991231e+02
6.000000000000000000e+00 2.241526279672135047e+02
7.000000000000000000e+00 2.260417297429850407e+02
8.000000000000000000e+00 2.683068086594766442e+02
9.000000000000000000e+00 2.307296048357623306e+02
1.000000000000000000e+01 2.518962190239959398e+02
1.100000000000000000e+01 1.985782587515506634e+02
1.200000000000000000e+01 2.155703380723863631e+02
1.300000000000000000e+01 2.365712712245708076e+02
1.400000000000000000e+01 1.999388662703573800e+02
1.500000000000000000e+01 2.630793390213595444e+02
1.600000000000000000e+01 2.472237529397669107e+02
1.700000000000000000e+01 1.855679247179241429e+02
1.800000000000000000e+01 2.616068850855954793e+02
1.900000000000000000e+01 1.880334542436860090e+02
2.000000000000000000e+01 2.509809779880545477e+02
2.100000000000000000e+01 2.777093082444753236e+02
2.200000000000000000e+01 1.668107250640918835e+02
2.300000000000000000e+01 1.696506829612332581e+02
2.400000000000000000e+01 2.227712078056400458e+02
2.500000000000000000e+01 1.638293806653982472e+02
2.600000000000000000e+01 3.190297008449873601e+02
2.700000000000000000e+01 1.662810098416759956e+02
2.800000000000000000e+01 1.714298019687890928e+02
2.900000000000000000e+01 2.313326238074889147e+02
3.000000000000000000e+01 2.535270122098430363e+02
3.100000000000000000e+01 2.116962741991744110e+02
3.200000000000000000e+01 1.933239725242534348e+02
3.300000000000000000e+01 1.629335199243068644e+02
3.400000000000000000e+01 1.751086023972061128e+02
3.500000000000000000e+01 2.105260322854308015e+02
3.600000000000000000e+01 1.894415019296314995e+02
3.700000000000000000e+01 1.853674560449220792e+02
3.800000000000000000e+01 1.857672198408836266e+02
3.900000000000000000e+01 2.227289957118792074e+02
4.000000000000000000e+01 2.533117396262597936e+02
4.100000000000000000e+01 1.236918023199477403e+02
4.200000000000000000e+01 1.243361566601160177e+02
4.300000000000000000e+01 1.483930189084584583e+02
4.400000000000000000e+01 1.430647681234526942e+02
4.500000000000000000e+01 1.329339451569655068e+02
4.600000000000000000e+01 1.216532299757903530e+02
4.700000000000000000e+01 1.483044207763213649e+02
4.800000000000000000e+01 1.067427279213735574e+02
4.900000000000000000e+01 1.012167325972576748e+02
5.000000000000000000e+01 1.093971196094371408e+02
5.100000000000000000e+01 1.261910904141625878e+02
5.200000000000000000e+01 2.111280004966244235e+02
5.300000000000000000e+01 9.411460883770851638e+01
5.400000000000000000e+01 1.418691742149036372e+02
5.500000000000000000e+01 8.839884437144313267e+01
5.600000000000000000e+01 1.890284615370808865e+02
5.700000000000000000e+01 1.590276326325565037e+02
5.800000000000000000e+01 1.077326303655573128e+02
5.900000000000000000e+01 1.756749880316371843e+02
6.000000000000000000e+01 8.543455795571476585e+01
6.100000000000000000e+01 8.075438646420356292e+01
6.200000000000000000e+01 6.808989568579654872e+01
6.300000000000000000e+01 1.196943162770084257e+02
6.400000000000000000e+01 8.330093502423102336e+01
6.500000000000000000e+01 7.665470748755335251e+01
6.600000000000000000e+01 6.923624363204473298e+01
6.700000000000000000e+01 7.229399242746140430e+01
6.800000000000000000e+01 8.787515170454632596e+01
6.900000000000000000e+01 9.467341635004360967e+01
7.000000000000000000e+01 7.190030103600561517e+01
7.100000000000000000e+01 1.022104780233958365e+02
7.200000000000000000e+01 7.848872642217307316e+01
7.300000000000000000e+01 6.264141929333305114e+01
7.400000000000000000e+01 6.291154766068305548e+01
7.500000000000000000e+01 8.558396032183510727e+01
7.600000000000000000e+01 7.298752279747357363e+01
7.700000000000000000e+01 7.334573011183584867e+01
7.800000000000000000e+01 7.031096552452164872e+01
7.900000000000000000e+01 6.527906340899534143e+01
8.000000000000000000e+01 1.062029796158323336e+02
8.100000000000000000e+01 7.075383362352741301e+01
8.200000000000000000e+01 6.641689501586347433e+01
8.300000000000000000e+01 6.318070277571274573e+01
8.400000000000000000e+01 7.252281849616014142e+01
8.500000000000000000e+01 8.650540943619640188e+01
8.600000000000000000e+01 6.515508950242951869e+01
8.700000000000000000e+01 7.907322284209425334e+01
8.800000000000000000e+01 6.523015839175410235e+01
8.900000000000000000e+01 5.789863157488379386e+01
9.000000000000000000e+01 6.479755362063630741e+01
9.100000000000000000e+01 7.250805356403490975e+01
9.200000000000000000e+01 6.745597683822010993e+01
9.300000000000000000e+01 6.639732816603785182e+01
9.400000000000000000e+01 8.927676116500215642e+01
9.500000000000000000e+01 7.860767327818446404e+01
9.600000000000000000e+01 6.443865378976987301e+01
9.700000000000000000e+01 4.958444673130638591e+01
9.800000000000000000e+01 1.394613910284006408e+02
9.900000000000000000e+01 5.381490421395508150e+01
1.000000000000000000e+02 1.559250985747417815e+02


==> Data/DenseNet121_kur.txt <==
1.000000000000000000e+00 1.856879046973421765e+00 5.002250284855330520e+00 1.010230638364711275e+01
2.000000000000000000e+00 1.893909043734035080e+01 7.475426945970542469e+00 1.115227229937266529e+01
3.000000000000000000e+00 5.027763195116096284e+01 5.862943829528887818e+00 2.444305370992014304e+01
4.000000000000000000e+00 1.876038489044559299e+01 5.226146873692581352e+00 1.379576339126576912e+01
5.000000000000000000e+00 1.959638618058380288e+01 5.653126283216697523e+00 9.608381548955435392e+00
6.000000000000000000e+00 1.887690546313529794e+01 7.054018349093222007e+00 1.012931629957713930e+01
7.000000000000000000e+00 1.489881572715516178e+01 5.694532377952847391e+00 9.689115657454731689e+00
8.000000000000000000e+00 1.629031944381006625e+01 5.867567350614523392e+00 8.733110252527630735e+00
9.000000000000000000e+00 1.679847525334751523e+01 6.154731286233905863e+00 9.382203274924306058e+00
1.000000000000000000e+01 1.877219490775166122e+01 6.587079515518227346e+00 9.176643073187914723e+00
1.100000000000000000e+01 1.816501603346021909e+01 4.738506360359849623e+00 7.812434722139745880e+00
1.200000000000000000e+01 1.535983042234275153e+01 4.629526383256878042e+00 7.504375822360090709e+00
1.300000000000000000e+01 1.387070672731720933e+01 3.977576114670348328e+00 7.136535906817061736e+00
1.400000000000000000e+01 1.502942650851547235e+01 4.485389543464983753e+00 7.007440621499208433e+00
1.500000000000000000e+01 1.339702260505418963e+01 5.502320481115395623e+00 6.862238957088732327e+00
1.600000000000000000e+01 1.444667793844548775e+01 6.348428302316870386e+00 6.657512435889799463e+00
1.700000000000000000e+01 1.217649527002451215e+01 4.091465864297559207e+00 6.100832701382344680e+00
1.800000000000000000e+01 1.111020278681771245e+01 4.244529730731195549e+00 5.438736401624258754e+00
1.900000000000000000e+01 1.303112287825129023e+01 3.998377326561771028e+00 5.200181542231662846e+00
2.000000000000000000e+01 1.114901789339970684e+01 3.920698585251022994e+00 5.157561845067696105e+00
2.100000000000000000e+01 1.064681293833761622e+01 4.140669474022055319e+00 4.811513112220259458e+00
2.200000000000000000e+01 1.108421917681536328e+01 4.008403901932817703e+00 4.872568009902307651e+00
2.300000000000000000e+01 9.627185995797969298e+00 4.502181971076836042e+00 4.007667996870781124e+00
2.400000000000000000e+01 1.127980719943556842e+01 3.941584788739339373e+00 4.306353617228324993e+00
2.500000000000000000e+01 1.079044488949877589e+01 3.970983537821414000e+00 4.003403978831149956e+00
2.600000000000000000e+01 9.199987977532822825e+00 4.172981029339116965e+00 4.086293424560038190e+00
2.700000000000000000e+01 8.915898047047113195e+00 4.621505857702427278e+00 4.309309342203677673e+00
2.800000000000000000e+01 8.751650852815384241e+00 3.826046612154307081e+00 4.202120415097660100e+00
2.900000000000000000e+01 1.002992084331626899e+01 3.562846218989203617e+00 3.862159319257297607e+00
3.000000000000000000e+01 8.494667949284535169e+00 4.056316042432515978e+00 3.453143838498952789e+00
3.100000000000000000e+01 8.828895208950557461e+00 3.267659230439016405e+00 3.348879704255446565e+00
3.200000000000000000e+01 9.948749022314030910e+00 3.483707582008414239e+00 3.346592977283653347e+00
3.300000000000000000e+01 9.571822173411353774e+00 5.330518766959063903e+00 3.185544531546651736e+00
3.400000000000000000e+01 1.216060148219285608e+01 4.067951749290623198e+00 3.039638936604924790e+00
3.500000000000000000e+01 1.057149791081785217e+01 3.626623493360933370e+00 2.924462618181689955e+00
3.600000000000000000e+01 8.128399595912771503e+00 3.363680919516049084e+00 2.977449863583658818e+00
3.700000000000000000e+01 1.069181970245800883e+01 3.583916053220874254e+00 2.833498343634372141e+00
3.800000000000000000e+01 9.169060431230517949e+00 3.287935719378888511e+00 2.702276873122785972e+00
3.900000000000000000e+01 7.962784591326747652e+00 3.391634771851578467e+00 2.749296162479989203e+00
4.000000000000000000e+01 7.303682918136058966e+00 3.564399823028793435e+00 2.558317477640116522e+00
4.100000000000000000e+01 8.702011815191204036e+00 3.903322893781044911e+00 2.557458516133019888e+00
4.200000000000000000e+01 6.580852662553947852e+00 3.641763587850259665e+00 2.401252352964364789e+00
4.300000000000000000e+01 6.662198957239121810e+00 3.104491903860212343e+00 2.416207570079186073e+00
4.400000000000000000e+01 7.199362993086210416e+00 2.929417611867735083e+00 2.329199180507752764e+00
4.500000000000000000e+01 9.163923305557325705e+00 3.317151393587492336e+00 2.178504087477625362e+00
4.600000000000000000e+01 7.456751020233752136e+00 3.659388570463339985e+00 2.950905065781783687e+00
4.700000000000000000e+01 7.468372199356309693e+00 3.171074051358877544e+00 2.232030662570806179e+00
4.800000000000000000e+01 7.176770379328167415e+00 3.227616608308163215e+00 2.194327917324626398e+00
4.900000000000000000e+01 7.060275334140857062e+00 3.448137986035473279e+00 1.925603615813669789e+00
5.000000000000000000e+01 7.776977128852776922e+00 3.008613719647831530e+00 1.855193088776503796e+00
5.100000000000000000e+01 6.754800262295988844e+00 3.305509100410498391e+00 1.949522721003909442e+00
5.200000000000000000e+01 7.298629894030562504e+00 3.524213498017014778e+00 1.907132894050384664e+00
5.300000000000000000e+01 7.386976567446765785e+00 3.374817849310721929e+00 1.883126572222874495e+00
5.400000000000000000e+01 6.828495355560289859e+00 3.015888730873938606e+00 1.810637811780622997e+00
5.500000000000000000e+01 8.272032831913998407e+00 3.533733275970322829e+00 1.770396248890789836e+00
5.600000000000000000e+01 6.774972250647461003e+00 2.969268226734514737e+00 1.725696061226112743e+00
5.700000000000000000e+01 6.541269518425025353e+00 3.008463719187739027e+00 1.637164471797141196e+00
5.800000000000000000e+01 7.080555706160702734e+00 4.377671687745207763e+00 1.750018334787983409e+00
5.900000000000000000e+01 6.993618794702181951e+00 2.991912201213039246e+00 1.634701515139387107e+00
6.000000000000000000e+01 6.258364215462354885e+00 2.853732168148148673e+00 1.748347548942011720e+00
6.100000000000000000e+01 6.451800599054497987e+00 2.915007098576432032e+00 1.509603692089914739e+00
6.200000000000000000e+01 6.168802850731402110e+00 2.920044255720826598e+00 1.416525062476376551e+00
6.300000000000000000e+01 6.623177629807588396e+00 2.903843817072158551e+00 1.505001384376756457e+00
6.400000000000000000e+01 7.653436360949779527e+00 2.971823206812465923e+00 1.408298665776690495e+00
6.500000000000000000e+01 7.119022228407914099e+00 3.292783588999758759e+00 1.404839011636193957e+00
6.600000000000000000e+01 6.385742374151851308e+00 2.816342679084442580e+00 1.405706721893137390e+00
6.700000000000000000e+01 9.160807064002437272e+00 3.204336199149828257e+00 1.393950562220329426e+00
6.800000000000000000e+01 6.344768291476456490e+00 2.868170138580397044e+00 1.329915453997573938e+00
6.900000000000000000e+01 6.815167017244306180e+00 2.947288666515282873e+00 1.239135121449023824e+00
7.000000000000000000e+01 6.447797950614283735e+00 3.465495908360526567e+00 1.265736810912980070e+00
7.100000000000000000e+01 7.153270703092323046e+00 2.949849405905262678e+00 1.256522569760056163e+00
7.200000000000000000e+01 7.184644362544438501e+00 3.114276585784157891e+00 1.191645665184991376e+00
7.300000000000000000e+01 6.511527804520469864e+00 2.778848476328307449e+00 1.307445058758886614e+00
7.400000000000000000e+01 5.977731285391986837e+00 3.060762318900353218e+00 1.395579755962528035e+00
7.500000000000000000e+01 5.750650831687473818e+00 2.742791307169584414e+00 1.116751956920898570e+00
7.600000000000000000e+01 5.450898046770544347e+00 3.227633017569445872e+00 1.220501892739847438e+00
7.700000000000000000e+01 5.698873925969136778e+00 3.049806314260313567e+00 1.114321557780781236e+00
7.800000000000000000e+01 5.804408813609622797e+00 3.506372640253155648e+00 1.102072669757783396e+00
7.900000000000000000e+01 6.811117203179143154e+00 2.865887659008241606e+00 1.071503379595813099e+00
8.000000000000000000e+01 6.079673846052225272e+00 2.765547755410864728e+00 1.041681417089830974e+00
8.100000000000000000e+01 5.164774799966782126e+00 2.747287146003714042e+00 1.053345393704634647e+00
8.200000000000000000e+01 5.262666385522794421e+00 2.794493978082104757e+00 1.084201560402126452e+00
8.300000000000000000e+01 7.469823918318931888e+00 2.683542609384290234e+00 1.065212472810400657e+00
8.400000000000000000e+01 5.588736431173506602e+00 2.719224562143835122e+00 1.092417832692835988e+00
8.500000000000000000e+01 5.406240898279834006e+00 2.892590286795277077e+00 1.062679283040346867e+00
8.600000000000000000e+01 7.271864560514467613e+00 3.712146053925572176e+00 1.004700842629867141e+00
8.700000000000000000e+01 6.429279724145516184e+00 2.813428316613032276e+00 1.044283327028254105e+00
8.800000000000000000e+01 5.743954247509588384e+00 2.723349758510390739e+00 1.018291530496735486e+00
8.900000000000000000e+01 5.179155124244421593e+00 3.075850606507940288e+00 1.311571043979159912e+00
9.000000000000000000e+01 5.197013572788235614e+00 2.713752072707906304e+00 1.011676724607694089e+00
9.100000000000000000e+01 5.338375660192846262e+00 2.652981608893258958e+00 9.246575768485475466e-01
9.200000000000000000e+01 5.436042384939119287e+00 2.787584589717648331e+00 1.008669530155528848e+00
9.300000000000000000e+01 5.360032206255401555e+00 3.124735268703019653e+00 9.870063640049265841e-01
9.400000000000000000e+01 5.379301699895582267e+00 3.628913408600297430e+00 9.679787449503864938e-01
9.500000000000000000e+01 5.213544814311476649e+00 2.806818754033544749e+00 9.578718360860015713e-01
9.600000000000000000e+01 4.889911938799415658e+00 2.571164340518737212e+00 9.863699784083228561e-01
9.700000000000000000e+01 5.015462592380644402e+00 2.632362592257278866e+00 9.562747001458749008e-01
9.800000000000000000e+01 5.537810620352450641e+00 2.537907978706134049e+00 9.179612477429575090e-01
9.900000000000000000e+01 5.713684823701037807e+00 2.768139524262495321e+00 9.420313641880577737e-01
1.000000000000000000e+02 8.082875585012315511e+00 2.662432338862695591e+00 9.082362378512623957e-01


==> Data/DenseNet121_mid_end_w.txt <==
1.000000000000000000e+00 1.619474454968149457e-01 1.909521437512617659e-01 2.529315034781142169e-01 2.948425834217858754e-01
2.000000000000000000e+00 1.938448678817431270e-01 3.033187284389359806e-01 2.443029642057922002e-01 3.335828321504918370e-01
3.000000000000000000e+00 2.365809225903448831e-01 2.740589028840606511e-01 2.419369176325267823e-01 3.681121620571343178e-01
4.000000000000000000e+00 1.946197790791417970e-01 2.617602082071656122e-01 1.938195891605848376e-01 3.351261938023109566e-01
5.000000000000000000e+00 2.322677773640861310e-01 2.728415169097904713e-01 2.726391546976795199e-01 3.129267934235378523e-01
6.000000000000000000e+00 2.193130825476214685e-01 2.736421828013975710e-01 2.651061834767937664e-01 3.100007342811731403e-01
7.000000000000000000e+00 2.182028317916512306e-01 2.433597758128802357e-01 2.530267873188803418e-01 2.967949869906732485e-01
8.000000000000000000e+00 1.361945447973543777e-01 2.488732487453353681e-01 2.592251898199852134e-01 3.029328357576230868e-01
9.000000000000000000e+00 1.639645907803018721e-01 2.304525922175853225e-01 2.632110089097909889e-01 3.085044612501839922e-01
1.000000000000000000e+01 1.750160717487447004e-01 2.361465680118105259e-01 2.571629488941309938e-01 2.981094157351206753e-01
1.100000000000000000e+01 1.855561916975603520e-01 2.131094331246793372e-01 2.414746998733400263e-01 2.783140866411029091e-01
1.200000000000000000e+01 2.016042338018340374e-01 2.249061411873691241e-01 2.474823589914934840e-01 2.823590251060850709e-01
1.300000000000000000e+01 1.722311213394663587e-01 1.915004822533992734e-01 2.454027321996600508e-01 2.795716352044516628e-01
1.400000000000000000e+01 1.790578567754934070e-01 2.098549192805235220e-01 2.338406902006447685e-01 2.678200216335753781e-01
1.500000000000000000e+01 1.199799381722654601e-01 2.234029300323555900e-01 2.254574358159642800e-01 2.590683061377571650e-01
1.600000000000000000e+01 1.574420939913347972e-01 2.325333818858404122e-01 2.309989151217348158e-01 2.627661241971721018e-01
1.700000000000000000e+01 1.828781649601629034e-01 2.082521985183019564e-01 2.287579330447586379e-01 2.595928488885990704e-01
1.800000000000000000e+01 1.781397548827313437e-01 2.053037559842818827e-01 2.077862763509568111e-01 2.344458904291432388e-01
1.900000000000000000e+01 1.809638091997402554e-01 1.977578408678128397e-01 2.102806052414871452e-01 2.360895778746252283e-01
2.000000000000000000e+01 1.867174652626400755e-01 2.133492883032102605e-01 2.069851507646534583e-01 2.343190661801680397e-01
2.100000000000000000e+01 1.824206064879289602e-01 2.104924316625532699e-01 2.002209672384822892e-01 2.278953534021047611e-01
2.200000000000000000e+01 1.797234260278702533e-01 2.028894107695000393e-01 2.060770523763152950e-01 2.321302917520767228e-01
2.300000000000000000e+01 1.905254576916199372e-01 2.117328709299904077e-01 1.932795285370297322e-01 2.164397005418761399e-01
2.400000000000000000e+01 1.785046033499065044e-01 2.073926509547804609e-01 2.010974162647903296e-01 2.225513338891695059e-01
2.500000000000000000e+01 1.470172577397032831e-01 2.093141296526255246e-01 1.983617686543319991e-01 2.190810609207680670e-01
2.600000000000000000e+01 1.776074042876043535e-01 1.997508737340409624e-01 1.887875435740907770e-01 2.112203369771042116e-01
2.700000000000000000e+01 1.735951181531039389e-01 2.197451293792287430e-01 1.839430291312832977e-01 2.072004712795135761e-01
2.800000000000000000e+01 1.839029711762843744e-01 2.072091988123463679e-01 1.852100257325045018e-01 2.041052070214015857e-01
2.900000000000000000e+01 1.831560416919076617e-01 2.042492283194260738e-01 1.832882576223504312e-01 2.026267882770741435e-01
3.000000000000000000e+01 1.887841086828181969e-01 2.180484763898705991e-01 1.588754444581831904e-01 1.782447260301229519e-01
3.100000000000000000e+01 1.807003396006139073e-01 2.016978393072114961e-01 1.764870952596314102e-01 1.946511388647760854e-01
3.200000000000000000e+01 1.629908999528809910e-01 2.016491269741099157e-01 1.702926675279859692e-01 1.870480288289568249e-01
3.300000000000000000e+01 1.745073601389083295e-01 2.155793696936485204e-01 1.626612865158988119e-01 1.800382961666149584e-01
3.400000000000000000e+01 1.862596329168776377e-01 2.079753066367710512e-01 1.660724479590101332e-01 1.853558455732588484e-01
3.500000000000000000e+01 1.713977853327297296e-01 2.060830145462680119e-01 1.544752885493613781e-01 1.695426916108348225e-01
3.600000000000000000e+01 1.609267964552504593e-01 1.888462180412380786e-01 1.599694103867586037e-01 1.757882146192063788e-01
3.700000000000000000e+01 1.697139864866538950e-01 1.925717803909176573e-01 1.613430105040014051e-01 1.737438376437843712e-01
3.800000000000000000e+01 1.781315095502212786e-01 1.936703261476664661e-01 1.463549745957341830e-01 1.655229783219055451e-01
3.900000000000000000e+01 1.699431746420188571e-01 1.948886126631791116e-01 1.584973846077306070e-01 1.715850927048354901e-01
4.000000000000000000e+01 1.782719824563782640e-01 1.988248250756377566e-01 1.502675502562535736e-01 1.614869218489819735e-01
4.100000000000000000e+01 1.563594503476020692e-01 2.035378001056553088e-01 1.469255249923062112e-01 1.612415478290753768e-01
4.200000000000000000e+01 1.613412006149911593e-01 2.021425277568847378e-01 1.381507502694432066e-01 1.523053943880518790e-01
4.300000000000000000e+01 1.630931501785685689e-01 1.928046644963672673e-01 1.452426313818167281e-01 1.614384060058145498e-01
4.400000000000000000e+01 1.692389673056371169e-01 1.926186185018295971e-01 1.405783627307944372e-01 1.550178092899834881e-01
4.500000000000000000e+01 8.228908653731395462e-02 1.819111300871022741e-01 1.269796523024561696e-01 1.411106971957923617e-01
4.600000000000000000e+01 1.668263802863008682e-01 1.992669925883713278e-01 1.487191619954663646e-01 1.645550278167782765e-01
4.700000000000000000e+01 1.784120730959681267e-01 1.985511090102100584e-01 1.383164787305204979e-01 1.513292578067292338e-01
4.800000000000000000e+01 1.648477533706033116e-01 1.917757047916100743e-01 1.334484087379295414e-01 1.451675916816488332e-01
4.900000000000000000e+01 1.593308225040219739e-01 1.898616633935844289e-01 1.279092367276365161e-01 1.390106817869806999e-01
5.000000000000000000e+01 1.721768146647502939e-01 1.878013758307656711e-01 1.183448147783566357e-01 1.273679810652493249e-01
5.100000000000000000e+01 1.776406821443967110e-01 1.960454622768385557e-01 1.261980041534581654e-01 1.382674566799606819e-01
5.200000000000000000e+01 1.096523212089353660e-01 1.982676231710347736e-01 1.292951558207210971e-01 1.385228633486448591e-01
5.300000000000000000e+01 1.696436005683114034e-01 1.877094405464364568e-01 1.254038430966835649e-01 1.349534540739482091e-01
5.400000000000000000e+01 1.563913508382731576e-01 1.845191000698692685e-01 1.155258731710988307e-01 1.267497890022691309e-01
5.500000000000000000e+01 1.677852623347858285e-01 1.937154792811203452e-01 1.193659214821004844e-01 1.274455630695271180e-01
5.600000000000000000e+01 1.530576641271395033e-01 1.816816120056110873e-01 1.228564084307279258e-01 1.301523358763285176e-01
5.700000000000000000e+01 1.674538985575300398e-01 1.861479782613541800e-01 1.185841622154447939e-01 1.264281020355602636e-01
5.800000000000000000e+01 1.588880583303044491e-01 1.947873031001427779e-01 1.167637206458574523e-01 1.276789940844486049e-01
5.900000000000000000e+01 1.737460986600683766e-01 1.916936070534797643e-01 1.140533608710861124e-01 1.209661772727201740e-01
6.000000000000000000e+01 1.646388493302091971e-01 1.825781686187814001e-01 1.130087177559832290e-01 1.237088407685924124e-01
6.100000000000000000e+01 1.633711598060739179e-01 1.831622812378493614e-01 1.055146191659017546e-01 1.137768031987887313e-01
6.200000000000000000e+01 1.529031304267788605e-01 1.748530728302813142e-01 1.057577934930440527e-01 1.131029815712435160e-01
6.300000000000000000e+01 1.569722126163926590e-01 1.801150725002819697e-01 1.047859289767694158e-01 1.141258342626731842e-01
6.400000000000000000e+01 1.594347113093896040e-01 1.774645379239535581e-01 1.056142730607044500e-01 1.110435656141324223e-01
6.500000000000000000e+01 1.344505673551751879e-01 1.902879140612609987e-01 1.039545183408173146e-01 1.084177347221525062e-01
6.600000000000000000e+01 1.584485499750309390e-01 1.817411324640003656e-01 9.874866819515636107e-02 1.085448824968416326e-01
6.700000000000000000e+01 1.660176134928793845e-01 1.918388660042266436e-01 1.039224340792970075e-01 1.106681080135208384e-01
6.800000000000000000e+01 1.744300675921990340e-01 1.863841955787663984e-01 9.879538392701553429e-02 1.064420877596360254e-01
6.900000000000000000e+01 1.602516800548051956e-01 1.907895851888789240e-01 9.882629876848209038e-02 1.054489011290185435e-01
7.000000000000000000e+01 1.489704680899028300e-01 1.818024646367124020e-01 9.038518682391530334e-02 1.006466968910969262e-01
7.100000000000000000e+01 1.529522562053526602e-01 1.843654307510877444e-01 8.765286175827219362e-02 9.662523790621913022e-02
7.200000000000000000e+01 1.516891532588327818e-01 1.757084392043582466e-01 9.322149822582131984e-02 1.029843306586413210e-01
7.300000000000000000e+01 1.702677603395938433e-01 1.825949497197724147e-01 9.598853441784754859e-02 1.053816369003300196e-01
7.400000000000000000e+01 1.598592330047160504e-01 1.816059933147388394e-01 9.521637799777392386e-02 1.046312443639640377e-01
7.500000000000000000e+01 1.510174226251900786e-01 1.751830109973187277e-01 8.780271608058062838e-02 9.520190382689038000e-02
7.600000000000000000e+01 1.577355853255983376e-01 1.832729135780758467e-01 8.919653228787280397e-02 9.777655486584663214e-02
7.700000000000000000e+01 1.686504064016144666e-01 1.871566518913831689e-01 8.083166900521003562e-02 8.860520734880440730e-02
7.800000000000000000e+01 1.649775349494342624e-01 1.937009909339321156e-01 8.930197199581597911e-02 9.609655266752951952e-02
7.900000000000000000e+01 1.499865275138273224e-01 1.761279544890515525e-01 8.385044079774121861e-02 9.132272654733591954e-02
8.000000000000000000e+01 1.565380521956031556e-01 1.741736349523900218e-01 8.268399644055769715e-02 8.735134863011220774e-02
8.100000000000000000e+01 1.544368629619500000e-01 1.763066395218423066e-01 8.428046040611578138e-02 9.005955556191048983e-02
8.200000000000000000e+01 1.580415668115197902e-01 1.736856853843737059e-01 8.475773103805459008e-02 8.826980922055259471e-02
8.300000000000000000e+01 1.362274894314220997e-01 1.807384415988419757e-01 8.627681240087999026e-02 9.322271718370087057e-02
8.400000000000000000e+01 1.609237553338985494e-01 1.761246297624084189e-01 9.001104724281153158e-02 9.490144425668896322e-02
8.500000000000000000e+01 1.538639813062169792e-01 1.747526348172100674e-01 8.418903025935207951e-02 8.937209170446711037e-02
8.600000000000000000e+01 1.455950442226550123e-01 1.798579825179768277e-01 8.859018344971730796e-02 9.404745486404590682e-02
8.700000000000000000e+01 1.430617277833097778e-01 1.683421279982350582e-01 8.086467299474246750e-02 8.765099409937772423e-02
8.800000000000000000e+01 1.513262763090857665e-01 1.682137665594759524e-01 8.582441759202795450e-02 9.035111366772219377e-02
8.900000000000000000e+01 1.525636049379409387e-01 1.769625821751766026e-01 7.749538835605600251e-02 9.227050718696980236e-02
9.000000000000000000e+01 1.515303588841322990e-01 1.787391681160065415e-01 8.489840829924494292e-02 8.961478309750363358e-02
9.100000000000000000e+01 1.488591963559990350e-01 1.661821086753712262e-01 7.914074360251545370e-02 8.314366445870731426e-02
9.200000000000000000e+01 1.570877012344382706e-01 1.719409451575016901e-01 8.114197950996279718e-02 8.680619785696501445e-02
9.300000000000000000e+01 1.563977909679682698e-01 1.763072938173045612e-01 8.446753001168930131e-02 8.719542078001309149e-02
9.400000000000000000e+01 1.491263057215001797e-01 1.817639416643667405e-01 7.646916649118547238e-02 8.214582396078033699e-02
9.500000000000000000e+01 1.640413367181934590e-01 1.812119950381818057e-01 8.399862597079307824e-02 8.814428993293782488e-02
9.600000000000000000e+01 1.590432684931537277e-01 1.717093920212591496e-01 8.551084442101367089e-02 8.953581318095370223e-02
9.700000000000000000e+01 1.488087589944771805e-01 1.715740072063992039e-01 7.847837002975206755e-02 8.441230823274613326e-02
9.800000000000000000e+01 1.515538936510544832e-01 1.657736621841931768e-01 7.512799675789440246e-02 8.086898502834068136e-02
9.900000000000000000e+01 1.376833210070109448e-01 1.620052598455856419e-01 7.626277392573195535e-02 7.983549291793996805e-02
1.000000000000000000e+02 1.459738304134389486e-01 1.643830845279023734e-01 8.180360210644783969e-02 8.772078790467481568e-02


==> Data/Input_C_kur.txt <==
1.000000000000000000e+00 3.532832154318944617e+01
2.000000000000000000e+00 6.006587045804394620e+02
3.000000000000000000e+00 5.088651400079115206e+02
4.000000000000000000e+00 5.316000103752328414e+02
5.000000000000000000e+00 4.397373137009178663e+02
6.000000000000000000e+00 4.925835778408213628e+02
7.000000000000000000e+00 5.135843778395517347e+02
8.000000000000000000e+00 5.125889110264259898e+02
9.000000000000000000e+00 4.884164221152337859e+02
1.000000000000000000e+01 4.548449250434895816e+02
1.100000000000000000e+01 3.736807285094841404e+02
1.200000000000000000e+01 4.129784085952613282e+02
1.300000000000000000e+01 4.409547531515881928e+02
1.400000000000000000e+01 4.428705983431771074e+02
1.500000000000000000e+01 4.053109576608174507e+02
1.600000000000000000e+01 4.126682322623015580e+02
1.700000000000000000e+01 4.338476338955119900e+02
1.800000000000000000e+01 4.447086804597471428e+02
1.900000000000000000e+01 4.062949763652611637e+02
2.000000000000000000e+01 3.988980245445862920e+02
2.100000000000000000e+01 4.651142500885852655e+02
2.200000000000000000e+01 4.502535058832963273e+02
2.300000000000000000e+01 4.300150178558824337e+02
2.400000000000000000e+01 4.145981113829293463e+02
2.500000000000000000e+01 4.078882429188653305e+02
2.600000000000000000e+01 4.102851702476742162e+02
2.700000000000000000e+01 4.327535181866011840e+02
2.800000000000000000e+01 4.231241103514346946e+02
2.900000000000000000e+01 3.735802739211783887e+02
3.000000000000000000e+01 3.973595863044984640e+02
3.100000000000000000e+01 3.941863973297921007e+02
3.200000000000000000e+01 3.682478172100976508e+02
3.300000000000000000e+01 3.579333678159619012e+02
3.400000000000000000e+01 3.340003503631077137e+02
3.500000000000000000e+01 3.744660026766447913e+02
3.600000000000000000e+01 3.267292035554145286e+02
3.700000000000000000e+01 3.851320393482785676e+02
3.800000000000000000e+01 3.828155151521362995e+02
3.900000000000000000e+01 3.564264490286878413e+02
4.000000000000000000e+01 3.379981083429043451e+02
4.100000000000000000e+01 3.369904233058027785e+02
4.200000000000000000e+01 3.532412332288137691e+02
4.300000000000000000e+01 3.336154347907228725e+02
4.400000000000000000e+01 3.362823670102788469e+02
4.500000000000000000e+01 3.097717050165906585e+02
4.600000000000000000e+01 3.146029260768505651e+02
4.700000000000000000e+01 3.281368609303915491e+02
4.800000000000000000e+01 3.118327522920341153e+02
4.900000000000000000e+01 3.118697393772287114e+02
5.000000000000000000e+01 2.905071303153938516e+02
5.100000000000000000e+01 3.108561183598049524e+02
5.200000000000000000e+01 2.945021688798247510e+02
5.300000000000000000e+01 3.190326710986610692e+02
5.400000000000000000e+01 3.127300900488522188e+02
5.500000000000000000e+01 2.918688244858628309e+02
5.600000000000000000e+01 3.233171528368158079e+02
5.700000000000000000e+01 3.427278980637594259e+02
5.800000000000000000e+01 3.098617901503761232e+02
5.900000000000000000e+01 2.765974530867164276e+02
6.000000000000000000e+01 2.979236582746005411e+02
6.100000000000000000e+01 2.811320246360222654e+02
6.200000000000000000e+01 2.841449766518678643e+02
6.300000000000000000e+01 3.128208820956893419e+02
6.400000000000000000e+01 3.300110450742466810e+02
6.500000000000000000e+01 3.018991352704052247e+02
6.600000000000000000e+01 3.088480351418095893e+02
6.700000000000000000e+01 2.749724430446273686e+02
6.800000000000000000e+01 2.511639445335934511e+02
6.900000000000000000e+01 2.728262460665332014e+02
7.000000000000000000e+01 3.059620361712194381e+02
7.100000000000000000e+01 2.773102078673609867e+02
7.200000000000000000e+01 2.705125111070395292e+02
7.300000000000000000e+01 2.714016073791356121e+02
7.400000000000000000e+01 3.143293555781040709e+02
7.500000000000000000e+01 2.972448561928566733e+02
7.600000000000000000e+01 2.749687504152037150e+02
7.700000000000000000e+01 2.752312027314303577e+02
7.800000000000000000e+01 2.629591321867971487e+02
7.900000000000000000e+01 2.661141753239926970e+02
8.000000000000000000e+01 2.674610679776781694e+02
8.100000000000000000e+01 2.844517132842737510e+02
8.200000000000000000e+01 2.680075864292934966e+02
8.300000000000000000e+01 2.478662719649355779e+02
8.400000000000000000e+01 2.606576342645112163e+02
8.500000000000000000e+01 2.465857543611193137e+02
8.600000000000000000e+01 2.715222546146023319e+02
8.700000000000000000e+01 2.579220841872535743e+02
8.800000000000000000e+01 2.562745658660836057e+02
8.900000000000000000e+01 2.437535643648193968e+02
9.000000000000000000e+01 2.672751897220171031e+02
9.100000000000000000e+01 2.676701576377131460e+02
9.200000000000000000e+01 2.457749100110528389e+02
9.300000000000000000e+01 2.557871743787756600e+02
9.400000000000000000e+01 2.416203888444060226e+02
9.500000000000000000e+01 2.403241249550568170e+02
9.600000000000000000e+01 2.551406868224841844e+02
9.700000000000000000e+01 2.576798576520641859e+02
9.800000000000000000e+01 2.512756284998764613e+02
9.900000000000000000e+01 2.458493060253288718e+02
1.000000000000000000e+02 2.278884962432155987e+02


==> Data/Input_C_kurtosis.txt <==
1.000000000000000000e+00 2.247934661060871697e+00
2.000000000000000000e+00 3.390965095877194102e+01
3.000000000000000000e+00 3.186696150632888447e+01
4.000000000000000000e+00 3.229681268963372531e+01
5.000000000000000000e+00 2.533667669697842229e+01
6.000000000000000000e+00 3.501750253520671663e+01
7.000000000000000000e+00 3.384421898326847611e+01
8.000000000000000000e+00 3.156022207449093031e+01
9.000000000000000000e+00 2.867425164609843335e+01
1.000000000000000000e+01 2.594425814605004987e+01
1.100000000000000000e+01 2.439199979107703342e+01
1.200000000000000000e+01 2.700371839635607785e+01
1.300000000000000000e+01 2.482600839578939045e+01
1.400000000000000000e+01 2.811387644374812567e+01
1.500000000000000000e+01 2.571199830414807863e+01
1.600000000000000000e+01 2.783632710644694797e+01
1.700000000000000000e+01 3.096833777005002730e+01
1.800000000000000000e+01 2.747838634671625258e+01
1.900000000000000000e+01 2.781470080636749387e+01
2.000000000000000000e+01 2.808291508101880396e+01
2.100000000000000000e+01 3.299942848624547054e+01
2.200000000000000000e+01 3.204019117045767473e+01
2.300000000000000000e+01 3.056436019602315923e+01
2.400000000000000000e+01 2.633935058073276281e+01
2.500000000000000000e+01 2.683260040694710113e+01
2.600000000000000000e+01 3.025707683335830467e+01
2.700000000000000000e+01 3.098448394462991473e+01
2.800000000000000000e+01 3.043261987079553066e+01
2.900000000000000000e+01 2.629929015357813071e+01
3.000000000000000000e+01 2.773271184506728559e+01
3.100000000000000000e+01 2.687540032171332172e+01
3.200000000000000000e+01 2.334415282404033221e+01
3.300000000000000000e+01 2.287516446404666226e+01
3.400000000000000000e+01 2.202428960702753358e+01
3.500000000000000000e+01 2.659012555278424017e+01
3.600000000000000000e+01 2.273723112210889852e+01
3.700000000000000000e+01 2.866455688105335753e+01
3.800000000000000000e+01 2.796711898714762512e+01
3.900000000000000000e+01 2.563891155641949382e+01
4.000000000000000000e+01 2.394335321455466215e+01
4.100000000000000000e+01 2.229469338139935530e+01
4.200000000000000000e+01 2.471936393255687037e+01
4.300000000000000000e+01 2.284407743276446467e+01
4.400000000000000000e+01 2.282095507797570733e+01
4.500000000000000000e+01 2.135754963509094750e+01
4.600000000000000000e+01 2.154393119388746669e+01
4.700000000000000000e+01 2.342888280027645465e+01
4.800000000000000000e+01 2.183798606707129153e+01
4.900000000000000000e+01 2.166559565530746312e+01
5.000000000000000000e+01 2.056742939230817768e+01
5.100000000000000000e+01 2.184126248036966444e+01
5.200000000000000000e+01 2.023581939099611304e+01
5.300000000000000000e+01 2.187226873719054510e+01
5.400000000000000000e+01 2.227592725599270551e+01
5.500000000000000000e+01 2.055161988875021706e+01
5.600000000000000000e+01 2.295662920053927891e+01
5.700000000000000000e+01 2.573809721561742236e+01
5.800000000000000000e+01 2.227039161220037400e+01
5.900000000000000000e+01 1.905568774775333196e+01
6.000000000000000000e+01 2.085550157799895743e+01
6.100000000000000000e+01 1.941977975089989172e+01
6.200000000000000000e+01 1.979077468186846289e+01
6.300000000000000000e+01 2.271137650983333600e+01
6.400000000000000000e+01 2.485491730611262184e+01
6.500000000000000000e+01 2.089831288989578439e+01
6.600000000000000000e+01 2.159072959546199755e+01
6.700000000000000000e+01 1.847617348111534241e+01
6.800000000000000000e+01 1.706523026262123466e+01
6.900000000000000000e+01 1.894309676320313685e+01
7.000000000000000000e+01 2.213298990316311787e+01
7.100000000000000000e+01 1.943133096310921104e+01
7.200000000000000000e+01 1.916625032911041160e+01
7.300000000000000000e+01 1.935737590415075715e+01
7.400000000000000000e+01 2.297273985999054702e+01
7.500000000000000000e+01 2.209400234869436730e+01
7.600000000000000000e+01 1.980774222133775453e+01
7.700000000000000000e+01 1.940709429416797960e+01
7.800000000000000000e+01 1.809658479854680380e+01
7.900000000000000000e+01 1.847805211411927573e+01
8.000000000000000000e+01 1.908003797994962625e+01
8.100000000000000000e+01 1.864979525089260193e+01
8.200000000000000000e+01 1.764677584390623721e+01
8.300000000000000000e+01 1.700758002575207328e+01
8.400000000000000000e+01 1.801541228625892188e+01
8.500000000000000000e+01 1.725871235361336886e+01
8.600000000000000000e+01 1.857911734449818653e+01
8.700000000000000000e+01 1.823072933448525035e+01
8.800000000000000000e+01 1.758810966840287549e+01
8.900000000000000000e+01 1.744813079449645699e+01
9.000000000000000000e+01 1.945364332131796203e+01
9.100000000000000000e+01 1.824314166338911392e+01
9.200000000000000000e+01 1.627277977822858546e+01
9.300000000000000000e+01 1.843806385464817765e+01
9.400000000000000000e+01 1.707023363802235494e+01
9.500000000000000000e+01 1.592465383983815741e+01
9.600000000000000000e+01 1.626576723427598736e+01
9.700000000000000000e+01 1.833839603215641034e+01
9.800000000000000000e+01 1.765363673728951710e+01
9.900000000000000000e+01 1.724310455662771702e+01
1.000000000000000000e+02 1.560297395991892166e+01


==> Data/NASNetMobile_3000samples_w.txt <==
2.000000000000000000e+00 2.363415457635796302e-01 4.194756277062137717e-01 2.505306399485158764e-01 4.406736284533261938e-01 2.640597910730048126e-01 3.581637027692357034e-01
3.000000000000000000e+00 2.367640632132051726e-01 3.855154386936764932e-01 2.369955638698748035e-01 3.884309842561469717e-01 2.408086282248024790e-01 3.542237591701409838e-01
4.000000000000000000e+00 2.722850019096270113e-01 3.459072137865119578e-01 2.574133487192310499e-01 3.434850343125359640e-01 2.448903599104185758e-01 3.669591958455826197e-01
5.000000000000000000e+00 2.724609147765640893e-01 3.433025358771490398e-01 2.586603688490328734e-01 3.538912754346004719e-01 2.148979845945368505e-01 3.369011713619692872e-01
6.000000000000000000e+00 2.289449695749559699e-01 3.306884022552544211e-01 2.503760435222719405e-01 3.372013739428268986e-01 2.500982305622879709e-01 3.849105964375924560e-01
7.000000000000000000e+00 2.448862623168043540e-01 3.117879509624827961e-01 2.555420657351192282e-01 3.220290629696267448e-01 2.200085089148663686e-01 3.585097478840643115e-01
8.000000000000000000e+00 2.627108907983690678e-01 2.921521209680685294e-01 2.357190315784332413e-01 3.601604871506175476e-01 2.275451819052737856e-01 3.705613613682815499e-01
9.000000000000000000e+00 1.730321378037073532e-01 2.906674539460350482e-01 2.265568648406548202e-01 3.253855960412204151e-01 2.194465044572358747e-01 3.654124480139933628e-01
1.000000000000000000e+01 2.393801613030924758e-01 2.849731995482636671e-01 2.377712091140684325e-01 3.396221985706681101e-01 2.372731256095289010e-01 3.789582698199066568e-01
1.100000000000000000e+01 1.944064043640611195e-01 3.106707530932534267e-01 2.113780437802595946e-01 3.071198953751564376e-01 2.205044771354887356e-01 3.644478365581823587e-01
1.200000000000000000e+01 2.400442891545380986e-01 3.011479880117111652e-01 2.329591213404655081e-01 3.122313892823335157e-01 2.184827541765946013e-01 3.670310956337266006e-01
1.300000000000000000e+01 2.274392802518805934e-01 3.111855394714579393e-01 2.136148277161311337e-01 3.169944088002100147e-01 2.172419774363857081e-01 3.633760600744057601e-01
1.400000000000000000e+01 1.702722261154856476e-01 3.156591047192908728e-01 2.507248520428014271e-01 3.356632204699903088e-01 2.169732632056711741e-01 3.669194364494427485e-01
1.500000000000000000e+01 2.438745406582773223e-01 2.963909593342852755e-01 1.842514414812358725e-01 3.451338867344337924e-01 2.262462578392744339e-01 3.762142626777070231e-01
1.600000000000000000e+01 2.291058248244280948e-01 2.835792816017036477e-01 2.236830547065852548e-01 3.255397838664065846e-01 2.117886304446492396e-01 3.591977770487535526e-01
1.700000000000000000e+01 2.309221833341207064e-01 3.048377439766662977e-01 2.329947489610799949e-01 3.299573568039972371e-01 2.184799886101660704e-01 3.692894473929321797e-01
1.800000000000000000e+01 2.502918918590810171e-01 2.846642678756479694e-01 2.328010796466645771e-01 3.022344042452686508e-01 2.059730709631110157e-01 3.538010358420437540e-01
1.900000000000000000e+01 2.105417910961417671e-01 3.101986860235825816e-01 1.894359733760856701e-01 2.707077122654625301e-01 2.064007649452058724e-01 3.549220616100597359e-01
2.000000000000000000e+01 2.438978748644769767e-01 3.101239999415777993e-01 1.899638855082696476e-01 2.957987415685801591e-01 2.156070323360214092e-01 3.603772111353047425e-01
2.100000000000000000e+01 1.830521159391162445e-01 2.911795123620902759e-01 1.979367561812227783e-01 2.847439489473753693e-01 2.026609477623979860e-01 3.543377818550987324e-01
2.200000000000000000e+01 2.336368261868611296e-01 2.913652334763361385e-01 2.107733883325378088e-01 2.659774113658933126e-01 1.955873172047016550e-01 3.406004688635632660e-01
2.300000000000000000e+01 1.915227931967217467e-01 2.937944200336815581e-01 1.863417128938606449e-01 2.621179758257944914e-01 2.006417963998486653e-01 3.527264830352943026e-01
2.400000000000000000e+01 1.275564401942551884e-01 2.255256722821549487e-01 1.801756825364124737e-01 2.558417956367823876e-01 2.141406515942913813e-01 3.593881451098669966e-01
2.500000000000000000e+01 2.253769160503925340e-01 2.893350329735592807e-01 1.959399943203245231e-01 3.030984827777599144e-01 1.873158187727283763e-01 3.369382442138706413e-01
2.600000000000000000e+01 1.985572982416870802e-01 2.505575785676636413e-01 2.100123439849436169e-01 2.770360493374909860e-01 2.097262887762232353e-01 3.546150382373569609e-01
2.700000000000000000e+01 1.704938939124849839e-01 2.451900487960502750e-01 1.681383002899431434e-01 2.616923026366643201e-01 2.097471411943853392e-01 3.537206790541080892e-01
2.800000000000000000e+01 2.117062562910299872e-01 2.449934821375757132e-01 1.941391001770692015e-01 2.497761192475622116e-01 1.903145139256854079e-01 3.361899267842001771e-01
2.900000000000000000e+01 2.133163748199944643e-01 2.316650636613359349e-01 1.870329712948083922e-01 2.434533773763595532e-01 1.964159113597505057e-01 3.434757131366586447e-01
3.000000000000000000e+01 1.514597920583146407e-01 2.346221087718724230e-01 1.645630680343513896e-01 2.464644306265228180e-01 1.928020021823452779e-01 3.398524193545127692e-01
3.100000000000000000e+01 1.765501746448717435e-01 2.435858685841350291e-01 1.382146672944792321e-01 2.502411606995743054e-01 2.069823760322941075e-01 3.471379555660816241e-01
3.200000000000000000e+01 1.853726112185483110e-01 2.762526921814935643e-01 1.332257007745190625e-01 2.714758622586217474e-01 2.019736452025046591e-01 3.452477968605721093e-01
3.300000000000000000e+01 2.094271603508873203e-01 2.444869810461991477e-01 1.887720144516692733e-01 2.565637570544215817e-01 2.046444693603495513e-01 3.457674210457912789e-01
3.400000000000000000e+01 1.677296592455183311e-01 2.662768490047056069e-01 1.520061891493534600e-01 2.452140390196081432e-01 1.924926299531693752e-01 3.371720532830695394e-01
3.500000000000000000e+01 1.842317454713108815e-01 2.206419113758539829e-01 1.606515852524602883e-01 2.578759149094057013e-01 1.924048513464267363e-01 3.403948253641747579e-01
3.600000000000000000e+01 1.812693328695052231e-01 2.348366595040110028e-01 1.806962175119815328e-01 2.359960970665857249e-01 1.878246186464746226e-01 3.348172506109528546e-01
3.700000000000000000e+01 1.789472079461381371e-01 2.220325063318456249e-01 1.590691296637840035e-01 2.372858588672940583e-01 2.110796608512406081e-01 3.536399607452512250e-01
3.800000000000000000e+01 1.896908124561583198e-01 2.271040843019665190e-01 1.541453106259539629e-01 2.288256141126303878e-01 2.022832724180949893e-01 3.467124488250973302e-01
3.900000000000000000e+01 1.961785548304875448e-01 2.272553954455185377e-01 1.643941077732579137e-01 2.499187277286908926e-01 1.801609390459868731e-01 3.241787783325942862e-01
4.000000000000000000e+01 2.046912936869663691e-01 2.308237523136278113e-01 1.636073646834846074e-01 2.413747304905422553e-01 1.844087001641452062e-01 3.285457898783829545e-01
4.100000000000000000e+01 1.865430824804643894e-01 2.168609667548233588e-01 1.764145084593008450e-01 2.257096640948746680e-01 1.912183325319758709e-01 3.350935918914807465e-01
4.200000000000000000e+01 1.626342547697034457e-01 2.195882699223900836e-01 1.486400178639057101e-01 2.460933355606886586e-01 2.000470337983967506e-01 3.435003014711408564e-01
4.300000000000000000e+01 1.904343569288401705e-01 1.938440598372589418e-01 1.779764518804940743e-01 2.355291500313870523e-01 1.979720694592547181e-01 3.404846114354726505e-01
4.400000000000000000e+01 1.850186324830757068e-01 1.978343167660301105e-01 1.623560966741652012e-01 2.096664408115066491e-01 1.900552293469811860e-01 3.315593195098617274e-01
4.500000000000000000e+01 1.564479720107521399e-01 2.022104499957919077e-01 1.576979666675216440e-01 2.195171488103875024e-01 2.033286253602573368e-01 3.471865953242831426e-01
4.600000000000000000e+01 1.812331657376687055e-01 1.968572636942767795e-01 1.718310157805555682e-01 2.144611559495793185e-01 1.961684397972695282e-01 3.364627125089427184e-01
4.700000000000000000e+01 1.637795949353181013e-01 1.876013345106163632e-01 1.579130400305266413e-01 2.243232679132815266e-01 1.882136678550768716e-01 3.286471473905872021e-01
4.800000000000000000e+01 1.785468691255800155e-01 2.022865210443718642e-01 1.478988929148607190e-01 2.362623828350961519e-01 1.870494528971538284e-01 3.302716780636947846e-01
4.900000000000000000e+01 1.717043640364323276e-01 1.998547058192122472e-01 1.524668371634506914e-01 2.303530902183377194e-01 1.876902149635132355e-01 3.307292380239106322e-01
5.000000000000000000e+01 1.330314537123411245e-01 1.860062330494851868e-01 9.431016852821923202e-02 2.237445509435415647e-01 1.994724040142013821e-01 3.355254164362847513e-01
5.100000000000000000e+01 1.033961365771262214e-01 2.027037551473499510e-01 1.112680980090436644e-01 2.415505052231008143e-01 1.899458582166578535e-01 3.253219311618174014e-01
5.200000000000000000e+01 1.681344090614661779e-01 1.962635929249332278e-01 1.790023442664515352e-01 2.496947801698631841e-01 1.920411841150656829e-01 3.275238787278079711e-01
5.300000000000000000e+01 1.747588296621791493e-01 2.097727538047853002e-01 1.366521207347373701e-01 2.077748062252566252e-01 1.956974803455325540e-01 3.362681094860019981e-01
5.400000000000000000e+01 1.891048503396977332e-01 2.182911649509212682e-01 1.504404189571409145e-01 2.204579810980964727e-01 1.911928445610499849e-01 3.289464845431674389e-01
5.500000000000000000e+01 1.853860751452553468e-01 2.186960186363277880e-01 1.626938123602707786e-01 2.019831370874155541e-01 1.927490301804362371e-01 3.317909092500200274e-01
5.600000000000000000e+01 1.626580970687048489e-01 2.159064154066533125e-01 1.500034120824383366e-01 2.319505307482988832e-01 1.902053355644788002e-01 3.291544493370410218e-01
5.700000000000000000e+01 1.748295053711965141e-01 1.993361469449087819e-01 1.480065633309260165e-01 2.185296671741103758e-01 1.912406431665586715e-01 3.278924058428207000e-01
5.800000000000000000e+01 1.756132467989100776e-01 2.111046204349694977e-01 1.542505567172756664e-01 2.211169222182897132e-01 1.922967253666735821e-01 3.297627829263064525e-01
5.900000000000000000e+01 1.977025535112802712e-01 2.085052301441134015e-01 1.649012076886402778e-01 2.264217383806786388e-01 1.849327651690934049e-01 3.217343628445755721e-01
6.000000000000000000e+01 1.776122558926681860e-01 2.029385994683738370e-01 1.892395792665928222e-01 2.274618697305730852e-01 1.855721970449289160e-01 3.204932482715159292e-01
6.100000000000000000e+01 1.918888162702097333e-01 1.966104189107143185e-01 1.793367532417766419e-01 2.381590561313097765e-01 1.977286743151283610e-01 3.280376535272472860e-01
6.200000000000000000e+01 1.824749125765093571e-01 1.959216938205347591e-01 1.715376127653794880e-01 2.120327205736894927e-01 2.035276475850966993e-01 3.377934491817028428e-01
6.300000000000000000e+01 1.610141152292879907e-01 1.884564703329489332e-01 1.527291430494669977e-01 1.953151816662096751e-01 1.867490877701760976e-01 3.222928942262182073e-01
6.400000000000000000e+01 1.539588929649626514e-01 2.121987422059583295e-01 1.374089386929072676e-01 2.131288885590970350e-01 1.808294626358894763e-01 3.148273617794043466e-01
6.500000000000000000e+01 1.707754673809108725e-01 1.914921595962612022e-01 1.713801348708027250e-01 2.254301139874148596e-01 1.851036981462342024e-01 3.191808383899277235e-01
6.600000000000000000e+01 1.620644512950338012e-01 1.849500183371158568e-01 1.530883440725257505e-01 2.115139762425696790e-01 1.870469687860217278e-01 3.190767427503100606e-01
6.700000000000000000e+01 1.805333415343799708e-01 1.923371441320481379e-01 1.523077326854895830e-01 2.035869341451037040e-01 1.854123982362419487e-01 3.159761962687995807e-01
6.800000000000000000e+01 1.698839616633319172e-01 1.843903352067799706e-01 1.625268609345413284e-01 1.951228363456736503e-01 1.765860557814959153e-01 3.097115409240446815e-01
6.900000000000000000e+01 1.712955054169804647e-01 1.760501844945740191e-01 1.471575103916760441e-01 1.849766164591034046e-01 1.836533689973997296e-01 3.169232212980749863e-01
7.000000000000000000e+01 1.804032106698903737e-01 1.937034537611252716e-01 1.598009537286672332e-01 1.908733215488426227e-01 1.888166199008435298e-01 3.228423835860199653e-01
7.100000000000000000e+01 1.275785860483884537e-01 1.867131323449371938e-01 1.066131392239864500e-01 2.125950870292961925e-01 1.861556834536019223e-01 3.174838697103992136e-01
7.200000000000000000e+01 1.716093572363335540e-01 1.853500085780202256e-01 1.549423836176708480e-01 1.920275662245232162e-01 1.826552336203795257e-01 3.147317122952483781e-01
7.300000000000000000e+01 1.682946157091246564e-01 2.004429313498516108e-01 1.613076673692012686e-01 2.001262192064728329e-01 1.838842859815484621e-01 3.165685411938344296e-01
7.400000000000000000e+01 1.688889885413044079e-01 1.847233955868084199e-01 1.572922616733716528e-01 2.011124685294476966e-01 1.921799192447274096e-01 3.203647474267971029e-01
7.500000000000000000e+01 1.513357099223082147e-01 1.836690856858437526e-01 1.266993791746024167e-01 2.269486903085825846e-01 1.738632521612354931e-01 3.080277470344718327e-01
7.600000000000000000e+01 1.806008294319449980e-01 1.869114099467702461e-01 1.562875300001395906e-01 2.264240716776886042e-01 1.743453180647430434e-01 3.015007237606296964e-01
7.700000000000000000e+01 1.760560726295316014e-01 1.836137398011541966e-01 1.474844242730392330e-01 2.034323949694313571e-01 1.858156466355981862e-01 3.150177359129655019e-01
7.800000000000000000e+01 1.605325460890489886e-01 1.736831197244941838e-01 1.558252566796819449e-01 2.074668818186035935e-01 1.793492846207050129e-01 3.119070153373874610e-01
7.900000000000000000e+01 1.607879064576366590e-01 1.837449357778037917e-01 1.558808701736512647e-01 1.955039863209429296e-01 1.705001592280643019e-01 3.004369940488235136e-01
8.000000000000000000e+01 1.688691469194845418e-01 1.815840213405011672e-01 1.497234915970805103e-01 1.893778119741894583e-01 1.735247733903816092e-01 3.023896479689209271e-01
8.100000000000000000e+01 1.369028052391564332e-01 1.771540242977566459e-01 1.479996423430436914e-01 1.808316883963677346e-01 1.756382626042335693e-01 3.022844999270309363e-01
8.200000000000000000e+01 1.231639705790877753e-01 1.844147232429838579e-01 1.384908697572742597e-01 1.931261804272859928e-01 1.812451028958086685e-01 3.085471169770800937e-01
8.300000000000000000e+01 1.554093344951205380e-01 1.787150320477122745e-01 1.426403262816663409e-01 1.826054030874239009e-01 1.825590475975922555e-01 3.113417439215172555e-01
8.400000000000000000e+01 1.512350474559555902e-01 1.843114071160590339e-01 1.515666290188176779e-01 1.798241535605886454e-01 1.804451584949033627e-01 3.078276608416861682e-01
8.500000000000000000e+01 1.578013025932395175e-01 1.739681974049586133e-01 1.602747560685645889e-01 1.870534696079334813e-01 1.782770291670320029e-01 3.065282926545326303e-01
8.600000000000000000e+01 1.468473707465624278e-01 1.637551450517117924e-01 1.608184888348559993e-01 1.996203917536523431e-01 1.776040122870763682e-01 3.078782122572321089e-01
8.700000000000000000e+01 1.113949325284668140e-01 1.713001192088290381e-01 1.277560490550450345e-01 2.169480107079241049e-01 1.892504741262804324e-01 3.124638838285166975e-01
8.800000000000000000e+01 1.771101551266698049e-01 1.889224047939869200e-01 1.358013632638346846e-01 1.622637374577133029e-01 1.735686048856350527e-01 3.019875975081249830e-01
8.900000000000000000e+01 1.580017200903721386e-01 1.639668560956673848e-01 1.499021158254701669e-01 1.752814895208096024e-01 1.840878101052694504e-01 3.082447351784807221e-01
9.000000000000000000e+01 1.383579164228043723e-01 1.640657609611239631e-01 1.386951043487556490e-01 1.747588533034563907e-01 1.801216013725160381e-01 3.029489863887336321e-01
9.100000000000000000e+01 1.536151494827092123e-01 1.707597447975630622e-01 1.440334542349621105e-01 1.741827879582418526e-01 1.886584940266128885e-01 3.171913485374810437e-01
9.200000000000000000e+01 1.518391227131242194e-01 1.632628046787110987e-01 1.234638202029915838e-01 1.546662609682893930e-01 1.728504101190790898e-01 3.029884506221142138e-01
9.300000000000000000e+01 1.412137314504119390e-01 1.632847334025071540e-01 1.436362663642722637e-01 1.676194766800044589e-01 1.777841727841245889e-01 3.053955574355062264e-01
9.400000000000000000e+01 1.498757222484687346e-01 1.602069999272371648e-01 1.243045924799881241e-01 1.638941955132670880e-01 1.814891465012849481e-01 3.091632000189833973e-01
9.500000000000000000e+01 1.535307744728114931e-01 1.651737830818613140e-01 1.298770771072518537e-01 1.592206211063007804e-01 1.764730616249378381e-01 3.034159353333660269e-01
9.600000000000000000e+01 1.336985394686307782e-01 1.702307959734327136e-01 1.346515002563136998e-01 1.639596872179124309e-01 1.755617814585308245e-01 3.014864240360733971e-01
9.700000000000000000e+01 1.385059893774579498e-01 1.583526879375020124e-01 1.357778418717161817e-01 1.657640382489183606e-01 1.745885672827991730e-01 2.987788766652194616e-01
9.800000000000000000e+01 1.492593830315715742e-01 1.664198304258375782e-01 1.235580761849820880e-01 1.650295094018010833e-01 1.815262775691779129e-01 3.064814171901911188e-01
9.900000000000000000e+01 1.470022675937365797e-01 1.614409497038501451e-01 1.246448711271162108e-01 1.516509377765463684e-01 1.856015604385924389e-01 3.097950543243978561e-01
1.000000000000000000e+02 1.610609709549995217e-01 1.631708382292544890e-01 1.251633871129489151e-01 1.480157380143255486e-01 1.721106861786745601e-01 2.973378635608046050e-01


==> Data/NASNetMobile_326_compression_rate.txt <==
2.000000000000000000e+00 6.347252711776859568e-01 2.570697206439394034e-01 2.660277311466942018e-01
3.000000000000000000e+00 5.812443504648759918e-01 2.269310649104683275e-01 2.233812736742424032e-01
4.000000000000000000e+00 5.777416386880165344e-01 2.243088735365013631e-01 2.170731641701101888e-01
5.000000000000000000e+00 5.939477337293388448e-01 2.356539471418732934e-01 2.256308647555096414e-01
6.000000000000000000e+00 5.936006908574380514e-01 2.297383458161157133e-01 2.254436230199724500e-01
7.000000000000000000e+00 6.030798037190082672e-01 2.348584387913223159e-01 2.249921982610192939e-01
8.000000000000000000e+00 6.261258716425619486e-01 2.475343814566115797e-01 2.389704932851239860e-01
9.000000000000000000e+00 6.234867316632231038e-01 2.443711798381542621e-01 2.312387009297520724e-01
1.000000000000000000e+01 6.335348334194215170e-01 2.490799328512396660e-01 2.412714682334710647e-01
1.100000000000000000e+01 6.431027246900826722e-01 2.523690383953168248e-01 2.504366283574380181e-01
1.200000000000000000e+01 6.355807722107438273e-01 2.462390237603305776e-01 2.422504519628099207e-01
1.300000000000000000e+01 6.458266076962809743e-01 2.543821560778237179e-01 2.484520273760330578e-01
1.400000000000000000e+01 6.535140108471074738e-01 2.548680160984848619e-01 2.523273394455922691e-01
1.500000000000000000e+01 6.719314953512396382e-01 2.663989863119834989e-01 2.713310304752066249e-01
1.600000000000000000e+01 6.652287254648759918e-01 2.581789127066115852e-01 2.586061251721762932e-01
1.700000000000000000e+01 6.804905410640496033e-01 2.672439953512396604e-01 2.631612646349862361e-01
1.800000000000000000e+01 6.742316632231405427e-01 2.626059960399448889e-01 2.609049479166666852e-01
1.900000000000000000e+01 6.755270209194215170e-01 2.622874698691460282e-01 2.551744361225895541e-01
2.000000000000000000e+01 6.869875064566115519e-01 2.701954739152892526e-01 2.691096870695592336e-01
2.100000000000000000e+01 6.885370932334711203e-01 2.709234568698347112e-01 2.699493155991735671e-01
2.200000000000000000e+01 6.752808626033057759e-01 2.624553417699724278e-01 2.590349517906336274e-01
2.300000000000000000e+01 6.713342587809917328e-01 2.591689264807162663e-01 2.575830212637740813e-01
2.400000000000000000e+01 6.800224367252065694e-01 2.645445936639118090e-01 2.622640646522038654e-01
2.500000000000000000e+01 6.936216748450413361e-01 2.746645252238291701e-01 2.740909628960055411e-01
2.600000000000000000e+01 6.859746255165288797e-01 2.686674091769972739e-01 2.678458053546831641e-01
2.700000000000000000e+01 6.916483729338842590e-01 2.707284133953168359e-01 2.686509986225895652e-01
2.800000000000000000e+01 6.878873966942148366e-01 2.713576639979339289e-01 2.683012654958677468e-01
2.900000000000000000e+01 6.705796423037190257e-01 2.582835636191460060e-01 2.564520381370523627e-01
3.000000000000000000e+01 6.829965134297520946e-01 2.677632145316804491e-01 2.650767260674931070e-01
3.100000000000000000e+01 6.846913739669421295e-01 2.685686768250688528e-01 2.646817966597795890e-01
3.200000000000000000e+01 6.911964101239669311e-01 2.724041731232782482e-01 2.705941696797520279e-01
3.300000000000000000e+01 6.837067407024793875e-01 2.666981426480716233e-01 2.634612280475206458e-01
3.400000000000000000e+01 6.919026020144628530e-01 2.719503271349861806e-01 2.705331008953167915e-01
3.500000000000000000e+01 6.906879519628099651e-01 2.700641894800275278e-01 2.719430634469697239e-01
3.600000000000000000e+01 6.872538416838842590e-01 2.709474001377410457e-01 2.651929450757575801e-01
3.700000000000000000e+01 6.826252582644628530e-01 2.634103822314049492e-01 2.581689587637741035e-01
3.800000000000000000e+01 6.923545648243801809e-01 2.686488464187327674e-01 2.672776235365014186e-01
3.900000000000000000e+01 6.975037125516528880e-01 2.720060154097795890e-01 2.741130229855371914e-01
4.000000000000000000e+01 6.916403021694215170e-01 2.704158057851239749e-01 2.682097968319559489e-01
4.100000000000000000e+01 6.953649599690082672e-01 2.725144735709366106e-01 2.711690771349862250e-01
4.200000000000000000e+01 6.978386492768594573e-01 2.733982222796143002e-01 2.758780991735537147e-01
4.300000000000000000e+01 6.854379196797520946e-01 2.685164858815427547e-01 2.635352100550963916e-01
4.400000000000000000e+01 6.788521758780992066e-01 2.632269068526170708e-01 2.596273459022038210e-01
4.500000000000000000e+01 6.858495286673553792e-01 2.648991692493112837e-01 2.615915009469697017e-01
4.600000000000000000e+01 6.847236570247934306e-01 2.660683539944903586e-01 2.642397877926996874e-01
4.700000000000000000e+01 6.870561079545454142e-01 2.669582902892561616e-01 2.677602552513774214e-01
4.800000000000000000e+01 6.958290289256198191e-01 2.741644068526170597e-01 2.717211174242424310e-01
4.900000000000000000e+01 6.953205707644628530e-01 2.719922951101928499e-01 2.695670303891184449e-01
5.000000000000000000e+01 6.933391980888429229e-01 2.731649771866390686e-01 2.741657519800275167e-01
5.100000000000000000e+01 7.028909478305784830e-01 2.798513365185950064e-01 2.782557463842975087e-01
5.200000000000000000e+01 6.986053719008264995e-01 2.772657326101928832e-01 2.746626420454545414e-01
5.300000000000000000e+01 6.903166967975206125e-01 2.710192299414600492e-01 2.653871814738291701e-01
5.400000000000000000e+01 6.868099496384297842e-01 2.673612904614324770e-01 2.637773329889807061e-01
5.500000000000000000e+01 6.848891076962809743e-01 2.677642906336087925e-01 2.642750301308540162e-01
5.600000000000000000e+01 6.951228370351240082e-01 2.729774664256198191e-01 2.711634275998622279e-01
5.700000000000000000e+01 6.953125000000000000e-01 2.734399212293388559e-01 2.688893551997245113e-01
5.800000000000000000e+01 6.978144369834711203e-01 2.731466834538567312e-01 2.694300964187327785e-01
5.900000000000000000e+01 7.080481663223140432e-01 2.780496728650137528e-01 2.776504390495867503e-01
6.000000000000000000e+01 6.960953641528925262e-01 2.737848118973829070e-01 2.696348248106060774e-01
6.100000000000000000e+01 6.977902246900826722e-01 2.738539514462809965e-01 2.708319882059228578e-01
6.200000000000000000e+01 6.956191890495867503e-01 2.734350787706611441e-01 2.702169959538567312e-01
6.300000000000000000e+01 6.906637396694215170e-01 2.700590779958677579e-01 2.649344115874655570e-01
6.400000000000000000e+01 6.993801652892561727e-01 2.765926308539944922e-01 2.729586346418732545e-01
6.500000000000000000e+01 7.095816115702479054e-01 2.824587314910468328e-01 2.789885717975206791e-01
6.600000000000000000e+01 6.943440082644628530e-01 2.710934809745179086e-01 2.662480630165289242e-01
6.700000000000000000e+01 6.910027117768594573e-01 2.722349560950413361e-01 2.662978327307162774e-01
6.800000000000000000e+01 6.890334452479338623e-01 2.673521435950413361e-01 2.643008565771349794e-01
6.900000000000000000e+01 6.905225012913223104e-01 2.705438619146005585e-01 2.644038933367768851e-01
7.000000000000000000e+01 6.989403086260330689e-01 2.722551330061983577e-01 2.693114561811295049e-01
7.100000000000000000e+01 7.092305333161157410e-01 2.815521156163912075e-01 2.781069752926997318e-01
7.200000000000000000e+01 6.954779506714876547e-01 2.701779872589531450e-01 2.682786673553719248e-01
7.300000000000000000e+01 7.048158251549586639e-01 2.794932636019283878e-01 2.738972645488980673e-01
7.400000000000000000e+01 7.073823282541322754e-01 2.777026299931129594e-01 2.752047283918732656e-01
7.500000000000000000e+01 7.057964230371900349e-01 2.769940168732782371e-01 2.750938898932506760e-01
7.600000000000000000e+01 7.061192536157024913e-01 2.780951381714875659e-01 2.769891744146005252e-01
7.700000000000000000e+01 7.010871319731405427e-01 2.762988550275481958e-01 2.737000688705233942e-01
7.800000000000000000e+01 7.003042678202479054e-01 2.720756930096419057e-01 2.712610838498623056e-01
7.900000000000000000e+01 6.969185821280992066e-01 2.721531723484848508e-01 2.699008910123967264e-01
8.000000000000000000e+01 6.978628615702479054e-01 2.719882597279614234e-01 2.703098097451790416e-01
8.100000000000000000e+01 6.986780087809917328e-01 2.719333785296143002e-01 2.697685304752066027e-01
8.200000000000000000e+01 7.073661867252065694e-01 2.768261449724517820e-01 2.761796767389807505e-01
8.300000000000000000e+01 7.061192536157024913e-01 2.785737345041322532e-01 2.738856964531680149e-01
8.400000000000000000e+01 6.988152117768594573e-01 2.742553374655647414e-01 2.707106577134986147e-01
8.500000000000000000e+01 7.026891787190082672e-01 2.734552556818181657e-01 2.734081762224517820e-01
8.600000000000000000e+01 7.076042742768594573e-01 2.794779291494490225e-01 2.769571603822313932e-01
8.700000000000000000e+01 7.168937241735536814e-01 2.831571216425620152e-01 2.849063253271350016e-01
8.800000000000000000e+01 7.019305268595040781e-01 2.763768724173553681e-01 2.712500538050964249e-01
8.900000000000000000e+01 7.039885717975206125e-01 2.773744189049586750e-01 2.737670562155647414e-01
9.000000000000000000e+01 7.129390495867768962e-01 2.828243371212121327e-01 2.819397813360881577e-01
9.100000000000000000e+01 7.035204674586776896e-01 2.757408961776859346e-01 2.702823691460055078e-01
9.200000000000000000e+01 7.022089682334711203e-01 2.752380875516528547e-01 2.704392110020661377e-01
9.300000000000000000e+01 7.073823282541322754e-01 2.772428654442148921e-01 2.737850809228650206e-01
9.400000000000000000e+01 7.116638688016528880e-01 2.812666795798898223e-01 2.786167785812672104e-01
9.500000000000000000e+01 7.063169873450413361e-01 2.778718470213498715e-01 2.727834990530302872e-01
9.600000000000000000e+01 7.065227918388429229e-01 2.768476670110192606e-01 2.712532821108815662e-01
9.700000000000000000e+01 7.085889075413223104e-01 2.786181237086777229e-01 2.736118285123966820e-01
9.800000000000000000e+01 7.107518724173553792e-01 2.806463068181818121e-01 2.748757102272726960e-01
9.900000000000000000e+01 7.038796164772727071e-01 2.777394864841598032e-01 2.695837099690082672e-01
1.000000000000000000e+02 7.042629777892561727e-01 2.763811768250688528e-01 2.695576144972451904e-01


==> Data/NASNetMobile_95_compression_rate.txt <==
2.000000000000000000e+00 9.026192320936639035e-01 3.615659435261708299e-01 3.890000860881542288e-01
3.000000000000000000e+00 8.946732954545455474e-01 3.511514290633608870e-01 3.824423209366391019e-01
4.000000000000000000e+00 8.765151515151515804e-01 3.374526515151514694e-01 3.587508608815426769e-01
5.000000000000000000e+00 8.882295971074379848e-01 3.478219696969697128e-01 3.665676652892561616e-01
6.000000000000000000e+00 8.925533746556474357e-01 3.507769455922865043e-01 3.682313188705234608e-01
7.000000000000000000e+00 8.975550964187327674e-01 3.549780475206611441e-01 3.709000516528925817e-01
8.000000000000000000e+00 9.067600723140495367e-01 3.633393595041322088e-01 3.739432679063360854e-01
9.000000000000000000e+00 9.137267561983470898e-01 3.694817493112947937e-01 3.815168732782369121e-01
1.000000000000000000e+01 9.107889979338842368e-01 3.647253787878788067e-01 3.741391184573003015e-01
1.100000000000000000e+01 9.147060089531681149e-01 3.700241046831955760e-01 3.853585571625344208e-01
1.200000000000000000e+01 9.107330406336087147e-01 3.654011707988980562e-01 3.759189910468319629e-01
1.300000000000000000e+01 9.192945075757575912e-01 3.723721590909090939e-01 3.865035296143251031e-01
1.400000000000000000e+01 9.258974690082644177e-01 3.798123278236915090e-01 3.971052858126721818e-01
1.500000000000000000e+01 9.266249139118457601e-01 3.759340564738291590e-01 3.946173381542699699e-01
1.600000000000000000e+01 9.148179235537190479e-01 3.665375344352617137e-01 3.824746039944903475e-01
1.700000000000000000e+01 9.218965220385675341e-01 3.738012224517906490e-01 3.891270661157024691e-01
1.800000000000000000e+01 9.138946280991735449e-01 3.658617424242424088e-01 3.843943698347107585e-01
1.900000000000000000e+01 9.208613119834709870e-01 3.726153581267217518e-01 3.915762741046832085e-01
2.000000000000000000e+01 9.218405647382920121e-01 3.738980716253443304e-01 3.939738292011019105e-01
2.100000000000000000e+01 9.187349345730028150e-01 3.705643078512396715e-01 3.860214359504132164e-01
2.200000000000000000e+01 9.123278236914600381e-01 3.611742424242424532e-01 3.784908746556474024e-01
2.300000000000000000e+01 9.099216597796143668e-01 3.635201446280991733e-01 3.845019800275482069e-01
2.400000000000000000e+01 9.122998450413223326e-01 3.634749483471074183e-01 3.752862431129476706e-01
2.500000000000000000e+01 9.217286501377410790e-01 3.722494834710743383e-01 3.857524104683195953e-01
2.600000000000000000e+01 9.154614325068870517e-01 3.668496039944903475e-01 3.773954028925620152e-01
2.700000000000000000e+01 9.189307851239668645e-01 3.684357782369145906e-01 3.813791322314049603e-01
2.800000000000000000e+01 9.112646349862258965e-01 3.617574896694214504e-01 3.718943698347107474e-01
2.900000000000000000e+01 8.959043560606060330e-01 3.479145144628099096e-01 3.560778236914600714e-01
3.000000000000000000e+01 9.110128271349862139e-01 3.615121384297521057e-01 3.760631887052341416e-01
3.100000000000000000e+01 9.099216597796143668e-01 3.613722451790633561e-01 3.693612258953168359e-01
3.200000000000000000e+01 9.198540805785124785e-01 3.721311122589531784e-01 3.903215392561983355e-01
3.300000000000000000e+01 9.158251549586776674e-01 3.669873450413222993e-01 3.765388257575757458e-01
3.400000000000000000e+01 9.152096246556473691e-01 3.683195592286501729e-01 3.833247245179063345e-01
3.500000000000000000e+01 9.132511191460054301e-01 3.635050792011019216e-01 3.734138257575757569e-01
3.600000000000000000e+01 9.137827134986225008e-01 3.646801825068870517e-01 3.783036329201102110e-01
3.700000000000000000e+01 9.097817665289256173e-01 3.611656336088154284e-01 3.714445592286501618e-01
3.800000000000000000e+01 9.126915461432506538e-01 3.627066115702479721e-01 3.790698174931129705e-01
3.900000000000000000e+01 9.190426997245179086e-01 3.698368629476584402e-01 3.832515495867768740e-01
4.000000000000000000e+01 9.121039944903580610e-01 3.648717286501377277e-01 3.795884986225895319e-01
4.100000000000000000e+01 9.107610192837465313e-01 3.598248106060605855e-01 3.674780475206611552e-01
4.200000000000000000e+01 9.113485709366391241e-01 3.605909951790633450e-01 3.676674414600550889e-01
4.300000000000000000e+01 9.004368973829200984e-01 3.500710227272726960e-01 3.572034263085399619e-01
4.400000000000000000e+01 8.964639290633608093e-01 3.479726239669421184e-01 3.575413223140496144e-01
4.500000000000000000e+01 9.047735881542700032e-01 3.560713670798897890e-01 3.628938533057851079e-01
4.600000000000000000e+01 8.999892389807162552e-01 3.503077651515151270e-01 3.553159435261707966e-01
4.700000000000000000e+01 9.030109331955923357e-01 3.525761880165289019e-01 3.614389634986225897e-01
4.800000000000000000e+01 9.015280647382920565e-01 3.523760330578512567e-01 3.607631714876032847e-01
4.900000000000000000e+01 9.053051825068870739e-01 3.546616735537190257e-01 3.640409779614324770e-01
5.000000000000000000e+01 9.027871039944903586e-01 3.529054752066115852e-01 3.604360365013773992e-01
5.100000000000000000e+01 9.133630337465564741e-01 3.666300792011019105e-01 3.750602617079890067e-01
5.200000000000000000e+01 9.008285984848484196e-01 3.534499827823691653e-01 3.615487258953168359e-01
5.300000000000000000e+01 8.964359504132231038e-01 3.488119834710743383e-01 3.576747589531680815e-01
5.400000000000000000e+01 8.957085055096418724e-01 3.488313533057851301e-01 3.579674586776859235e-01
5.500000000000000000e+01 8.945334022038566868e-01 3.465414084022038765e-01 3.550985709366391019e-01
5.600000000000000000e+01 9.037383780991735671e-01 3.555225550964187242e-01 3.643293732782369454e-01
5.700000000000000000e+01 9.033746556473829514e-01 3.532498278236914646e-01 3.643960915977961235e-01
5.800000000000000000e+01 9.030948691460054523e-01 3.547499139118457379e-01 3.658208505509641939e-01
5.900000000000000000e+01 9.068160296143250587e-01 3.571775998622589432e-01 3.688425447658402190e-01
6.000000000000000000e+01 9.008565771349862361e-01 3.524664256198347112e-01 3.626441976584022231e-01
6.100000000000000000e+01 9.020596590909091272e-01 3.542118629476584402e-01 3.626721763085399286e-01
6.200000000000000000e+01 9.028430612947658807e-01 3.522899449035812314e-01 3.603241219008264107e-01
6.300000000000000000e+01 9.005767906336088480e-01 3.516894800275481847e-01 3.597494834710743827e-01
6.400000000000000000e+01 9.070678374655647414e-01 3.591511707988980784e-01 3.690620695592286560e-01
6.500000000000000000e+01 9.089144283746556363e-01 3.587035123966942352e-01 3.655324552341597810e-01
6.600000000000000000e+01 9.001011535812671882e-01 3.515173037190083005e-01 3.588799931129476595e-01
6.700000000000000000e+01 8.961002066115701936e-01 3.464467114325068819e-01 3.512332128099173167e-01
6.800000000000000000e+01 8.935541494490357728e-01 3.440857438016528547e-01 3.486290461432506871e-01
6.900000000000000000e+01 8.959043560606060330e-01 3.479231232782369343e-01 3.520252238292010949e-01
7.000000000000000000e+01 9.023114669421488099e-01 3.533918732782369010e-01 3.613787017906336385e-01
7.100000000000000000e+01 9.142023932506886386e-01 3.645940943526170819e-01 3.722903753443526642e-01
7.200000000000000000e+01 8.995975378787879340e-01 3.492725550964187464e-01 3.556947314049586639e-01
7.300000000000000000e+01 9.153774965564738242e-01 3.653172348484848841e-01 3.738528753443526309e-01
7.400000000000000000e+01 9.057528409090909172e-01 3.555677513774104792e-01 3.636944731404958553e-01
7.500000000000000000e+01 9.049974173553718693e-01 3.551050275482093843e-01 3.624268250688705284e-01
7.600000000000000000e+01 9.060046487603305998e-01 3.558991907713499048e-01 3.638731060606060774e-01
7.700000000000000000e+01 9.013601928374656014e-01 3.529571280991735671e-01 3.604747761707989273e-01
7.800000000000000000e+01 9.002410468319558268e-01 3.516980888429752095e-01 3.563533057851239749e-01
7.900000000000000000e+01 8.976390323691459949e-01 3.476433367768594906e-01 3.539320764462809965e-01
8.000000000000000000e+01 9.002970041322313488e-01 3.490078340220385544e-01 3.547004132231404983e-01
8.100000000000000000e+01 8.992897727272727293e-01 3.504519628099173612e-01 3.566330922865014186e-01
8.200000000000000000e+01 9.089703856749311583e-01 3.594460227272727737e-01 3.656874139118457268e-01
8.300000000000000000e+01 9.012482782369145573e-01 3.523394455922865265e-01 3.593900654269972517e-01
8.400000000000000000e+01 8.947012741046831419e-01 3.455169593663912075e-01 3.511944731404958997e-01
8.500000000000000000e+01 8.976110537190082894e-01 3.478241219008264551e-01 3.542656680440771644e-01
8.600000000000000000e+01 9.023674242424242209e-01 3.519692665289256284e-01 3.582450929752066249e-01
8.700000000000000000e+01 9.143982438016529102e-01 3.645187672176308791e-01 3.708268767217630657e-01
8.800000000000000000e+01 8.972753099173553792e-01 3.482351928374655126e-01 3.547951101928374373e-01
8.900000000000000000e+01 8.964359504132231038e-01 3.480823863636363646e-01 3.527311466942149032e-01
9.000000000000000000e+01 9.075154958677685846e-01 3.577909779614324992e-01 3.625839359504132164e-01
9.100000000000000000e+01 8.978348829201101555e-01 3.486936122589531784e-01 3.556086432506887496e-01
9.200000000000000000e+01 8.969955234159778801e-01 3.483255853994490225e-01 3.527957128099173945e-01
9.300000000000000000e+01 8.992338154269973183e-01 3.485989152892562393e-01 3.534478305785123675e-01
9.400000000000000000e+01 9.020037017906336052e-01 3.528452134986225786e-01 3.578533918732782482e-01
9.500000000000000000e+01 8.971074380165289242e-01 3.496082988980716566e-01 3.534672004132231593e-01
9.600000000000000000e+01 8.983105199724517043e-01 3.478391873278236512e-01 3.521543560606060774e-01
9.700000000000000000e+01 8.974431818181818343e-01 3.483169765840220533e-01 3.529635847107437940e-01
9.800000000000000000e+01 8.966318009641872644e-01 3.455341769972451460e-01 3.512676480716253602e-01
9.900000000000000000e+01 8.898609676308539829e-01 3.401321453168043574e-01 3.449337121212120993e-01
1.000000000000000000e+02 8.880143767217630879e-01 3.396134641873278515e-01 3.435606060606060663e-01


==> Data/NASNetMobile_kurtosis.txt <==
1.000000000000000000e+00 9.424249780876019500e+00 9.670067838643365832e+00 4.008653903124825391e+00
2.000000000000000000e+00 1.375147156187807695e+01 1.726415510163839429e+01 1.740671096543933416e+01
3.000000000000000000e+00 1.675041549023902121e+01 3.137296658885716738e+01 2.187526488555013771e+01
4.000000000000000000e+00 1.121311609862402214e+01 2.580665350923196755e+01 1.971058556471759005e+01
5.000000000000000000e+00 2.287388327223603568e+01 2.395309479411695719e+01 1.644359411815277738e+01
6.000000000000000000e+00 1.079312744012040248e+01 1.693725679315049959e+01 1.706705386588262030e+01
7.000000000000000000e+00 1.173726823095584315e+01 1.701738372420992107e+01 1.550737023750305710e+01
8.000000000000000000e+00 7.518549685065602617e+00 2.860763721848407570e+01 1.443214834258826329e+01
9.000000000000000000e+00 1.168842596143521639e+01 1.501598159514910513e+01 1.558664311039652794e+01
1.000000000000000000e+01 9.100193626297192750e+00 2.137138955015553776e+01 1.439518823365997591e+01
1.100000000000000000e+01 1.056929011649301842e+01 1.347641588708200722e+01 1.304870836055617644e+01
1.200000000000000000e+01 1.248401941661399661e+01 1.661007467068660759e+01 1.359987101838770585e+01
1.300000000000000000e+01 6.686323397970689086e+00 1.730820570154707028e+01 1.315179256883046222e+01
1.400000000000000000e+01 1.081691886863169927e+01 2.126001319833569170e+01 1.336784431836560216e+01
1.500000000000000000e+01 7.311472513987202326e+00 2.005761710721887425e+01 1.366399867408468971e+01
1.600000000000000000e+01 1.189486909682898208e+01 2.159141763972408867e+01 1.253295735265400701e+01
1.700000000000000000e+01 9.032677195680028248e+00 2.039971174451498470e+01 1.246980578603266210e+01
1.800000000000000000e+01 1.298129229093428805e+01 1.379072362015458530e+01 1.333748911100876455e+01
1.900000000000000000e+01 1.528983129157922249e+01 1.186786680142420813e+01 1.309916338043837847e+01
2.000000000000000000e+01 1.078622703168074359e+01 1.335619599424811099e+01 1.197692662854068146e+01
2.100000000000000000e+01 1.696482539142989054e+01 1.373581478154011393e+01 1.275927023027015395e+01
2.200000000000000000e+01 2.250120143594654820e+01 6.771828342396444711e+00 1.180487976825345164e+01
2.300000000000000000e+01 5.561374616654448033e+01 8.136840161734959054e+00 1.346632717187308081e+01
2.400000000000000000e+01 1.290224488513129941e+01 8.898390654810455658e+00 1.559655041297512845e+01
2.500000000000000000e+01 2.720805333263867709e+01 1.223951029274054392e+01 1.319833469551008953e+01
2.600000000000000000e+01 9.105589244242558777e+00 7.561987002575127015e+00 1.382286382034949668e+01
2.700000000000000000e+01 9.345335855168125150e+00 9.589589700489367985e+00 1.378187985979310426e+01
2.800000000000000000e+01 6.211712521634684236e+00 6.631805205196693365e+00 1.151776011250260723e+01
2.900000000000000000e+01 5.844611515877812025e+00 8.550381031233763807e+00 1.226162400103499195e+01
3.000000000000000000e+01 8.731195480875157955e+00 7.511025076527407585e+00 1.163398465882539412e+01
3.100000000000000000e+01 1.183569916138008793e+01 1.059263025834974492e+01 1.045100082902666294e+01
3.200000000000000000e+01 1.824046999058568730e+01 9.362132454543775850e+00 1.175198811834954071e+01
3.300000000000000000e+01 6.680159439973877511e+00 1.005184029978254401e+01 1.053740259926113154e+01
3.400000000000000000e+01 1.934043439664297281e+01 7.901496260851310183e+00 1.201429191011958331e+01
3.500000000000000000e+01 7.789498234903379448e+00 1.051946833407920323e+01 1.109824206225468046e+01
3.600000000000000000e+01 1.112835953754867546e+01 1.083014519537647047e+01 1.003518811702977231e+01
3.700000000000000000e+01 6.003443591659527456e+00 9.954306260459537370e+00 1.005631453184682300e+01
3.800000000000000000e+01 7.905973603076153822e+00 5.697155864454685137e+00 9.226176608320949768e+00
3.900000000000000000e+01 5.845581109757086224e+00 7.579572833890155792e+00 9.560647765150113386e+00
4.000000000000000000e+01 5.053839140174504863e+00 6.633001256596999795e+00 9.493125703705022289e+00
4.100000000000000000e+01 3.867797319580363880e+00 6.406045912216072225e+00 9.429212045950679411e+00
4.200000000000000000e+01 4.201062155652217633e+00 6.053787643743062219e+00 9.831113650228614276e+00
4.300000000000000000e+01 4.231987836803921432e+00 7.360802826835429968e+00 9.447991351402944105e+00
4.400000000000000000e+01 3.670795901307080555e+00 6.346978371593936963e+00 8.869290993836390413e+00
4.500000000000000000e+01 7.429069156519936712e+00 5.876602354842527021e+00 9.440032717912202997e+00
4.600000000000000000e+01 5.008102725822008772e+00 5.184977932168894021e+00 9.581437793647516799e+00
4.700000000000000000e+01 3.811838094786994979e+00 9.316220216177322655e+00 9.306012453138290397e+00
4.800000000000000000e+01 3.792155603915481343e+00 9.436214582610157109e+00 9.033174432519860630e+00
4.900000000000000000e+01 4.186799256297248917e+00 7.791860979481429084e+00 9.101884503323100617e+00
5.000000000000000000e+01 5.024903906833848133e+00 7.862324044676124224e+00 8.700532531167707972e+00
5.100000000000000000e+01 5.278656811373824809e+00 1.225919919433506422e+01 9.408768465631982991e+00
5.200000000000000000e+01 3.080738494249504633e+00 1.475020088995202983e+01 8.520791363683404285e+00
5.300000000000000000e+01 5.453698597462356190e+00 9.194819912531460915e+00 8.856462227558418832e+00
5.400000000000000000e+01 3.863586851894845520e+00 4.890035874786883063e+00 8.203898713757066474e+00
5.500000000000000000e+01 3.105105736531868388e+00 4.591279544013163516e+00 7.990203923120732910e+00
5.600000000000000000e+01 4.574634196813425646e+00 9.437987999226645996e+00 8.319256063841867999e+00
5.700000000000000000e+01 3.457395305008148512e+00 1.051183562216078471e+01 8.574518290565478651e+00
5.800000000000000000e+01 4.332430037914003940e+00 9.188466033255672016e+00 8.297460138520294848e+00
5.900000000000000000e+01 3.876272757470445640e+00 8.501297295628280182e+00 8.207991158746128946e+00
6.000000000000000000e+01 3.347061911413238278e+00 6.092725545449835245e+00 7.805897378751643245e+00
6.100000000000000000e+01 2.877701353945050222e+00 9.769976456757643035e+00 8.881269254215055753e+00
6.200000000000000000e+01 2.969623963468620786e+00 4.928987918590145512e+00 9.096467184010629481e+00
6.300000000000000000e+01 2.631982775628121995e+00 3.725782181555251871e+00 8.225721809440033283e+00
6.400000000000000000e+01 4.310481259466429904e+00 5.459276946184926871e+00 7.847194131044114229e+00
6.500000000000000000e+01 2.406633734577719785e+00 5.683378276854416988e+00 8.027887974999220688e+00
6.600000000000000000e+01 2.885064933609702287e+00 5.443135591035241916e+00 7.768903965965894720e+00
6.700000000000000000e+01 2.906503317138082743e+00 3.923334789864564520e+00 7.666262712867617957e+00
6.800000000000000000e+01 2.633256521882524570e+00 3.793561300263605940e+00 7.677006154441976093e+00
6.900000000000000000e+01 2.569590488211182411e+00 3.463606634816038365e+00 7.477030756273348011e+00
7.000000000000000000e+01 6.248202273266945106e+00 4.183012034711035554e+00 7.642651911109020091e+00
7.100000000000000000e+01 6.583509648886869847e+00 5.152004406172656203e+00 7.793734155208167813e+00
7.200000000000000000e+01 3.074067239353781122e+00 4.057547672589959298e+00 7.759330898305895730e+00
7.300000000000000000e+01 4.147791402737377453e+00 3.699196671460709407e+00 7.469227552704831297e+00
7.400000000000000000e+01 2.721605325220090243e+00 4.825827744872920100e+00 7.440995239563315877e+00
7.500000000000000000e+01 2.601767820718923652e+00 4.755551720292785944e+00 7.751927633747863311e+00
7.600000000000000000e+01 3.341171436780513204e+00 8.202507467229489535e+00 7.500924294576518214e+00
7.700000000000000000e+01 2.367998233075701009e+00 7.872609308272612516e+00 7.699437542646613508e+00
7.800000000000000000e+01 2.333521576401766939e+00 6.627242917624468710e+00 7.551139117327639205e+00
7.900000000000000000e+01 2.621080101587578426e+00 4.842452367799711332e+00 7.192205043946851006e+00
8.000000000000000000e+01 2.321932740652106197e+00 4.731982319210855437e+00 7.307882948246684052e+00
8.100000000000000000e+01 5.018787960745979326e+00 3.754133511022080150e+00 7.504424509841243207e+00
8.200000000000000000e+01 2.676037737555087226e+00 5.618628637824405914e+00 7.449079102816957842e+00
8.300000000000000000e+01 3.122075332503623457e+00 4.695941002397201913e+00 7.425148321656351413e+00
8.400000000000000000e+01 2.749548639879279222e+00 5.224931896401459497e+00 7.687222065982105335e+00
8.500000000000000000e+01 2.108471134739405173e+00 5.086353404719889504e+00 7.248872384933318536e+00
8.600000000000000000e+01 1.997467207223799335e+00 6.260932790482130805e+00 7.625058568682645088e+00
8.700000000000000000e+01 1.962291236270055972e+00 1.030832127929861386e+01 7.165278620806107668e+00
8.800000000000000000e+01 3.175179317283842728e+00 3.440114753286105387e+00 7.353478589580217495e+00
8.900000000000000000e+01 2.768618124447631779e+00 3.482854077098927803e+00 7.227377374712228963e+00
9.000000000000000000e+01 2.095352904712122655e+00 3.556592823511314894e+00 7.203764202356616408e+00
9.100000000000000000e+01 2.519577919642489228e+00 3.128759800570585448e+00 7.395240451487202549e+00
9.200000000000000000e+01 2.193608077024736591e+00 2.703787659226033924e+00 6.870870832920303428e+00
9.300000000000000000e+01 2.362136292088659495e+00 3.112411229109585342e+00 7.438672634050554677e+00
9.400000000000000000e+01 2.394292322152091312e+00 3.985136341282585537e+00 6.950597363037593013e+00
9.500000000000000000e+01 2.709406555963528529e+00 2.787811820319767264e+00 7.491713302168102828e+00
9.600000000000000000e+01 2.147499205833961700e+00 2.880320024272577051e+00 7.089357152700242359e+00
9.700000000000000000e+01 2.051684779623867971e+00 2.696824308990822594e+00 7.080137005504544945e+00
9.800000000000000000e+01 2.109952624519527475e+00 2.753367037606135437e+00 6.948799457872361529e+00
9.900000000000000000e+01 2.398910190864806058e+00 2.638046454169893362e+00 7.225982414544942500e+00
1.000000000000000000e+02 2.387126959305348350e+00 2.655828205879678272e+00 6.929372646188605600e+00


==> Data/NASNetMobile_top_layer_e100_hist_without_quantization.txt <==
-2.974371236632578075e-03 3.639709433593795396e+00
-2.832456357150063553e-03 3.639709433593795396e+00
-2.690541477667549031e-03 1.819854716796892369e+00
-2.548626598185034075e-03 5.459564150390693982e+00
-2.406711718702519553e-03 2.001840188476587556e+01
-2.264796839220005031e-03 1.819854716796892546e+01
-2.122881959737490075e-03 3.275738490234416389e+01
-1.980967080254975553e-03 7.097433395507901821e+01
-1.839052200772461031e-03 7.461404338867281183e+01
-1.697137321289946509e-03 7.825375282226647755e+01
-1.555222441807431770e-03 1.328493943261733250e+02
-1.413307562324917031e-03 1.528677962109394173e+02
-1.271392682842402509e-03 1.437685226269549332e+02
-1.129477803359887986e-03 2.256619848828146644e+02
-9.875629238773730306e-04 2.420406773339874178e+02
-8.456480443948585085e-04 3.639709433593795893e+02
-7.037331649123439864e-04 3.403128320410198739e+02
-5.618182854298294643e-04 4.131070207128958600e+02
-4.199034059473149422e-04 4.440445508984416847e+02
-2.779885264647999864e-04 5.004600471191469637e+02
-1.360736469822854643e-04 4.640629527832089707e+02
5.841232500229057850e-06 4.276658584472697271e+02
1.477561119827440136e-04 3.839893452441454542e+02
2.896709914652585358e-04 4.422246961816461521e+02
4.315858709477730579e-04 4.422246961816461521e+02
5.735007504302875800e-04 3.603312339257857957e+02
7.154156299128021021e-04 2.893568999707058538e+02
8.573305093953170579e-04 2.129230018652363867e+02
9.992453888778320137e-04 1.874450358300804851e+02
1.141160268360346536e-03 1.765259075292991042e+02
1.283075147842861058e-03 9.281259055664179414e+01
1.424990027325375580e-03 1.037317188574231750e+02
1.566904906807890102e-03 6.369491508789142387e+01
1.708819786290404624e-03 5.459564150390693982e+01
1.850734665772919146e-03 2.547796603515656955e+01
1.992649545255433668e-03 1.819854716796897875e+01
2.134564424737948191e-03 1.091912830078132046e+01
2.276479304220463580e-03 3.639709433593795396e+00
2.418394183702978102e-03 9.099273583984489377e+00
2.560309063185492624e-03 0.000000000000000000e+00
2.702223942668007146e-03 3.639709433593795396e+00
2.844138822150521669e-03 3.639709433593795396e+00
2.986053701633036191e-03 0.000000000000000000e+00
3.127968581115550713e-03 1.819854716796881045e+00


==> Data/NASNetMobile_top_layer_e100_pdf_without_quantization.txt <==
-2.903413796891320814e-03 1.937259982866980534e+00 1.846233265362977827e+00
-2.761498917408806292e-03 3.282781482746578217e+00 3.160030346371463850e+00
-2.619584037926291770e-03 5.418221307522405716e+00 5.262217847089086575e+00
-2.477669158443776814e-03 8.709994421472982751e+00 8.525488671042914746e+00
-2.335754278961262292e-03 1.363672946768287453e+01 1.343824728590842277e+01
-2.193839399478747336e-03 2.079302539621312462e+01 2.060814322430597656e+01
-2.051924519996232814e-03 3.087614655489190696e+01 3.074737098576699523e+01
-1.910009640513718292e-03 4.464862451848343028e+01 4.463237530612937576e+01
-1.768094761031203770e-03 6.287136596759082607e+01 6.303255351940178741e+01
-1.626179881548689247e-03 8.620573418418649680e+01 8.660693925892623213e+01
-1.484265002066174292e-03 1.150892042535781030e+02 1.157746211558910687e+02
-1.342350122583659770e-03 1.495969208495228031e+02 1.505729416208601208e+02
-1.200435243101145247e-03 1.893093524142622357e+02 1.905256227507508413e+02
-1.058520363618630509e-03 2.332121336802418625e+02 2.345485396169437138e+02
-9.166054841361157696e-04 2.796558156072997576e+02 2.809214912051482429e+02
-7.746906046536012475e-04 3.263987672638655226e+02 3.273482966904744558e+02
-6.327757251710867253e-04 3.707452655692670760e+02 3.711146462336543550e+02
-4.908608456885722032e-04 4.097739163366610455e+02 4.093351049312456098e+02
-3.489459662060574643e-04 4.406315418352717757e+02 4.392611331454896799e+02
-2.070310867235427253e-04 4.608466246301101137e+02 4.586057038681337303e+02
-6.511620724102820321e-05 4.685754849637980328e+02 4.658316739255736820e+02
7.679867224148653575e-05 4.627222920740872496e+02 4.603535177496691517e+02
2.187135517240012747e-04 4.441680516945979775e+02 4.426156910915800040e+02
3.606284312065157968e-04 4.146704808429378772e+02 4.140330732926992710e+02
5.025433106890303189e-04 3.766242084251290407e+02 3.768045610796141887e+02
6.444581901715448410e-04 3.328473785871574933e+02 3.336338879271589235e+02
7.863730696540595800e-04 2.862705912705480387e+02 2.874068072869192747e+02
9.282879491365745358e-04 2.396369824232615144e+02 2.408778313856225282e+02
1.070202828619089275e-03 1.952626172199154553e+02 1.964126718035628585e+02
1.212117708101603797e-03 1.548849600311772292e+02 1.558170804498838891e+02
1.354032587584118319e-03 1.196069742090289481e+02 1.202634090701841814e+02
1.495947467066632841e-03 8.992689424915184304e+01 9.030771355644377252e+01
1.637862346549147363e-03 6.583160043329561972e+01 6.597646942388750801e+01
1.779777226031661885e-03 4.692610710123696549e+01 4.689496163137201279e+01
1.921692105514176407e-03 3.257253503022843688e+01 3.242919637861125182e+01
2.063606984996690930e-03 2.201737210591456062e+01 2.181820796027069775e+01
2.205521864479205885e-03 1.449355250699297315e+01 1.428153391932489491e+01
2.347436743961720841e-03 9.291738497025820109e+00 9.095017162993828563e+00
2.489351623444235363e-03 5.801604440596409340e+00 5.635144781851332496e+00
2.631266502926749885e-03 3.528121585310001418e+00 3.396874665173051699e+00
2.773181382409264407e-03 2.089766202891166547e+00 1.992172109700268257e+00
2.915096261891778930e-03 1.205658368312231943e+00 1.136703185198243649e+00
3.057011141374293452e-03 6.775420052795005921e-01 6.310157317252365061e-01
3.198926020856808841e-03 3.708907073375853347e-01 3.408051782756292836e-01


==> Data/NASNetMobile_top_layer_e2_hist_without_quantization.txt <==
-1.225793394163095761e-02 9.156641583154760955e-01
-1.197588242693037146e-02 9.156641583154760955e-01
-1.169383091222978531e-02 9.156641583154705444e-01
-1.141177939752919743e-02 2.746992474946428064e+00
-1.112972788282861128e-02 1.831328316630952191e+00
-1.084767636812802513e-02 0.000000000000000000e+00
-1.056562485342743898e-02 0.000000000000000000e+00
-1.028357333872685284e-02 0.000000000000000000e+00
-1.000152182402626669e-02 1.831328316630941089e+00
-9.719470309325678806e-03 9.156641583154760955e-01
-9.437418794625092658e-03 0.000000000000000000e+00
-9.155367279924506510e-03 2.746992474946428064e+00
-8.873315765223920362e-03 3.662656633261882178e+00
-8.591264250523332480e-03 4.578320791577380255e+00
-8.309212735822746332e-03 9.156641583154760955e-01
-8.027161221122160184e-03 2.746992474946428064e+00
-7.745109706421574036e-03 2.746992474946428064e+00
-7.463058191720987888e-03 3.662656633261893280e+00
-7.181006677020400873e-03 4.578320791577380255e+00
-6.898955162319814725e-03 1.098796989978567851e+01
-6.616903647619227710e-03 8.240977424839284637e+00
-6.334852132918641562e-03 6.409649108208332891e+00
-6.052800618218055415e-03 9.156641583154732089e+00
-5.770749103517468399e-03 4.578320791577380255e+00
-5.488697588816882252e-03 7.325313266523808764e+00
-5.206646074116296104e-03 1.465062653304757312e+01
-4.924594559415709089e-03 1.373496237473214165e+01
-4.642543044715122941e-03 1.831328316630952102e+01
-4.360491530014536793e-03 2.655426059114880744e+01
-4.078440015313950645e-03 2.014461148294035198e+01
-3.796388500613362763e-03 2.472293227451785569e+01
-3.514336985912776615e-03 2.472293227451785569e+01
-3.232285471212190467e-03 4.395187959914284903e+01
-2.950233956511604319e-03 4.853020039072023195e+01
-2.668182441811018171e-03 7.142180434860669891e+01
-2.386130927110430289e-03 7.874711761513094643e+01
-2.104079412409844141e-03 8.973508751491665691e+01
-1.822027897709257993e-03 1.199520047393273643e+02
-1.539976383008671845e-03 1.400966162222678406e+02
-1.257924868308085697e-03 1.629882201801537462e+02
-9.758733536074978149e-04 2.124340847291904595e+02
-6.938218389069116671e-04 2.408196736369702364e+02
-4.117703242063255192e-04 2.481449869034940150e+02
-1.297188095057393714e-04 2.637112775948571084e+02
1.523327051948467764e-04 2.609642851199106985e+02
4.343842198954329242e-04 2.151810772041355619e+02
7.164357345960208068e-04 1.877111524546726002e+02
9.984872492966069546e-04 1.739761900799404657e+02
1.280538763997193102e-03 1.400966162222678406e+02
1.562590278697779250e-03 1.208676688976428579e+02
1.844641793398365398e-03 8.240977424839233834e+01
2.126693308098953281e-03 6.959047603197618059e+01
2.408744822799539428e-03 6.684348355702975653e+01
2.690796337500125576e-03 4.395187959914284903e+01
2.972847852200711724e-03 2.746992474946428331e+01
3.254899366901297872e-03 3.571090217430356972e+01
3.536950881601884020e-03 1.648195484967856927e+01
3.819002396302470168e-03 1.922894732462499690e+01
4.101053911003056315e-03 1.739761900799383199e+01
4.383105425703645933e-03 1.190363405810118991e+01
4.665156940404232080e-03 1.648195484967856927e+01
4.947208455104818228e-03 1.373496237473214165e+01
5.229259969805404376e-03 9.156641583154760511e+00
5.511311484505990524e-03 6.409649108208332891e+00
5.793362999206576672e-03 5.493984949892856129e+00
6.075414513907162820e-03 3.662656633261904382e+00
6.357466028607748967e-03 2.746992474946428064e+00
6.639517543308335115e-03 9.156641583154760511e+00
6.921569058008921263e-03 5.493984949892856129e+00
7.203620572709507411e-03 4.578320791577324300e+00
7.485672087410097028e-03 3.662656633261904382e+00
7.767723602110683176e-03 9.156641583154760955e-01
8.049775116811269324e-03 1.831328316630952191e+00
8.331826631511855472e-03 0.000000000000000000e+00
8.613878146212441619e-03 1.831328316630952191e+00
8.895929660913027767e-03 0.000000000000000000e+00
9.177981175613613915e-03 3.662656633261904382e+00
9.460032690314200063e-03 0.000000000000000000e+00
9.742084205014786211e-03 1.831328316630952191e+00
1.002413571971537236e-02 0.000000000000000000e+00
1.030618723441596198e-02 0.000000000000000000e+00
1.058823874911654812e-02 9.156641583154760955e-01
1.087029026381713427e-02 9.156641583154760955e-01
1.115234177851772042e-02 2.746992474946428064e+00
1.143439329321830657e-02 1.831328316630952191e+00
1.171644480791889271e-02 1.831328316630952191e+00
1.199849632261947886e-02 0.000000000000000000e+00
1.228054783732006501e-02 9.156641583154760955e-01
1.256259935202065116e-02 9.156641583154760955e-01
1.284465086672123731e-02 9.156641583154760955e-01
1.312670238142182345e-02 9.156641583154648822e-01
1.340875389612241307e-02 0.000000000000000000e+00
1.369080541082299922e-02 0.000000000000000000e+00
1.397285692552358537e-02 0.000000000000000000e+00
1.425490844022417151e-02 9.156641583154760955e-01
1.453695995492475766e-02 0.000000000000000000e+00
1.481901146962534381e-02 1.831328316630952191e+00
1.510106298432592996e-02 0.000000000000000000e+00
1.538311449902651611e-02 0.000000000000000000e+00
1.566516601372710399e-02 0.000000000000000000e+00
1.594721752842769014e-02 0.000000000000000000e+00
1.622926904312827628e-02 0.000000000000000000e+00
1.651132055782886243e-02 0.000000000000000000e+00
1.679337207252944858e-02 0.000000000000000000e+00
1.707542358723003473e-02 0.000000000000000000e+00
1.735747510193062088e-02 0.000000000000000000e+00
1.763952661663120702e-02 9.156641583154760955e-01
1.792157813133179317e-02 0.000000000000000000e+00
1.820362964603237932e-02 0.000000000000000000e+00
1.848568116073296547e-02 0.000000000000000000e+00
1.876773267543355161e-02 0.000000000000000000e+00
1.904978419013413776e-02 9.156641583154760955e-01
1.933183570483472391e-02 0.000000000000000000e+00
1.961388721953531006e-02 0.000000000000000000e+00
1.989593873423589621e-02 0.000000000000000000e+00
2.017799024893648235e-02 0.000000000000000000e+00
2.046004176363706850e-02 0.000000000000000000e+00
2.074209327833765465e-02 0.000000000000000000e+00
2.102414479303824774e-02 0.000000000000000000e+00
2.130619630773883388e-02 0.000000000000000000e+00
2.158824782243942003e-02 0.000000000000000000e+00
2.187029933714000618e-02 1.831328316630952191e+00
2.215235085184059233e-02 0.000000000000000000e+00
2.243440236654117848e-02 0.000000000000000000e+00
2.271645388124176462e-02 0.000000000000000000e+00
2.299850539594235077e-02 0.000000000000000000e+00
2.328055691064293692e-02 0.000000000000000000e+00
2.356260842534352307e-02 0.000000000000000000e+00
2.384465994004410921e-02 0.000000000000000000e+00
2.412671145474469536e-02 9.156641583154760955e-01


==> Data/NASNetMobile_top_layer_e2_pdf_without_quantization.txt <==
-1.211690818428066453e-02 3.373956902289859117e-01 1.477484533359171544e-03
-1.183485666958007838e-02 3.895189984605142985e-01 2.519671964960661960e-03
-1.155280515487949050e-02 4.498681067707852588e-01 4.243238442131194374e-03
-1.127075364017890435e-02 5.197730693723350281e-01 7.056400833605545701e-03
-1.098870212547831821e-02 6.007851036987090776e-01 1.158781147102201474e-02
-1.070665061077773206e-02 6.947145854551319832e-01 1.879108995346026600e-02
-1.042459909607714591e-02 8.036758272427889649e-01 3.009088042013669667e-02
-1.014254758137655976e-02 9.301399087518487097e-01 4.758282149931745975e-02
-9.860496066675973614e-03 1.076997076959341548e+00 7.430154749846361317e-02
-9.578444551975385732e-03 1.247630538063475569e+00 1.145718431960379424e-01
-9.296393037274799584e-03 1.446003831110353799e+00 1.744577686284136120e-01
-9.014341522574213436e-03 1.676764421524697291e+00 2.623222322982039501e-01
-8.732290007873625554e-03 1.945366700017460149e+00 3.895043013161504919e-01
-8.450238493173039406e-03 2.258218242565880551e+00 5.711126622128982477e-01
-8.168186978472453258e-03 2.622854010750717890e+00 8.269203746278041001e-01
-7.886135463771867110e-03 3.048144187503670111e+00 1.182327984197577342e+00
-7.604083949071280962e-03 3.544542601121674519e+00 1.669339299491710005e+00
-7.322032434370694814e-03 4.124384254723414855e+00 2.327467572716921396e+00
-7.039980919670107799e-03 4.802242433174722436e+00 3.204461312736406775e+00
-6.757929404969520784e-03 5.595358315268919469e+00 4.356711470504199823e+00
-6.475877890268934636e-03 6.524159121926484062e+00 5.849179349141238049e+00
-6.193826375568348488e-03 7.612884777254188329e+00 7.754672291658265770e+00
-5.911774860867762341e-03 8.890348113598616209e+00 1.015229744794002009e+01
-5.629723346167175325e-03 1.039086017745864687e+01 1.312494795750407839e+01
-5.347671831466589178e-03 1.215536069462139501e+01 1.675572481298156546e+01
-5.065620316766002162e-03 1.423280494099431159e+01 2.112327342865015467e+01
-4.783568802065416015e-03 1.668187315906919466e+01 2.629611527767436741e+01
-4.501517287364829867e-03 1.957308874632964901e+01 3.232617663707083011e+01
-4.219465772664243719e-03 2.299145893931723705e+01 3.924184887769298058e+01
-3.937414257963656704e-03 2.703979001203900978e+01 4.704104412247149014e+01
-3.655362743263069689e-03 3.184288341042182680e+01 5.568481961304655670e+01
-3.373311228562483541e-03 3.755289834006646288e+01 6.509221556874868497e+01
-3.091259713861897393e-03 4.435628448035968319e+01 7.513696756521395059e+01
-2.809208199161311245e-03 5.248287074355631887e+01 8.564670224829863798e+01
-2.527156684460724230e-03 6.221798801257168776e+01 9.640509790893941044e+01
-2.245105169760137215e-03 7.391899362914315930e+01 1.071572913135788525e+02
-1.963053655059551067e-03 8.803843422968824939e+01 1.176185515257982956e+02
-1.681002140358964919e-03 1.051577347771855671e+02 1.274859424703738711e+02
-1.398950625658378771e-03 1.260387267329121670e+02 1.364523889946016766e+02
-1.116899110957791756e-03 1.517082930775659406e+02 1.442222812995619279e+02
-8.348475962572047410e-04 1.836130740108071961e+02 1.505275353261035320e+02
-5.527960815566185931e-04 2.239556046365545967e+02 1.551429028164980366e+02
-2.707445668560324453e-04 2.767085149914941553e+02 1.578993157428735401e+02
1.130694784455370250e-05 3.328808891787974176e+02 1.586941638665828123e+02
2.933584625451398503e-04 2.630908418148634382e+02 1.574976345175375627e+02
5.754099772457268655e-04 2.137420683819127021e+02 1.543545684856552214e+02
8.574614919463138807e-04 1.756039994006349616e+02 1.493816709512931311e+02
1.139513006646900029e-03 1.452967412648804952e+02 1.427603193154625387e+02
1.421564521347486176e-03 1.208410757795370500e+02 1.347255858703101410e+02
1.703616036048072324e-03 1.009072490332216177e+02 1.255524013516103281e+02
1.985667550748659339e-03 8.453973594630105026e+01 1.155399935157611964e+02
2.267719065449246355e-03 7.102425036168303052e+01 1.049958241026339323e+02
2.549770580149832502e-03 5.981284574822329603e+01 9.422021414865734812e+01
2.831822094850418650e-03 5.047744901710940013e+01 8.349270275368809280e+01
3.113873609551004798e-03 4.267907964124257347e+01 7.306095174177406193e+01
3.395925124251590946e-03 3.614648418873046865e+01 6.313272036500440976e+01
3.677976638952177094e-03 3.066078517192680764e+01 5.387112608653762180e+01
3.960028153652763241e-03 2.604415716436310646e+01 4.539311402580777610e+01
4.242079668353351124e-03 2.215130016879134800e+01 3.777080774871710389e+01
4.524131183053939007e-03 1.886291300434961116e+01 3.103522803123521356e+01
4.806182697754525154e-03 1.608063043069721232e+01 2.518175425622138874e+01
5.088234212455111302e-03 1.372305212350529935e+01 2.017666552772237054e+01
5.370285727155697450e-03 1.172259904172196698e+01 1.596412723504114517e+01
5.652337241856283598e-03 1.002300511962118179e+01 1.247306940186836854e+01
5.934388756556869746e-03 8.577302291870436690e+00 9.623518149645864384e+00
6.216440271257455893e-03 7.346192279801991631e+00 7.332072879999635973e+00
6.498491785958042041e-03 6.296724106691677036e+00 5.516352994411906074e+00
6.780543300658628189e-03 5.401215033904607665e+00 4.098356163776060157e+00
7.062594815359214337e-03 4.636366537112412090e+00 3.006766609631380760e+00
7.344646330059802219e-03 3.982537433204965449e+00 2.178322173947323748e+00
7.626697844760390102e-03 3.423144260141628870e+00 1.558392604321511721e+00
7.908749359460976250e-03 2.944165159629211548e+00 1.100940928210720537e+00
8.190800874161562398e-03 2.533728283151643446e+00 7.680394509108413592e-01
8.472852388862148545e-03 2.181769472904511176e+00 5.290971378886581977e-01
8.754903903562734693e-03 1.879746907597930727e+00 3.599313444225275549e-01
9.036955418263320841e-03 1.620402731845504984e+00 2.417888654868301512e-01
9.319006932963906989e-03 1.397563543943189268e+00 1.603929587754766017e-01
9.601058447664493137e-03 1.205973103824151682e+00 1.050670824850217372e-01
9.883109962365079285e-03 1.041151819841761972e+00 6.796423289152438152e-02
1.016516147706566717e-02 8.992785405100828244e-01 4.341367377274892719e-02
1.044721299176625505e-02 7.770909624509886315e-01 2.738451351335245698e-02
1.072926450646684120e-02 6.718016052275814776e-01 1.705752019914852022e-02
1.101131602116742735e-02 5.810268262491570246e-01 1.049202051115615854e-02
1.129336753586801349e-02 5.027267772053932715e-01 6.372865315590857394e-03
1.157541905056859964e-02 4.351545555204520688e-01 3.822457997822145681e-03
1.185747056526918579e-02 3.768130944486813294e-01 2.264034686804151583e-03
1.213952207996977194e-02 3.264185751366863730e-01 1.324206767873988000e-03
1.242157359467035808e-02 2.828693424725404193e-01 7.648229346648195703e-04
1.270362510937094423e-02 2.452194712697267631e-01 4.362127693009033662e-04
1.298567662407153038e-02 2.126562663123476860e-01 2.456791037388536656e-04
1.326772813877211826e-02 1.844810939096260538e-01 1.366376663828773727e-04
1.354977965347270615e-02 1.600930378560839196e-01 7.504210808458597684e-05
1.383183116817329229e-02 1.389749523243630491e-01 4.069789883512059094e-05
1.411388268287387844e-02 1.206815508976012835e-01 2.179572514498411603e-05
1.439593419757446459e-02 1.048292268680790229e-01 1.152664797153771806e-05
1.467798571227505074e-02 9.108734689218839220e-02 6.019592738348727333e-06
1.496003722697563688e-02 7.917079958675715678e-02 3.104299121172068985e-06
1.524208874167622303e-02 6.883361390914434497e-02 1.580856272725406175e-06
1.552414025637681091e-02 5.986349020291805573e-02 7.949752065834716207e-07
1.580619177107739706e-02 5.207711045888385737e-02 3.947727384002856552e-07
1.608824328577798321e-02 4.531611434170428748e-02 1.935856213224465953e-07
1.637029480047856936e-02 3.944364445181448159e-02 9.374139492161846516e-08
1.665234631517915551e-02 3.434137862013647569e-02 4.482518590091966345e-08
1.693439782987974165e-02 2.990697917818941134e-02 2.116631034252924674e-08
1.721644934458032780e-02 2.605189945083114661e-02 9.869623645277197413e-09
1.749850085928091395e-02 2.269949646990858036e-02 4.544523959372369058e-09
1.778055237398150010e-02 1.978340634526552441e-02 2.066372317970614695e-09
1.806260388868208625e-02 1.724614505713894380e-02 9.278144360886176953e-10
1.834465540338267239e-02 1.503790282115453902e-02 4.113827228940345773e-10
1.862670691808325854e-02 1.311550476725709645e-02 1.801205829276420411e-10
1.890875843278384469e-02 1.144151458785713955e-02 7.787768116407498953e-11
1.919080994748443084e-02 9.983461150282646468e-03 3.325026050961183873e-11
1.947286146218501698e-02 8.713170920522870719e-03 1.401875562918573124e-11
1.975491297688560313e-02 7.606191482173728889e-03 5.836550545108708291e-12
2.003696449158618928e-02 6.641293518198439390e-03 2.399580969791261371e-12
2.031901600628677543e-02 5.800040405938354342e-03 9.741973407005561722e-13
2.060106752098736158e-02 5.066416102135708546e-03 3.905627706408432833e-13
2.088311903568795119e-02 4.426503302251761848e-03 1.546205161648217546e-13
2.116517055038854081e-02 3.868204979097662408e-03 6.044714133630051775e-14
2.144722206508912696e-02 3.381003366969959675e-03 2.333548265214587108e-14
2.172927357978971311e-02 2.955751282266982742e-03 8.895905919995797514e-15
2.201132509449029925e-02 2.584491379689288215e-03 3.348851943105208190e-15
2.229337660919088540e-02 2.260299551412449891e-03 1.244898907364262059e-15
2.257542812389147155e-02 1.977149199405562469e-03 4.569877902643097792e-16
2.285747963859205770e-02 1.729793560593595285e-03 1.656561182080437549e-16
2.313953115329264384e-02 1.513663651277190976e-03 5.929836739613814946e-17
2.342158266799322999e-02 1.324779730062498623e-03 2.096092119519689300e-17
2.370363418269381614e-02 1.159674465151770478e-03 7.316617751926546469e-18
2.398568569739440229e-02 1.015326238737807073e-03 2.521986399483983047e-18
2.426773721209498844e-02 8.891012340244197404e-04 8.584351387263423817e-19


==> Data/NASNetMobile_top_layer_e50_hist_without_quantization.txt <==
-9.731669561006128788e-03 1.478010885788769491e+00
-9.556931698590393279e-03 0.000000000000000000e+00
-9.382193836174659504e-03 0.000000000000000000e+00
-9.207455973758923995e-03 0.000000000000000000e+00
-9.032718111343188486e-03 0.000000000000000000e+00
-8.857980248927452976e-03 0.000000000000000000e+00
-8.683242386511719202e-03 0.000000000000000000e+00
-8.508504524095983693e-03 0.000000000000000000e+00
-8.333766661680248183e-03 0.000000000000000000e+00
-8.159028799264514409e-03 0.000000000000000000e+00
-7.984290936848778900e-03 1.478010885788769491e+00
-7.809553074433043390e-03 0.000000000000000000e+00
-7.634815212017308748e-03 0.000000000000000000e+00
-7.460077349601574107e-03 0.000000000000000000e+00
-7.285339487185838597e-03 0.000000000000000000e+00
-7.110601624770103955e-03 0.000000000000000000e+00
-6.935863762354369313e-03 0.000000000000000000e+00
-6.761125899938633804e-03 0.000000000000000000e+00
-6.586388037522898295e-03 0.000000000000000000e+00
-6.411650175107164520e-03 0.000000000000000000e+00
-6.236912312691429011e-03 1.478010885788769491e+00
-6.062174450275693502e-03 0.000000000000000000e+00
-5.887436587859958860e-03 0.000000000000000000e+00
-5.712698725444224218e-03 0.000000000000000000e+00
-5.537960863028488709e-03 0.000000000000000000e+00
-5.363223000612754067e-03 0.000000000000000000e+00
-5.188485138197018558e-03 0.000000000000000000e+00
-5.013747275781283916e-03 0.000000000000000000e+00
-4.839009413365549274e-03 0.000000000000000000e+00
-4.664271550949813765e-03 0.000000000000000000e+00
-4.489533688534079123e-03 0.000000000000000000e+00
-4.314795826118343613e-03 2.956021771577553192e+00
-4.140057963702608972e-03 2.956021771577553192e+00
-3.965320101286874330e-03 2.956021771577538981e+00
-3.790582238871138820e-03 1.478010885788776596e+00
-3.615844376455404179e-03 2.956021771577538981e+00
-3.441106514039668669e-03 7.390054428943883202e+00
-3.266368651623934027e-03 1.330209797209899136e+01
-3.091630789208199385e-03 1.182408708631015593e+01
-2.916892926792463876e-03 2.069215240104287545e+01
-2.742155064376729234e-03 2.069215240104276887e+01
-2.567417201960993725e-03 3.251623948735309000e+01
-2.392679339545259083e-03 3.251623948735309000e+01
-2.217941477129524441e-03 8.720264226153739173e+01
-2.043203614713788932e-03 6.503247897470585315e+01
-1.868465752298053423e-03 1.019827511194260978e+02
-1.693727889882319648e-03 1.197188817488903254e+02
-1.518990027466584139e-03 1.463230776930881802e+02
-1.344252165050848630e-03 1.862293716093867886e+02
-1.169514302635114855e-03 2.231796437541041769e+02
-9.947764402193793459e-04 2.438717961551469386e+02
-8.200385778036438367e-04 3.295964275308955393e+02
-6.453007153879083274e-04 3.281184166451100737e+02
-4.705628529721745529e-04 3.842828303050800400e+02
-2.958249905564390436e-04 3.473325581603608043e+02
-1.210871281407035344e-04 3.517665908177306164e+02
5.365073427503024017e-05 3.901948738482350905e+02
2.283885966907657494e-04 3.872388520766575652e+02
4.031264591065012587e-04 3.458545472745754523e+02
5.778643215222350332e-04 3.177723404445853816e+02
7.526021839379705425e-04 2.512618505840908085e+02
9.273400463537060517e-04 2.320477090688368094e+02
1.102077908769441561e-03 1.788393171804428619e+02
1.276815771185175336e-03 1.655372192083421510e+02
1.451553633600910845e-03 9.754871846205877262e+01
1.626291496016646354e-03 7.242253340365041936e+01
1.801029358432380129e-03 6.503247897470585315e+01
1.975767220848115638e-03 3.990629391629677514e+01
2.150505083263851147e-03 2.660419594419784772e+01
2.325242945679586656e-03 2.069215240104297848e+01
2.499980808095320431e-03 1.182408708631015593e+01
2.674718670511055940e-03 8.868065314732616500e+00
2.849456532926791449e-03 7.390054428943920506e+00
3.024194395342525224e-03 1.182408708631015593e+01
3.198932257758260733e-03 1.478010885788769491e+00
3.373670120173996242e-03 4.434032657366352659e+00
3.548407982589730017e-03 0.000000000000000000e+00
3.723145845005465526e-03 1.478010885788769491e+00
3.897883707421201036e-03 2.956021771577538981e+00
4.072621569836936545e-03 2.956021771577567847e+00
4.247359432252670319e-03 0.000000000000000000e+00
4.422097294668405829e-03 2.956021771577538981e+00
4.596835157084141338e-03 1.478010885788783924e+00
4.771573019499875112e-03 0.000000000000000000e+00
4.946310881915610622e-03 2.956021771577524326e+00


==> Data/NASNetMobile_top_layer_e50_pdf_without_quantization.txt <==
-9.644300629798260166e-03 4.920012368502113808e-07 5.103056461982397104e-14
-9.469562767382526391e-03 8.690667236968169052e-07 1.912975083331764227e-13
-9.294824904966792617e-03 1.526688555030651813e-06 6.998462682926470315e-13
-9.120087042551055373e-03 2.667083920998891088e-06 2.498678541610620715e-12
-8.945349180135321598e-03 4.633292366542067006e-06 8.706277812774082222e-12
-8.770611317719586089e-03 8.003625766220499182e-06 2.960527184253115783e-11
-8.595873455303850580e-03 1.374689021863064518e-05 9.824715506010428982e-11
-8.421135592888116805e-03 2.347570542891294754e-05 3.181891098009114611e-10
-8.246397730472381296e-03 3.985698710480472742e-05 1.005692098260092703e-09
-8.071659868056645787e-03 6.727229739380100753e-05 3.102124060934848434e-09
-7.896922005640912012e-03 1.128723478453148209e-04 9.338297050070894541e-09
-7.722184143225176503e-03 1.882482831347664096e-04 2.743409291341842548e-08
-7.547446280809440994e-03 3.120602106632080325e-04 7.865528766449367515e-08
-7.372708418393706352e-03 5.141388849460787943e-04 2.200795251680790441e-07
-7.197970555977971710e-03 8.418349100193809947e-04 6.009602612956508116e-07
-7.023232693562236201e-03 1.369766354501800220e-03 1.601497510355782962e-06
-6.848494831146501559e-03 2.214657850506133487e-03 4.165059200787596180e-06
-6.673756968730766050e-03 3.557735351068007368e-03 1.057135087103746458e-05
-6.499019106315031408e-03 5.678223092896159119e-03 2.618509745660488688e-05
-6.324281243899296766e-03 9.002987363662213680e-03 6.329833692239905413e-05
-6.149543381483561257e-03 1.417941375342637172e-02 1.493292221223013120e-04
-5.974805519067826615e-03 2.218134241094539202e-02 3.438046165305305301e-04
-5.800067656652091105e-03 3.446148969499143733e-02 7.724902439365066535e-04
-5.625329794236356463e-03 5.316843153196851995e-02 1.693903637414438147e-03
-5.450591931820621822e-03 8.145207536531173798e-02 3.624923085293701736e-03
-5.275854069404886312e-03 1.238887130948753967e-01 7.570477786851965464e-03
-5.101116206989150803e-03 1.870652272339931033e-01 1.542986694412601736e-02
-4.926378344573417029e-03 2.803716266507563226e-01 3.069131316612526417e-02
-4.751640482157681519e-03 4.170613254323056185e-01 5.957762113459477704e-02
-4.576902619741946010e-03 6.156485133732547688e-01 1.128665484333963021e-01
-4.402164757326211368e-03 9.017200474348595618e-01 2.086708225316734056e-01
-4.227426894910476726e-03 1.310243157904689815e+00 3.765066140760955915e-01
-4.052689032494741217e-03 1.888446542858968735e+00 6.629761263275425476e-01
-3.877951170079006575e-03 2.699336583623909380e+00 1.139298610855149496e+00
-3.703213307663271499e-03 3.825876670676058300e+00 1.910696217928977259e+00
-3.528475445247536424e-03 5.375799038964036214e+00 3.127232120150666095e+00
-3.353737582831801348e-03 7.486927301401175683e+00 4.995086236285755099e+00
-3.178999720416066706e-03 1.033275613793409597e+01 7.786463653697092369e+00
-3.004261858000331631e-03 1.412785548973410421e+01 1.184545996062987072e+01
-2.829523995584596555e-03 1.913243605558107063e+01 1.758644246452529458e+01
-2.654786133168861480e-03 2.565513194915316575e+01 2.548111688867959046e+01
-2.480048270753126404e-03 3.405273409185711841e+01 3.603075169127346555e+01
-2.305310408337391762e-03 4.472526440294390682e+01 4.972131239729749552e+01
-2.130572545921656687e-03 5.810445006710002502e+01 6.696166473049753165e+01
-1.955834683505921177e-03 7.463338833401364525e+01 8.800843512844780037e+01
-1.781096821090186536e-03 9.473504827741274426e+01 1.128851342430196070e+02
-1.606358958674451894e-03 1.187673054840914233e+02 1.413069773783357448e+02
-1.431621096258716384e-03 1.469625040815218426e+02 1.726254635326615698e+02
-1.256883233842981742e-03 1.793500862452914930e+02 2.058071728491769079e+02
-1.082145371427247101e-03 2.156614638082357374e+02 2.394586633752216187e+02
-9.074075090115115913e-04 2.552164579637288284e+02 2.719036260168882109e+02
-7.326696465957760820e-04 2.967885422485429103e+02 3.013102061104896165e+02
-5.579317841800414401e-04 3.384359720961309677e+02 3.258570217883731175e+02
-3.831939217643067982e-04 3.772437879606029583e+02 3.439178549231740476e+02
-2.084560593485712890e-04 4.086993020314289993e+02 3.542393161917597126e+02
-3.371819693283664710e-05 4.203857550030377865e+02 3.560846039267369747e+02
1.410196654828979948e-04 3.968858298958668911e+02 3.493204653919349880e+02
3.157575278986335041e-04 3.616564637307495218e+02 3.344331056123870667e+02
4.904953903143681460e-04 3.212317561310435394e+02 3.124704059294488161e+02
6.652332527301027879e-04 2.793250551541464688e+02 2.849199893641466019e+02
8.399711151458382971e-04 2.384030441509278262e+02 2.535428369207454296e+02
1.014708977561573806e-03 2.000854065166609246e+02 2.201882649978738584e+02
1.189446839977308448e-03 1.653529501607403063e+02 1.866170807436170662e+02
1.364184702393043090e-03 1.346992903390349454e+02 1.543558208410173904e+02
1.538922564808778599e-03 1.082560960252215239e+02 1.245974143197956039e+02
1.713660427224513241e-03 8.589884025500069242e+01 9.815432619961796945e+01
1.888398289640247883e-03 6.733446047000458634e+01 7.546129613688104598e+01
2.063136152055983392e-03 5.217153775694399798e+01 5.661786295589455165e+01
2.237874014471718902e-03 3.997407330543638437e+01 4.145692476110522051e+01
2.412611876887453544e-03 3.030057466902485430e+01 2.962477713904100085e+01
2.587349739303188186e-03 2.273061400643028662e+01 2.065986591436493214e+01
2.762087601718923695e-03 1.688121070801235035e+01 1.406093832320915737e+01
2.936825464134658337e-03 1.241535155587438410e+01 9.339325372300443462e+00
3.111563326550392979e-03 9.044757238717130221e+00 6.053842345851836448e+00
3.286301188966128488e-03 6.528702452178932525e+00 3.829667822417896161e+00
3.461039051381863130e-03 4.670355628645721957e+00 2.364315899482381855e+00
3.635776913797597772e-03 3.311766394724719564e+00 1.424506049188752677e+00
3.810514776213333281e-03 2.328322061351667749e+00 8.376015858679155546e-01
3.985252638629068790e-03 1.623233939349384647e+00 4.806457230148098447e-01
4.159990501044803432e-03 1.122405384761728131e+00 2.691702583799677195e-01
4.334728363460538074e-03 7.698748146058490560e-01 1.471104279038562002e-01
4.509466225876273583e-03 5.239130148432239453e-01 7.846468654257457431e-02
4.684204088292008225e-03 3.537774195696823387e-01 4.084316864261625796e-02
4.858941950707742867e-03 2.370787129730350384e-01 2.074813232607001373e-02
5.033679813123479244e-03 1.576896043853843743e-01 1.028615321007795604e-02


==> Data/ResNet50V2_3000samples_w.txt <==
2.000000000000000000e+00 4.196340327180003160e-01 6.270356874284683801e-01 3.282087917224670859e-01 4.185185655242198433e-01 3.307688962237548824e-01 3.950318832218524534e-01
3.000000000000000000e+00 4.296541895095559171e-01 6.437586416253167076e-01 3.127699868241546333e-01 4.084507564123602830e-01 3.381818560599735290e-01 4.026951385148055396e-01
4.000000000000000000e+00 4.965615871214021926e-01 6.507560429321643802e-01 3.482812588214005967e-01 4.200786383251461920e-01 3.167029974572479478e-01 3.765500510492559849e-01
5.000000000000000000e+00 3.531446289592320431e-01 6.268097957957586841e-01 3.032784771416435765e-01 3.809350046245392196e-01 2.956287056740093400e-01 3.569693737444599169e-01
6.000000000000000000e+00 4.956692608814511347e-01 6.261555814889144811e-01 3.258787250762985033e-01 3.793109349334998215e-01 2.900864760820232036e-01 3.545479902544275697e-01
7.000000000000000000e+00 3.128355817376321513e-01 6.465111673081496146e-01 2.164483880461414711e-01 3.652243361462571558e-01 2.561738938101398855e-01 3.730413546162488769e-01
8.000000000000000000e+00 4.571516359427664211e-01 6.771464663126566252e-01 3.031871250278467822e-01 3.903945408739387668e-01 3.262798689343921477e-01 3.895847946968827302e-01
9.000000000000000000e+00 4.529805686559524869e-01 6.792555473133990995e-01 2.354522398239300707e-01 3.760182984221523417e-01 2.892827559858013875e-01 3.657956025842477032e-01
1.000000000000000000e+01 4.331066344574623361e-01 6.442020591591665069e-01 2.785655450474913142e-01 3.705298524226974255e-01 3.015749293735768832e-01 3.865874419693344222e-01
1.100000000000000000e+01 4.806374182121297967e-01 6.654721865204162867e-01 3.058984630423334794e-01 3.766914625687736162e-01 2.867537216044425685e-01 3.447655879323308081e-01
1.200000000000000000e+01 4.186342790885953513e-01 6.547886653910618415e-01 1.974563163605050076e-01 3.914651841852072045e-01 2.174687856849345513e-01 3.509461356510413799e-01
1.300000000000000000e+01 4.390507700732688701e-01 6.569482823963892493e-01 2.814432332518350122e-01 3.980837955863941180e-01 2.037927440958152425e-01 3.831417481573680117e-01
1.400000000000000000e+01 4.262282457495949473e-01 6.770965129383780257e-01 2.772722783291897142e-01 3.830072999507030951e-01 2.781256129454369175e-01 3.528217397248764597e-01
1.500000000000000000e+01 4.749052771175528154e-01 6.474938910819005855e-01 3.064405912133753573e-01 3.971397414710580720e-01 3.152838387557847510e-01 3.883734854546998516e-01
1.600000000000000000e+01 4.833004826767270390e-01 6.716679005946455394e-01 3.051581374976803929e-01 3.874976310133296242e-01 2.695877315038773814e-01 3.511143185328193805e-01
1.700000000000000000e+01 5.207345902048257091e-01 6.818085672191993574e-01 2.984148483639199601e-01 3.830815270406043305e-01 2.715603984785715519e-01 3.333416276302728076e-01
1.800000000000000000e+01 4.612443976582445981e-01 6.478250638145174323e-01 2.921815814926729815e-01 3.816271579231620970e-01 2.133995851854430248e-01 3.397012145251394610e-01
1.900000000000000000e+01 4.428351142838610199e-01 6.679012278870912755e-01 3.057961254604263934e-01 3.710267107804350872e-01 2.725128220443554516e-01 3.444634385698436274e-01
2.000000000000000000e+01 4.776126469848613332e-01 6.197980544882707443e-01 3.176005328206690792e-01 3.673537271093764711e-01 2.383367412136029040e-01 3.547109655502899694e-01
2.100000000000000000e+01 5.080417463641377918e-01 6.456564945173661751e-01 3.066073088563684990e-01 3.611737667327774015e-01 2.514895193932273898e-01 3.554416817417887509e-01
2.200000000000000000e+01 4.560146018152863023e-01 6.295271961749951961e-01 2.714339894137334785e-01 3.592537128632288246e-01 2.467667952498353023e-01 3.124495209602922707e-01
2.300000000000000000e+01 4.936702415512726483e-01 6.303950506865139136e-01 2.995750395430902824e-01 3.601944595782971548e-01 2.302307228835905328e-01 3.066603055691163315e-01
2.400000000000000000e+01 5.322451790398556870e-01 6.571143977355357046e-01 3.051911009854785806e-01 3.584173273031812101e-01 2.301794882474240134e-01 3.286734241697748526e-01
2.500000000000000000e+01 3.564295982881488523e-01 6.399196813963832220e-01 2.231685787342597427e-01 3.623496860715187395e-01 2.518338502549733460e-01 3.049185461465676039e-01
2.600000000000000000e+01 5.080514885608374831e-01 6.276126099039419648e-01 2.943082886144255395e-01 3.563841400904365631e-01 1.997698715510371481e-01 3.487850811928219774e-01
2.700000000000000000e+01 5.104805007189773258e-01 6.293400564000150021e-01 3.097130428713803507e-01 3.562253739364659721e-01 2.352915598870479741e-01 3.107460521231421025e-01
2.800000000000000000e+01 4.390108478021401694e-01 6.413503971520705393e-01 2.640117616222678598e-01 3.430159993478880120e-01 2.497208173118614927e-01 3.095072991805043472e-01
2.900000000000000000e+01 3.368555815921589480e-01 6.536632910452297995e-01 1.683223050991607406e-01 3.495098871092314208e-01 1.807011392379976045e-01 3.270942130477283993e-01
3.000000000000000000e+01 4.802928706274670612e-01 6.143145996353384097e-01 3.167196078524857072e-01 3.771281028457144635e-01 2.346726106604061501e-01 3.260827057562310505e-01
3.100000000000000000e+01 3.943315686389109453e-01 6.544111781273176387e-01 2.034888799030389051e-01 3.769112614979040488e-01 1.205208805582502624e-01 3.217503423169053023e-01
3.200000000000000000e+01 5.128894766455073251e-01 6.497406545361817942e-01 3.255548368528035641e-01 3.761496129231500785e-01 2.477350796725549809e-01 2.946648954938165810e-01
3.300000000000000000e+01 5.003234194444572402e-01 6.518069644031512233e-01 3.053121995295712821e-01 3.809153627621638671e-01 1.909785697503281476e-01 3.092839027364514548e-01
3.400000000000000000e+01 2.870888595016186096e-01 6.439636377967498104e-01 1.607674139515885003e-01 3.840180905987468640e-01 1.891356016083924341e-01 3.102187090501164479e-01
3.500000000000000000e+01 4.799243398059667154e-01 6.438047866340691483e-01 3.159107216943717322e-01 3.717289125075642908e-01 2.450801477304203613e-01 2.951973071206313026e-01
3.600000000000000000e+01 4.842228092569050291e-01 6.405710007052259902e-01 3.258100838264029186e-01 3.792911882065277962e-01 1.891386595241783541e-01 2.849508673107088441e-01
3.700000000000000000e+01 4.834911056785402561e-01 6.353344214644608412e-01 3.191355210865710057e-01 3.790151408793306365e-01 2.046593345012032161e-01 3.202023645717369527e-01
3.800000000000000000e+01 5.359052170367938350e-01 6.524566987337911961e-01 3.159116037365335972e-01 3.670521563380416130e-01 2.531458351003468277e-01 3.005478510834198036e-01
3.900000000000000000e+01 4.780994431373996600e-01 6.418961821117463717e-01 3.134082728129612416e-01 3.824093905817743666e-01 1.628477869359711838e-01 3.268922291611425224e-01
4.000000000000000000e+01 5.012630160996274231e-01 6.532788007205078129e-01 3.094485814457613726e-01 3.644604971357238155e-01 1.955961224691609712e-01 2.961421386437273484e-01
4.100000000000000000e+01 5.306081228868917421e-01 6.552366851319704200e-01 3.165853257766206297e-01 3.622088356981892909e-01 1.925003983416400111e-01 2.567323489795584890e-01
4.200000000000000000e+01 4.906197635347394614e-01 6.581673195104019713e-01 3.021879819765230790e-01 3.507931140344864307e-01 1.653330914471584367e-01 2.624814875293106087e-01
4.300000000000000000e+01 5.164588687166725700e-01 6.255946684699973392e-01 3.212638582483116068e-01 3.648987888641036514e-01 1.875050897764675428e-01 2.518898877587537055e-01
4.400000000000000000e+01 5.184538011365182886e-01 6.292996290287945493e-01 2.969803148158799977e-01 3.554191232313131943e-01 1.886281073166923561e-01 2.353445909279877624e-01
4.500000000000000000e+01 5.346935373905098432e-01 6.384012705843992164e-01 3.064610847221280188e-01 3.539946485272515986e-01 1.967058839014524108e-01 2.449436378983294027e-01
4.600000000000000000e+01 5.059195923088901647e-01 6.203389667886350933e-01 2.962136905584458746e-01 3.388087073033308472e-01 2.060692821729554480e-01 2.653691223268224153e-01
4.700000000000000000e+01 5.181486500851261168e-01 6.239430622331679777e-01 3.062495928761646558e-01 3.487776695482935896e-01 1.622653234040505044e-01 2.635269187283416636e-01
4.800000000000000000e+01 5.008968873249749487e-01 6.098730863125256807e-01 3.057302831972715240e-01 3.418380530254785943e-01 1.609307329613330617e-01 2.344509520499843958e-01
4.900000000000000000e+01 5.101953791041494712e-01 6.181899879097529915e-01 2.920154374410559583e-01 3.327943593502123432e-01 1.743541871907866858e-01 2.218429266820502455e-01
5.000000000000000000e+01 5.357230170519123869e-01 6.299045472933293421e-01 2.602992791489461832e-01 3.465687967406763659e-01 1.456524079902612734e-01 2.479883919598742381e-01
5.100000000000000000e+01 4.956128754083003463e-01 6.201676190638641950e-01 2.957255465239352343e-01 3.390283340243427923e-01 1.948593837733773870e-01 2.315323215576099436e-01
5.200000000000000000e+01 4.466444946470301547e-01 6.108300564511041086e-01 2.669305882065054480e-01 3.297479631691523361e-01 1.825111242514858012e-01 2.640056396026672081e-01
5.300000000000000000e+01 4.851838331813596028e-01 6.067222626077934944e-01 3.029549459093677788e-01 3.429037469009966199e-01 1.864328147171740724e-01 2.328447373815060728e-01
5.400000000000000000e+01 5.295155373127697906e-01 6.174787312020197927e-01 2.804989745462436734e-01 3.405217524074304891e-01 1.918005524764459790e-01 2.603563987157895832e-01
5.500000000000000000e+01 4.965145843194230801e-01 6.077134196042649483e-01 2.821811388656815245e-01 3.290835510258753871e-01 1.832343469497471622e-01 2.250679501713582775e-01
5.600000000000000000e+01 4.781558348882819498e-01 6.191032331554937596e-01 2.303454824278628743e-01 3.273030021649934174e-01 1.389641286227715211e-01 2.744095469292176515e-01
5.700000000000000000e+01 4.491417131192667056e-01 6.179816624369887101e-01 2.836038858500982140e-01 3.391150638728748778e-01 1.777864446185392355e-01 2.380822023900006634e-01
5.800000000000000000e+01 4.641269143978789535e-01 6.060980396130837278e-01 2.821340672302801722e-01 3.251456582808343598e-01 1.816656599262614913e-01 2.266001668964157945e-01
5.900000000000000000e+01 4.882521885839644082e-01 6.033035171711134126e-01 2.696548696924849220e-01 3.248826989039045876e-01 1.418562307211092832e-01 2.543463331192549748e-01
6.000000000000000000e+01 5.049711059220707288e-01 6.036179143287415672e-01 2.881834158804763013e-01 3.289338515928221240e-01 1.792097267889375678e-01 2.177906122665651256e-01
6.100000000000000000e+01 5.217280148417048347e-01 6.265757233177510210e-01 2.806736775684798846e-01 3.209304031630431098e-01 1.514469931216338994e-01 2.125993799613567770e-01
6.200000000000000000e+01 5.312283203279899446e-01 6.196061365507786745e-01 2.910691724920246859e-01 3.256882999802214185e-01 1.753786264152404628e-01 2.116688531406790141e-01
6.300000000000000000e+01 5.192221061564080697e-01 6.068942923382542043e-01 2.836722363074334896e-01 3.266690475999059484e-01 1.396260867688403351e-01 2.444068234395634920e-01
6.400000000000000000e+01 4.994833694798417323e-01 6.014888336374772937e-01 2.792394664292175421e-01 3.256258423871561947e-01 1.161559956068011629e-01 2.238078049954611015e-01
6.500000000000000000e+01 5.147664236142615035e-01 6.019961568198811674e-01 2.836363104645188704e-01 3.127284624299306870e-01 1.630489469647506129e-01 2.159846630544544344e-01
6.600000000000000000e+01 5.268100120065811742e-01 6.108153533949111091e-01 2.756086370647324868e-01 3.094187572457796076e-01 1.807520037985054229e-01 2.131649610848834753e-01
6.700000000000000000e+01 5.325823949965983184e-01 6.120063202267848057e-01 2.789622233226270454e-01 3.068397538693835580e-01 8.298829191686249440e-02 2.061623797526069557e-01
6.800000000000000000e+01 5.178435978816552376e-01 6.167000275649409113e-01 2.622598715705944938e-01 3.017584814222615819e-01 1.725741913913364511e-01 2.137821491688997877e-01
6.900000000000000000e+01 5.123768580602009459e-01 5.993871890152016046e-01 2.729892891070697103e-01 3.030663428104525270e-01 1.605025669333799421e-01 2.346092217362194532e-01
7.000000000000000000e+01 4.195057081280362810e-01 6.001022366855439660e-01 2.565013037863585477e-01 3.090643186971158696e-01 1.615798289647840391e-01 2.168572374359963861e-01
7.100000000000000000e+01 4.790142736951966129e-01 6.118508876544723751e-01 2.639065577480626534e-01 2.994692529362604771e-01 1.894051260693062899e-01 2.423062638657526024e-01
7.200000000000000000e+01 5.008697323961051051e-01 5.949327279077966102e-01 2.666360457667130146e-01 2.970969126471283417e-01 1.666524959073920620e-01 2.178705589998281844e-01
7.300000000000000000e+01 5.195300854506187394e-01 5.900287603916798407e-01 2.721506096668616093e-01 3.029635723471119646e-01 1.800700026969341283e-01 2.025445449147199317e-01
7.400000000000000000e+01 5.058400945379235569e-01 5.961987103753509931e-01 2.599866610614035567e-01 2.974249833111919372e-01 1.498495260277419860e-01 1.958094615124564286e-01
7.500000000000000000e+01 5.179696417625391236e-01 6.055626158350986277e-01 2.664212439700259782e-01 3.022391690381807106e-01 1.418941511543279632e-01 2.229920140001548368e-01
7.600000000000000000e+01 5.087283759083878198e-01 6.024998211682101035e-01 2.694046463749429909e-01 3.024494254425036943e-01 1.848577357778685704e-01 2.106304364309648514e-01
7.700000000000000000e+01 5.323644467701912353e-01 6.055974624069594414e-01 2.618175296010548658e-01 2.933189562416714802e-01 1.794471584551361742e-01 2.100755790012578117e-01
7.800000000000000000e+01 4.953108907168651820e-01 6.028385749692898310e-01 2.585328474190806691e-01 2.903540444516012897e-01 1.675263225955645752e-01 2.046388184100786656e-01
7.900000000000000000e+01 5.123101864999566324e-01 6.061001047593334023e-01 2.455377227970495513e-01 2.868464190599410157e-01 1.417375822628419713e-01 2.040407791583711550e-01
8.000000000000000000e+01 4.677588424145566748e-01 6.062030385554486589e-01 2.451058430311419123e-01 2.923933821084310769e-01 1.243895707928883987e-01 2.277266656102169828e-01
8.100000000000000000e+01 5.020737776465601376e-01 6.032710186267746799e-01 2.389727591169587828e-01 2.990391202213314448e-01 1.101672613347166596e-01 2.055978366064089013e-01
8.200000000000000000e+01 5.231197674693229827e-01 5.878396789854786197e-01 2.648796064731862021e-01 2.865266935090955980e-01 1.727872517990019785e-01 1.987861881508075912e-01
8.300000000000000000e+01 5.290619390408909384e-01 6.099048199209116117e-01 2.439570245568246920e-01 2.740761108256269396e-01 1.679309006495677548e-01 1.941138069025299673e-01
8.400000000000000000e+01 4.948103937704081967e-01 5.996951288289965598e-01 2.535267580977079160e-01 2.939453453742523203e-01 1.054636332466845766e-01 2.038471111234675948e-01
8.500000000000000000e+01 5.271572834624737025e-01 5.950227145388807815e-01 2.582034640717054130e-01 2.836557688557427293e-01 9.189500408654875663e-02 2.172861821593804199e-01
8.600000000000000000e+01 5.154572601113539543e-01 5.890340923986074895e-01 2.555300992766729729e-01 2.830176478083167302e-01 1.565394277289733072e-01 2.151701577351583794e-01
8.700000000000000000e+01 5.065351370772466222e-01 5.950360331016483206e-01 2.534135261064568434e-01 2.819816929996310506e-01 1.617092121591263421e-01 2.104867759121973048e-01
8.800000000000000000e+01 5.234867677301853206e-01 5.994475974506012772e-01 2.524168126317484773e-01 2.811886750405310775e-01 1.693443939937178400e-01 1.915089680465437150e-01
8.900000000000000000e+01 5.297374037287773119e-01 6.057857835825951609e-01 2.596833823804226005e-01 2.819621590934913713e-01 1.682856075393756867e-01 1.939920857721813829e-01
9.000000000000000000e+01 4.998951074635200609e-01 5.886814415789046739e-01 2.511515729730658952e-01 2.773387180776236138e-01 1.454139164073590396e-01 2.080149791614393506e-01
9.100000000000000000e+01 5.031012941021176799e-01 5.828061987105248587e-01 2.541797910754992063e-01 2.798081166294712485e-01 1.080763736709589168e-01 2.069129342421397733e-01
9.200000000000000000e+01 4.988173495360954113e-01 5.837315508190631386e-01 2.380675772311205141e-01 2.667268471475475189e-01 1.606152461025449618e-01 2.029618486714495629e-01
9.300000000000000000e+01 5.200139843536660811e-01 5.885975215805561156e-01 2.428986552160856960e-01 2.696961805212899632e-01 1.642027620426273760e-01 1.982986920032833167e-01
9.400000000000000000e+01 4.910699247555376235e-01 5.804444605831892146e-01 2.383157090982138682e-01 2.691854484553178883e-01 8.804687735896991885e-02 2.109154806481325084e-01
9.500000000000000000e+01 5.054312022863276521e-01 5.882685751665630569e-01 2.472764067795767962e-01 2.734154216790112835e-01 1.012589111959291688e-01 2.153696734751862907e-01
9.600000000000000000e+01 5.129771069386100946e-01 5.830588191990504487e-01 2.479435621167472292e-01 2.671021825462183696e-01 1.622034581860677394e-01 1.939264682273592888e-01
9.700000000000000000e+01 5.057235338363303967e-01 5.906853804503334748e-01 2.420139533993008740e-01 2.661657241465398838e-01 1.464432027257491220e-01 1.732136813737928660e-01
9.800000000000000000e+01 4.945029262446634655e-01 5.842288422844263973e-01 2.417290117987212772e-01 2.657701208554332784e-01 1.838688131303263529e-01 2.604757604287752937e-01
9.900000000000000000e+01 5.111325116105656097e-01 5.836919820304425910e-01 2.437498225685441888e-01 2.664741380722263075e-01 1.590536557376567572e-01 1.866000848277954705e-01
1.000000000000000000e+02 5.250851651748960069e-01 5.774854271204509226e-01 2.339804142721381153e-01 2.581680027042392855e-01 1.190265554352499255e-01 2.043615045776151218e-01


==> Data/ResNet50V2_B1_C1_compression_rate.txt <==
1.000000000000000000e+00 1.215893554687500044e+00 5.836568196614583259e-01 5.862263997395833481e-01
2.000000000000000000e+00 1.041914876302083348e+00 6.065388997395833037e-01 7.999165852864583703e-01
3.000000000000000000e+00 1.037550862630208348e+00 6.112976074218750000e-01 8.038920084635416963e-01
4.000000000000000000e+00 1.038661702473958393e+00 6.171529134114582815e-01 8.048339843749999778e-01
5.000000000000000000e+00 1.029695638020833304e+00 6.041829427083332815e-01 8.166015625000000444e-01
6.000000000000000000e+00 1.004382324218749956e+00 6.073079427083333259e-01 8.070821126302083481e-01
7.000000000000000000e+00 1.003538004557291696e+00 6.050821940104166297e-01 8.203653971354166741e-01
8.000000000000000000e+00 9.836486816406250222e-01 5.948771158854166963e-01 8.237792968749999556e-01
9.000000000000000000e+00 9.687886555989583259e-01 5.952494303385417185e-01 8.266459147135416519e-01
1.000000000000000000e+01 9.637308756510416519e-01 5.771016438802083481e-01 7.927225748697916963e-01
1.100000000000000000e+01 9.567464192708333703e-01 5.861816406250000000e-01 8.054463704427082815e-01
1.200000000000000000e+01 9.560953776041666297e-01 5.815409342447916963e-01 8.109497070312500222e-01
1.300000000000000000e+01 9.469380696614583259e-01 5.768656412760416741e-01 8.067972819010417185e-01
1.400000000000000000e+01 9.475402832031250000e-01 5.793640136718749556e-01 8.260335286458333481e-01
1.500000000000000000e+01 9.270365397135417185e-01 5.693400065104167185e-01 8.050882975260417185e-01
1.600000000000000000e+01 9.257324218750000444e-01 5.607482910156249556e-01 7.981384277343750444e-01
1.700000000000000000e+01 9.221516927083333037e-01 5.570434570312500222e-01 7.924865722656250222e-01
1.800000000000000000e+01 9.256937662760417185e-01 5.737406412760416297e-01 8.000345865885416519e-01
1.900000000000000000e+01 9.177185058593749778e-01 5.847554524739583259e-01 8.154012044270833037e-01
2.000000000000000000e+01 9.098388671874999556e-01 5.601786295572916963e-01 7.857238769531249556e-01
2.100000000000000000e+01 9.089436848958333259e-01 5.688578287760416297e-01 7.942545572916667185e-01
2.200000000000000000e+01 9.109171549479166963e-01 5.630391438802083703e-01 7.955566406249999778e-01
2.300000000000000000e+01 9.123840332031250000e-01 5.713582356770833259e-01 8.043192545572916963e-01
2.400000000000000000e+01 9.125773111979166297e-01 5.705525716145832815e-01 8.153564453124999556e-01
2.500000000000000000e+01 9.100972493489583037e-01 5.701822916666666741e-01 8.042867024739582815e-01
2.600000000000000000e+01 9.067159016927083259e-01 5.620198567708333259e-01 7.890299479166666963e-01
2.700000000000000000e+01 9.076192220052082815e-01 5.568949381510416297e-01 7.926839192708333703e-01
2.800000000000000000e+01 9.051534016927083037e-01 5.721537272135416297e-01 7.965372721354166963e-01
2.900000000000000000e+01 9.068277994791666963e-01 5.604024251302083259e-01 8.186360677083333037e-01
3.000000000000000000e+01 8.947652180989583703e-01 5.778035481770833481e-01 7.963745117187499556e-01
3.100000000000000000e+01 9.025309244791667185e-01 5.760152180989582815e-01 8.144734700520833703e-01
3.200000000000000000e+01 8.858093261718750222e-01 5.491923014322916963e-01 8.050577799479167185e-01
3.300000000000000000e+01 8.836690266927083037e-01 5.593953450520833259e-01 7.992635091145833259e-01
3.400000000000000000e+01 8.879170735677083259e-01 5.590108235677083703e-01 8.250732421875000000e-01
3.500000000000000000e+01 8.851399739583333259e-01 5.423706054687500444e-01 7.917439778645832815e-01
3.600000000000000000e+01 8.846171061197917185e-01 5.453816731770833037e-01 8.068725585937499556e-01
3.700000000000000000e+01 8.848978678385416297e-01 5.628458658854166297e-01 8.182108561197917185e-01
3.800000000000000000e+01 8.839396158854166963e-01 5.642720540364583037e-01 8.151692708333333481e-01
3.900000000000000000e+01 8.789916992187499778e-01 5.507425944010416741e-01 8.028564453125000000e-01
4.000000000000000000e+01 8.749104817708333037e-01 5.452331542968750222e-01 8.029785156250000000e-01
4.100000000000000000e+01 8.739278157552082815e-01 5.490763346354167185e-01 7.925252278645833481e-01
4.200000000000000000e+01 8.787984212239583481e-01 5.475260416666666297e-01 8.121154785156250444e-01
4.300000000000000000e+01 8.704976399739583481e-01 5.565734863281249778e-01 7.720926920572916963e-01
4.400000000000000000e+01 8.724222819010416519e-01 5.359781901041666963e-01 7.677652994791667185e-01
4.500000000000000000e+01 8.709513346354166297e-01 5.408264160156249778e-01 7.712443033854167185e-01
4.600000000000000000e+01 8.703592936197916963e-01 5.608662923177083481e-01 7.896402994791666963e-01
4.700000000000000000e+01 8.722005208333333259e-01 5.429565429687499556e-01 7.832458496093750444e-01
4.800000000000000000e+01 8.709554036458333481e-01 5.341634114583333481e-01 7.792989095052083037e-01
4.900000000000000000e+01 8.731241861979166519e-01 5.548706054687500000e-01 7.714986165364583481e-01
5.000000000000000000e+01 8.715983072916666519e-01 5.405476888020833703e-01 7.739705403645833481e-01
5.100000000000000000e+01 8.717976888020833037e-01 5.440551757812499556e-01 7.835835774739583481e-01
5.200000000000000000e+01 8.736470540364583703e-01 5.567687988281250222e-01 7.906656901041666519e-01
5.300000000000000000e+01 8.731424967447917185e-01 5.615865071614583037e-01 7.919718424479166297e-01
5.400000000000000000e+01 8.770039876302083703e-01 5.613749186197917185e-01 7.983032226562499778e-01
5.500000000000000000e+01 8.746093750000000222e-01 5.686218261718749556e-01 7.880249023437500000e-01
5.600000000000000000e+01 8.730489095052083037e-01 5.521565755208333037e-01 8.026611328124999556e-01
5.700000000000000000e+01 8.723286946614583481e-01 5.428609212239583481e-01 7.873189290364582815e-01
5.800000000000000000e+01 8.697001139322916297e-01 5.595642089843749778e-01 7.838867187500000444e-01
5.900000000000000000e+01 8.736511230468749778e-01 5.621744791666666297e-01 7.902486165364582815e-01
6.000000000000000000e+01 8.754211425781249778e-01 5.515686035156249778e-01 7.787333170572916519e-01
6.100000000000000000e+01 8.721964518229167185e-01 5.556722005208333259e-01 7.865437825520833481e-01
6.200000000000000000e+01 8.703979492187500222e-01 5.397867838541666741e-01 7.675435384114582815e-01
6.300000000000000000e+01 8.725240071614582815e-01 5.552429199218750222e-01 7.768107096354166519e-01
6.400000000000000000e+01 8.719645182291666519e-01 5.430928548177083037e-01 7.820861816406250444e-01
6.500000000000000000e+01 8.724121093750000222e-01 5.555053710937499778e-01 7.729125976562499778e-01
6.600000000000000000e+01 8.704976399739583481e-01 5.424479166666666963e-01 7.694763183593750222e-01
6.700000000000000000e+01 8.712626139322916519e-01 5.579956054687500444e-01 7.731831868489583703e-01
6.800000000000000000e+01 8.733846028645833037e-01 5.612243652343750222e-01 7.867390950520832815e-01
6.900000000000000000e+01 8.731058756510416963e-01 5.443929036458333703e-01 7.786621093750000222e-01
7.000000000000000000e+01 8.780171712239582815e-01 5.463602701822917185e-01 7.934977213541666297e-01
7.100000000000000000e+01 8.765482584635416741e-01 5.683308919270833037e-01 7.920227050781250000e-01
7.200000000000000000e+01 8.720540364583333481e-01 5.532511393229166963e-01 7.734049479166666963e-01
7.300000000000000000e+01 8.726094563802083703e-01 5.518880208333333259e-01 7.778991699218750222e-01
7.400000000000000000e+01 8.760131835937500222e-01 5.427571614583333037e-01 7.810384114583333037e-01
7.500000000000000000e+01 8.751770019531249778e-01 5.574523925781249556e-01 7.845133463541666963e-01
7.600000000000000000e+01 8.705627441406249556e-01 5.481343587239583259e-01 7.860493977864583259e-01
7.700000000000000000e+01 8.740926106770833259e-01 5.492431640624999556e-01 7.835123697916667185e-01
7.800000000000000000e+01 8.708719889322916741e-01 5.417154947916666963e-01 7.779541015625000000e-01
7.900000000000000000e+01 8.735066731770833037e-01 5.474019368489583259e-01 7.801066080729166519e-01
8.000000000000000000e+01 8.742736816406250222e-01 5.471679687499999556e-01 7.796834309895833703e-01
8.100000000000000000e+01 8.700195312499999778e-01 5.563944498697916963e-01 7.893920898437499778e-01
8.200000000000000000e+01 8.681457519531250444e-01 5.519775390625000222e-01 7.707519531250000000e-01
8.300000000000000000e+01 8.659790039062500444e-01 5.588643391927082815e-01 7.795450846354167185e-01
8.400000000000000000e+01 8.698201497395833259e-01 5.358520507812499778e-01 7.930989583333333259e-01
8.500000000000000000e+01 8.726298014322916297e-01 5.591064453124999778e-01 7.737263997395833481e-01
8.600000000000000000e+01 8.669535319010416297e-01 5.580281575520833481e-01 7.691243489583333703e-01
8.700000000000000000e+01 8.700073242187500444e-01 5.497314453124999556e-01 7.784932454427083703e-01
8.800000000000000000e+01 8.666381835937500000e-01 5.404357910156250000e-01 7.821879069010416741e-01
8.900000000000000000e+01 8.678120930989583481e-01 5.433654785156250000e-01 7.781026204427082815e-01
9.000000000000000000e+01 8.702189127604166297e-01 5.296183268229166519e-01 7.823872884114583259e-01
9.100000000000000000e+01 8.699564615885416741e-01 5.640401204427083481e-01 7.846374511718750000e-01
9.200000000000000000e+01 8.693339029947916297e-01 5.596781412760416519e-01 7.766337076822916741e-01
9.300000000000000000e+01 8.652587890624999778e-01 5.375956217447916963e-01 7.693054199218749556e-01
9.400000000000000000e+01 8.676920572916666519e-01 5.678100585937500000e-01 7.765299479166666297e-01
9.500000000000000000e+01 8.690104166666666741e-01 5.562683105468749778e-01 7.743347167968750444e-01
9.600000000000000000e+01 8.671569824218750000e-01 5.325622558593750000e-01 7.836201985677083703e-01
9.700000000000000000e+01 8.687784830729167185e-01 5.457722981770832815e-01 7.746724446614583481e-01
9.800000000000000000e+01 8.675313313802083259e-01 5.567830403645833703e-01 7.698059082031250000e-01
9.900000000000000000e+01 8.680338541666666741e-01 5.449829101562500000e-01 7.740539550781250222e-01
1.000000000000000000e+02 8.662882486979166519e-01 5.452779134114583703e-01 7.654907226562499556e-01


==> Data/ResNet50V2_B2_C1_compression_rate.txt <==
1.000000000000000000e+00 1.158789062499999911e+00 5.776181538899739509e-01 5.803309122721354019e-01
2.000000000000000000e+00 1.118713378906250000e+00 5.879732767740885047e-01 6.225743611653645759e-01
3.000000000000000000e+00 1.122733561197916563e+00 5.910039265950520759e-01 6.311068216959635491e-01
4.000000000000000000e+00 1.113693491617838482e+00 5.876085917154948435e-01 6.262573242187500222e-01
5.000000000000000000e+00 1.113652801513671964e+00 5.863499959309895759e-01 6.197616577148437056e-01
6.000000000000000000e+00 1.120483398437500000e+00 5.881370544433593972e-01 6.200744628906249556e-01
7.000000000000000000e+00 1.127099609375000089e+00 5.929239908854166963e-01 6.247227986653646203e-01
8.000000000000000000e+00 1.129211425781250000e+00 5.961936950683593972e-01 6.330558776855468306e-01
9.000000000000000000e+00 1.131599934895833437e+00 5.976270039876302453e-01 6.354512532552083481e-01
1.000000000000000000e+01 1.127807617187500000e+00 5.960271199544270315e-01 6.276339213053385713e-01
1.100000000000000000e+01 1.130391438802083259e+00 5.975753784179687056e-01 6.304672241210937944e-01
1.200000000000000000e+01 1.132177734374999911e+00 6.004142761230468750e-01 6.424168904622395981e-01
1.300000000000000000e+01 1.132450358072916607e+00 5.994316101074218528e-01 6.393933614095052009e-01
1.400000000000000000e+01 1.139921061197916696e+00 6.046211242675780806e-01 6.462974548339843750e-01
1.500000000000000000e+01 1.134920247395833304e+00 6.028620402018228797e-01 6.387926737467447547e-01
1.600000000000000000e+01 1.133638509114583304e+00 6.016957600911457815e-01 6.382476806640624556e-01
1.700000000000000000e+01 1.134098307291666607e+00 6.021888732910156694e-01 6.404019673665364287e-01
1.800000000000000000e+01 1.139640299479166563e+00 6.055862426757812056e-01 6.424942016601562500e-01
1.900000000000000000e+01 1.136694335937499911e+00 6.027023315429687056e-01 6.343800862630207815e-01
2.000000000000000000e+01 1.132792154947916741e+00 5.991310119628906472e-01 6.360949198404948213e-01
2.100000000000000000e+01 1.133947753906249911e+00 6.004315694173176787e-01 6.368586222330728797e-01
2.200000000000000000e+01 1.137068684895833348e+00 6.038190205891926787e-01 6.407318115234375000e-01
2.300000000000000000e+01 1.138700358072916696e+00 6.043645222981770537e-01 6.388285319010417185e-01
2.400000000000000000e+01 1.136442057291666696e+00 6.032287597656249556e-01 6.372095743815103797e-01
2.500000000000000000e+01 1.139721679687500044e+00 6.056950887044271203e-01 6.406634012858073435e-01
2.600000000000000000e+01 1.134956868489583437e+00 6.022430419921874778e-01 6.371147155761718306e-01
2.700000000000000000e+01 1.137084960937500000e+00 6.036262512207031250e-01 6.358734130859374778e-01
2.800000000000000000e+01 1.135327148437500044e+00 6.029891967773437500e-01 6.430936177571614509e-01
2.900000000000000000e+01 1.138720703124999956e+00 6.055346171061197769e-01 6.423609415690104685e-01
3.000000000000000000e+01 1.129443359374999956e+00 6.039774576822917185e-01 6.461306254069010269e-01
3.100000000000000000e+01 1.133504231770833259e+00 6.075561523437500444e-01 6.493347167968750444e-01
3.200000000000000000e+01 1.123474121093750000e+00 6.048261006673176787e-01 6.467211405436198435e-01
3.300000000000000000e+01 1.124161783854166652e+00 6.046089172363281472e-01 6.475278218587239287e-01
3.400000000000000000e+01 1.128914388020833437e+00 6.077738444010416519e-01 6.538825988769531028e-01
3.500000000000000000e+01 1.119677734374999956e+00 6.014620463053385047e-01 6.495264689127604463e-01
3.600000000000000000e+01 1.122823079427083259e+00 6.068954467773437500e-01 6.517244974772135047e-01
3.700000000000000000e+01 1.123592122395833393e+00 6.048126220703125000e-01 6.488655090332031694e-01
3.800000000000000000e+01 1.120939127604166696e+00 6.024475097656250000e-01 6.446329752604166297e-01
3.900000000000000000e+01 1.125004069010416607e+00 6.047815958658854241e-01 6.507090250651041963e-01
4.000000000000000000e+01 1.122701009114583259e+00 6.061665852864582815e-01 6.484962463378906028e-01
4.100000000000000000e+01 1.119173177083333304e+00 6.011205037434895759e-01 6.441965738932291519e-01
4.200000000000000000e+01 1.123213704427083348e+00 6.025634765624999778e-01 6.401466369628906472e-01
4.300000000000000000e+01 1.115433756510416652e+00 6.002939860026041963e-01 6.386833190917968750e-01
4.400000000000000000e+01 1.115307617187500044e+00 5.994715372721354241e-01 6.387161254882812722e-01
4.500000000000000000e+01 1.114624023437500000e+00 5.986488342285156694e-01 6.429433186848958481e-01
4.600000000000000000e+01 1.119022623697916607e+00 6.010030110677083703e-01 6.435404459635416519e-01
4.700000000000000000e+01 1.117838541666666741e+00 6.017234802246094194e-01 6.411204020182291741e-01
4.800000000000000000e+01 1.118233235677083437e+00 6.012166341145833703e-01 6.387646993001302453e-01
4.900000000000000000e+01 1.118648274739583393e+00 6.001004536946614731e-01 6.408482869466145537e-01
5.000000000000000000e+01 1.119620768229166563e+00 6.028409322102864509e-01 6.405443827311197991e-01
5.100000000000000000e+01 1.119759114583333437e+00 6.016006469726562500e-01 6.430976867675781694e-01
5.200000000000000000e+01 1.120560709635416652e+00 6.021629333496093528e-01 6.396878560384114953e-01
5.300000000000000000e+01 1.119775390625000089e+00 6.022585550944010713e-01 6.405825297037760491e-01
5.400000000000000000e+01 1.121333821614583393e+00 6.038907368977864953e-01 6.428059895833333481e-01
5.500000000000000000e+01 1.120992024739583259e+00 6.051170349121093306e-01 6.421902974446614953e-01
5.600000000000000000e+01 1.120324707031250089e+00 6.039443969726562278e-01 6.407302856445312722e-01
5.700000000000000000e+01 1.120210774739583304e+00 6.037686665852864953e-01 6.429440816243489065e-01
5.800000000000000000e+01 1.119095865885416652e+00 6.025446573893229463e-01 6.412055969238281694e-01
5.900000000000000000e+01 1.119429524739583348e+00 6.018150329589844194e-01 6.410293579101562500e-01
6.000000000000000000e+01 1.120288085937499956e+00 6.025156656901041741e-01 6.403615315755207815e-01
6.100000000000000000e+01 1.118037923177083393e+00 6.020479838053385269e-01 6.437408447265624556e-01
6.200000000000000000e+01 1.117277018229166696e+00 6.023173014322916741e-01 6.377705891927083481e-01
6.300000000000000000e+01 1.118843587239583437e+00 6.019482930501302009e-01 6.395169576009114287e-01
6.400000000000000000e+01 1.117887369791666696e+00 6.018686930338541519e-01 6.404474894205729463e-01
6.500000000000000000e+01 1.116971842447916696e+00 5.998807271321614509e-01 6.396965026855468972e-01
6.600000000000000000e+01 1.117138671875000044e+00 6.008013407389323213e-01 6.387489318847656694e-01
6.700000000000000000e+01 1.115568033854166696e+00 6.001625061035156250e-01 6.355344136555989287e-01
6.800000000000000000e+01 1.119132486979166563e+00 6.045074462890625000e-01 6.351702372233073435e-01
6.900000000000000000e+01 1.118587239583333393e+00 6.007614135742187500e-01 6.373662312825520981e-01
7.000000000000000000e+01 1.121488444010416696e+00 6.030804951985676565e-01 6.437449137369791741e-01
7.100000000000000000e+01 1.122957356770833304e+00 6.038772583007812056e-01 6.417104085286458037e-01
7.200000000000000000e+01 1.119327799479166607e+00 6.048171997070312944e-01 6.405184427897135935e-01
7.300000000000000000e+01 1.117513020833333259e+00 6.022394816080729463e-01 6.357625325520833703e-01
7.400000000000000000e+01 1.119140625000000000e+00 6.035423278808593750e-01 6.384498596191405806e-01
7.500000000000000000e+01 1.120174153645833393e+00 6.010576883951822547e-01 6.383229573567708037e-01
7.600000000000000000e+01 1.117964680989583348e+00 6.010790506998697769e-01 6.373212178548176565e-01
7.700000000000000000e+01 1.118831380208333393e+00 6.030146280924478797e-01 6.345283508300780806e-01
7.800000000000000000e+01 1.119010416666666563e+00 6.046656290690104463e-01 6.389116923014322991e-01
7.900000000000000000e+01 1.121842447916666652e+00 6.044960021972656250e-01 6.406069437662760269e-01
8.000000000000000000e+01 1.121394856770833393e+00 6.020576477050780806e-01 6.378196716308593972e-01
8.100000000000000000e+01 1.119714355468750089e+00 6.035334269205728797e-01 6.378522237141927009e-01
8.200000000000000000e+01 1.116866048177083348e+00 6.005602518717447769e-01 6.355064392089844194e-01
8.300000000000000000e+01 1.116890462239583437e+00 6.011454264322916297e-01 6.336644490559896203e-01
8.400000000000000000e+01 1.121590169270833437e+00 6.050666809082031472e-01 6.381487528483072991e-01
8.500000000000000000e+01 1.118953450520833393e+00 6.043507893880207815e-01 6.356409708658854463e-01
8.600000000000000000e+01 1.117867024739583437e+00 6.010073343912760713e-01 6.325335184733072991e-01
8.700000000000000000e+01 1.118790690104166652e+00 6.009259541829427009e-01 6.354390462239583037e-01
8.800000000000000000e+01 1.118326822916666741e+00 6.020983378092448213e-01 6.376327514648437722e-01
8.900000000000000000e+01 1.118343098958333393e+00 6.021993001302082815e-01 6.310221354166666297e-01
9.000000000000000000e+01 1.119258626302083393e+00 6.027811686197916963e-01 6.360117594401041297e-01
9.100000000000000000e+01 1.117956542968749911e+00 6.022069295247395315e-01 6.313268025716145537e-01
9.200000000000000000e+01 1.119596354166666696e+00 6.045356750488281028e-01 6.338712056477864287e-01
9.300000000000000000e+01 1.118383789062499911e+00 6.031069437662760491e-01 6.320915222167968750e-01
9.400000000000000000e+01 1.117061360677083393e+00 5.994855244954426787e-01 6.317535400390624778e-01
9.500000000000000000e+01 1.116479492187500089e+00 6.014165242513020981e-01 6.323931376139323435e-01
9.600000000000000000e+01 1.117338053385416696e+00 6.006065368652343528e-01 6.313547770182291741e-01
9.700000000000000000e+01 1.116935221354166563e+00 5.995539347330729463e-01 6.294578552246093972e-01
9.800000000000000000e+01 1.116031901041666607e+00 5.985532124837239509e-01 6.294998168945312722e-01
9.900000000000000000e+01 1.115266927083333304e+00 5.984283447265624778e-01 6.284825642903645315e-01
1.000000000000000000e+02 1.115002441406250044e+00 6.006235758463541741e-01 6.277941385904948213e-01


==> Data/ResNet50V2_B4_C1_compression_rate.txt <==
1.000000000000000000e+00 1.033240000406901116e+00 5.897866408030192353e-01 6.079762458801269975e-01
2.000000000000000000e+00 8.227657000223795869e-01 4.569432576497395870e-01 4.740670680999755637e-01
3.000000000000000000e+00 7.875516573588053904e-01 4.304311275482177734e-01 4.379793008168538226e-01
4.000000000000000000e+00 7.822238286336262725e-01 4.247731367746989117e-01 4.347450574239095089e-01
5.000000000000000000e+00 7.967420260111490737e-01 4.324384053548177009e-01 4.471682707468668805e-01
6.000000000000000000e+00 7.782942454020181922e-01 4.204123338063557869e-01 4.365037123362223159e-01
7.000000000000000000e+00 7.987904707590739450e-01 4.331122080485025894e-01 4.478430271148681752e-01
8.000000000000000000e+00 7.669171174367268584e-01 4.124025026957193751e-01 4.280953407287597656e-01
9.000000000000000000e+00 7.973176320393879912e-01 4.343180497487386105e-01 4.475587050120035659e-01
1.000000000000000000e+01 8.071751117706298384e-01 4.420089085896810044e-01 4.553801854451497433e-01
1.100000000000000000e+01 8.070189793904621878e-01 4.389181137084960938e-01 4.483737945556640625e-01
1.200000000000000000e+01 8.178866386413574663e-01 4.463849544525146373e-01 4.590140501658121486e-01
1.300000000000000000e+01 8.052160580952961721e-01 4.378383477528889900e-01 4.508485794067382812e-01
1.400000000000000000e+01 8.195932229359944587e-01 4.484055519104003795e-01 4.600071271260579575e-01
1.500000000000000000e+01 8.226340293884277788e-01 4.491994380950927734e-01 4.659762064615885491e-01
1.600000000000000000e+01 8.050321420033772490e-01 4.374870777130127064e-01 4.496761798858642800e-01
1.700000000000000000e+01 8.080016771952310828e-01 4.392438252766927009e-01 4.474600474039713283e-01
1.800000000000000000e+01 8.289810975392659653e-01 4.526189486185709376e-01 4.614698410034179799e-01
1.900000000000000000e+01 8.353043079376221147e-01 4.594638824462890514e-01 4.700445016225179296e-01
2.000000000000000000e+01 8.340208212534586663e-01 4.590687274932861439e-01 4.714041233062744030e-01
2.100000000000000000e+01 8.372980912526448716e-01 4.594997882843017689e-01 4.718024094899495591e-01
2.200000000000000000e+01 8.548241774241129853e-01 4.729925473531087499e-01 4.801574071248372322e-01
2.300000000000000000e+01 8.397252400716145315e-01 4.592895507812500000e-01 4.670150756835937389e-01
2.400000000000000000e+01 8.590735753377278794e-01 4.750472068786620872e-01 4.842073122660319195e-01
2.500000000000000000e+01 8.392547289530436494e-01 4.576093514760335434e-01 4.640385150909424050e-01
2.600000000000000000e+01 8.623155117034911887e-01 4.785541375478108983e-01 4.919019063313802009e-01
2.700000000000000000e+01 8.729412714640299997e-01 4.831927776336669700e-01 4.923782030741373772e-01
2.800000000000000000e+01 8.431329727172851562e-01 4.619646231333414677e-01 4.685573577880859375e-01
2.900000000000000000e+01 8.665757815043131362e-01 4.775105158487955581e-01 4.887783686319986942e-01
3.000000000000000000e+01 8.366279602050781250e-01 4.583912054697672489e-01 4.717586676279703628e-01
3.100000000000000000e+01 8.377583344777425056e-01 4.584284464518229019e-01 4.725038051605224831e-01
3.200000000000000000e+01 8.271470705668131362e-01 4.496273994445800781e-01 4.557480494181315178e-01
3.300000000000000000e+01 8.342877864837646706e-01 4.553074518839518303e-01 4.616314252217610936e-01
3.400000000000000000e+01 8.451916853586832756e-01 4.665768941243489398e-01 4.694861729939778794e-01
3.500000000000000000e+01 8.223175366719563950e-01 4.477400620778401730e-01 4.495428244272867691e-01
3.600000000000000000e+01 8.366028944651285881e-01 4.584897041320800670e-01 4.583669821421305079e-01
3.700000000000000000e+01 8.561840693155924331e-01 4.704732894897460938e-01 4.837375005086262947e-01
3.800000000000000000e+01 8.455084800720215066e-01 4.640941937764485603e-01 4.675329526265462055e-01
3.900000000000000000e+01 8.571571032206217744e-01 4.722822666168212669e-01 4.817260424296060939e-01
4.000000000000000000e+01 8.647861480712890625e-01 4.768399079640706639e-01 4.851138273874918694e-01
4.100000000000000000e+01 8.534066041310628403e-01 4.695962905883789285e-01 4.708791255950927623e-01
4.200000000000000000e+01 8.649407704671223662e-01 4.752586364746093639e-01 4.860791206359863503e-01
4.300000000000000000e+01 8.472525119781494363e-01 4.639173825581868749e-01 4.648299853006998550e-01
4.400000000000000000e+01 8.513466835021972212e-01 4.664150238037109153e-01 4.701986630757649666e-01
4.500000000000000000e+01 8.484861691792805471e-01 4.623026529947916741e-01 4.656290213267008649e-01
4.600000000000000000e+01 8.640676975250244363e-01 4.747978687286377175e-01 4.800798257191976059e-01
4.700000000000000000e+01 8.632671038309732703e-01 4.735375404357909934e-01 4.800520420074462780e-01
4.800000000000000000e+01 8.626776059468587166e-01 4.725855509440103908e-01 4.754453182220458873e-01
4.900000000000000000e+01 8.609263261159261216e-01 4.711704730987548717e-01 4.753616491953531753e-01
5.000000000000000000e+01 8.702438354492187944e-01 4.790170669555663951e-01 4.826060930887858258e-01
5.100000000000000000e+01 8.757586002349853072e-01 4.817135492960611942e-01 4.854621569315592522e-01
5.200000000000000000e+01 8.757815519968669138e-01 4.812316735585530636e-01 4.872882048288981194e-01
5.300000000000000000e+01 8.725405216217041460e-01 4.785744190216064675e-01 4.858322461446126228e-01
5.400000000000000000e+01 9.008427619934081809e-01 5.018544514973958259e-01 5.097805976867675337e-01
5.500000000000000000e+01 8.787347793579101118e-01 4.836322307586670144e-01 4.881827195485433091e-01
5.600000000000000000e+01 8.921446482340494866e-01 4.951464335123698102e-01 5.053591092427571763e-01
5.700000000000000000e+01 8.795027573903401175e-01 4.843080520629882701e-01 4.899334589640299553e-01
5.800000000000000000e+01 8.705086867014567575e-01 4.791218916575114006e-01 4.826933066050211329e-01
5.900000000000000000e+01 8.829636414845783987e-01 4.892306645711262947e-01 4.938400109608968025e-01
6.000000000000000000e+01 8.708556811014811494e-01 4.786469936370849609e-01 4.787334124247232814e-01
6.100000000000000000e+01 8.686979134877522712e-01 4.771157264709472434e-01 4.784018993377685547e-01
6.200000000000000000e+01 8.694172700246175500e-01 4.771519025166829353e-01 4.787202199300130134e-01
6.300000000000000000e+01 8.843262513478596931e-01 4.908945401509602902e-01 4.937496821085611831e-01
6.400000000000000000e+01 8.851410388946533425e-01 4.891472657521565570e-01 4.919364929199218639e-01
6.500000000000000000e+01 8.853941122690837107e-01 4.886948108673095925e-01 4.892294883728027233e-01
6.600000000000000000e+01 8.799989382425944529e-01 4.840875466664631976e-01 4.836484591166178570e-01
6.700000000000000000e+01 8.896969636281331084e-01 4.926668485005696874e-01 4.933717727661132701e-01
6.800000000000000000e+01 8.933019002278645981e-01 4.956381162007649777e-01 4.965445836385091183e-01
6.900000000000000000e+01 8.973525842030842803e-01 4.999285221099853405e-01 5.009886900583903069e-01
7.000000000000000000e+01 8.995816230773925337e-01 4.994094053904215569e-01 5.036096731821696482e-01
7.100000000000000000e+01 8.999452273050944084e-01 5.000128587086994925e-01 5.030832608540852791e-01
7.200000000000000000e+01 8.864967028299967078e-01 4.882786115010579464e-01 4.913867155710855972e-01
7.300000000000000000e+01 8.833417415618896040e-01 4.867709000905354744e-01 4.882676442464192745e-01
7.400000000000000000e+01 8.897187074025472153e-01 4.913925170898437722e-01 4.923683643341064675e-01
7.500000000000000000e+01 8.973990917205810769e-01 4.985795815785725726e-01 5.017262617746989228e-01
7.600000000000000000e+01 8.943993568420409712e-01 4.958502133687337499e-01 4.986829598744710323e-01
7.700000000000000000e+01 8.987287839253743638e-01 4.979284127553303962e-01 4.994630177815755356e-01
7.800000000000000000e+01 8.907666365305583200e-01 4.919884522755940681e-01 4.955650488535562892e-01
7.900000000000000000e+01 8.992512385050456247e-01 4.963378906250000000e-01 5.024899800618489731e-01
8.000000000000000000e+01 9.014268239339192634e-01 5.004131952921549997e-01 5.066383679707845422e-01
8.100000000000000000e+01 9.052522182464599609e-01 5.022338390350341575e-01 5.081899960835775110e-01
8.200000000000000000e+01 8.962629795074462669e-01 4.956828594207763894e-01 5.005020777384440178e-01
8.300000000000000000e+01 9.022518793741861609e-01 4.997367223103841294e-01 5.026687781016031531e-01
8.400000000000000000e+01 9.138696988423665735e-01 5.108255227406819365e-01 5.134529749552408928e-01
8.500000000000000000e+01 9.152812321980794419e-01 5.106359004974365678e-01 5.186477184295654741e-01
8.600000000000000000e+01 9.004039605458576956e-01 4.992692788441975837e-01 5.035941918690999275e-01
8.700000000000000000e+01 9.080728689829508093e-01 5.032490253448486106e-01 5.090688705444336160e-01
8.800000000000000000e+01 9.045854091644287553e-01 5.013569831848144753e-01 5.077271143595377678e-01
8.900000000000000000e+01 9.040107091267903794e-01 5.001646518707275613e-01 5.039362112681070593e-01
9.000000000000000000e+01 9.106507142384846487e-01 5.058903853098551950e-01 5.114583651224772209e-01
9.100000000000000000e+01 9.126052379608153853e-01 5.066185951232909934e-01 5.168099721272786384e-01
9.200000000000000000e+01 9.239717960357666238e-01 5.149591763814290735e-01 5.232551256815592966e-01
9.300000000000000000e+01 9.207987149556478013e-01 5.126123587290446482e-01 5.170130093892415513e-01
9.400000000000000000e+01 9.208331425984700447e-01 5.140616734822590628e-01 5.219347159067789788e-01
9.500000000000000000e+01 9.265176296234131081e-01 5.194173018137614450e-01 5.259555339813232200e-01
9.600000000000000000e+01 9.156735261281331306e-01 5.097858111063638953e-01 5.184756278991698997e-01
9.700000000000000000e+01 9.121552626291911103e-01 5.068907896677653513e-01 5.107919534047444809e-01
9.800000000000000000e+01 9.399114926656086944e-01 5.303465366363525613e-01 5.423139572143554910e-01
9.900000000000000000e+01 9.205704053243001228e-01 5.134177525838216072e-01 5.185537020365397209e-01
1.000000000000000000e+02 9.209340095520019975e-01 5.141956011454263953e-01 5.234911759694417244e-01


==> Data/ResNet50V2_end_layer_e100_hist_without_quantization.txt <==
-2.686919411644339561e-03 8.798250408246437448e-01
-2.684751539005678610e-03 0.000000000000000000e+00
-2.682583666367017658e-03 0.000000000000000000e+00
-2.680415793728356706e-03 0.000000000000000000e+00
-2.678247921089695754e-03 0.000000000000000000e+00
-2.676080048451034803e-03 0.000000000000000000e+00
-2.673912175812373851e-03 0.000000000000000000e+00
-2.671744303173712899e-03 0.000000000000000000e+00
-2.669576430535051947e-03 0.000000000000000000e+00
-2.667408557896390996e-03 0.000000000000000000e+00
-2.665240685257730044e-03 0.000000000000000000e+00
-2.663072812619069092e-03 0.000000000000000000e+00
-2.660904939980408140e-03 0.000000000000000000e+00
-2.658737067341746755e-03 0.000000000000000000e+00
-2.656569194703085803e-03 0.000000000000000000e+00
-2.654401322064424851e-03 0.000000000000000000e+00
-2.652233449425763900e-03 0.000000000000000000e+00
-2.650065576787102948e-03 0.000000000000000000e+00
-2.647897704148441996e-03 0.000000000000000000e+00
-2.645729831509781044e-03 0.000000000000000000e+00
-2.643561958871120093e-03 0.000000000000000000e+00
-2.641394086232459141e-03 0.000000000000000000e+00
-2.639226213593798189e-03 0.000000000000000000e+00
-2.637058340955137237e-03 0.000000000000000000e+00
-2.634890468316476286e-03 0.000000000000000000e+00
-2.632722595677815334e-03 0.000000000000000000e+00
-2.630554723039154382e-03 0.000000000000000000e+00
-2.628386850400493430e-03 0.000000000000000000e+00
-2.626218977761832479e-03 0.000000000000000000e+00
-2.624051105123171527e-03 0.000000000000000000e+00
-2.621883232484510575e-03 0.000000000000000000e+00
-2.619715359845849623e-03 0.000000000000000000e+00
-2.617547487207188672e-03 0.000000000000000000e+00
-2.615379614568527720e-03 0.000000000000000000e+00
-2.613211741929866768e-03 0.000000000000000000e+00
-2.611043869291205816e-03 0.000000000000000000e+00
-2.608875996652544865e-03 0.000000000000000000e+00
-2.606708124013883913e-03 0.000000000000000000e+00
-2.604540251375222527e-03 0.000000000000000000e+00
-2.602372378736561576e-03 0.000000000000000000e+00
-2.600204506097900624e-03 0.000000000000000000e+00
-2.598036633459239672e-03 0.000000000000000000e+00
-2.595868760820578720e-03 0.000000000000000000e+00
-2.593700888181917769e-03 0.000000000000000000e+00
-2.591533015543256817e-03 0.000000000000000000e+00
-2.589365142904595865e-03 0.000000000000000000e+00
-2.587197270265934913e-03 0.000000000000000000e+00
-2.585029397627273962e-03 0.000000000000000000e+00
-2.582861524988613010e-03 0.000000000000000000e+00
-2.580693652349952058e-03 0.000000000000000000e+00
-2.578525779711291106e-03 0.000000000000000000e+00
-2.576357907072630155e-03 0.000000000000000000e+00
-2.574190034433969203e-03 0.000000000000000000e+00
-2.572022161795308251e-03 0.000000000000000000e+00
-2.569854289156647299e-03 0.000000000000000000e+00
-2.567686416517986348e-03 0.000000000000000000e+00
-2.565518543879325396e-03 0.000000000000000000e+00
-2.563350671240664444e-03 0.000000000000000000e+00
-2.561182798602003492e-03 0.000000000000000000e+00
-2.559014925963342540e-03 0.000000000000000000e+00
-2.556847053324681589e-03 8.798250408246437448e-01
-2.554679180686020637e-03 0.000000000000000000e+00
-2.552511308047359685e-03 0.000000000000000000e+00
-2.550343435408698733e-03 0.000000000000000000e+00
-2.548175562770037782e-03 0.000000000000000000e+00
-2.546007690131376396e-03 0.000000000000000000e+00
-2.543839817492715445e-03 0.000000000000000000e+00
-2.541671944854054493e-03 0.000000000000000000e+00
-2.539504072215393541e-03 0.000000000000000000e+00
-2.537336199576732589e-03 0.000000000000000000e+00
-2.535168326938071637e-03 0.000000000000000000e+00
-2.533000454299410686e-03 0.000000000000000000e+00
-2.530832581660749734e-03 0.000000000000000000e+00
-2.528664709022088782e-03 0.000000000000000000e+00
-2.526496836383427830e-03 0.000000000000000000e+00
-2.524328963744766879e-03 0.000000000000000000e+00
-2.522161091106105927e-03 0.000000000000000000e+00
-2.519993218467444975e-03 0.000000000000000000e+00
-2.517825345828784023e-03 0.000000000000000000e+00
-2.515657473190123072e-03 0.000000000000000000e+00
-2.513489600551462120e-03 0.000000000000000000e+00
-2.511321727912801168e-03 0.000000000000000000e+00
-2.509153855274140216e-03 0.000000000000000000e+00
-2.506985982635479265e-03 0.000000000000000000e+00
-2.504818109996818313e-03 0.000000000000000000e+00
-2.502650237358157361e-03 0.000000000000000000e+00
-2.500482364719496409e-03 0.000000000000000000e+00
-2.498314492080835458e-03 0.000000000000000000e+00
-2.496146619442174506e-03 0.000000000000000000e+00
-2.493978746803513120e-03 0.000000000000000000e+00
-2.491810874164852169e-03 0.000000000000000000e+00
-2.489643001526191217e-03 0.000000000000000000e+00
-2.487475128887530265e-03 0.000000000000000000e+00
-2.485307256248869313e-03 0.000000000000000000e+00
-2.483139383610208362e-03 0.000000000000000000e+00
-2.480971510971547410e-03 0.000000000000000000e+00
-2.478803638332886458e-03 0.000000000000000000e+00
-2.476635765694225506e-03 0.000000000000000000e+00
-2.474467893055564555e-03 0.000000000000000000e+00
-2.472300020416903603e-03 1.759650081649287490e+00
-2.470132147778242651e-03 0.000000000000000000e+00
-2.467964275139581699e-03 0.000000000000000000e+00
-2.465796402500920748e-03 0.000000000000000000e+00
-2.463628529862259796e-03 0.000000000000000000e+00
-2.461460657223598844e-03 0.000000000000000000e+00
-2.459292784584937892e-03 0.000000000000000000e+00
-2.457124911946276941e-03 0.000000000000000000e+00
-2.454957039307615989e-03 0.000000000000000000e+00
-2.452789166668955037e-03 0.000000000000000000e+00
-2.450621294030294085e-03 0.000000000000000000e+00
-2.448453421391633134e-03 0.000000000000000000e+00
-2.446285548752972182e-03 0.000000000000000000e+00
-2.444117676114311230e-03 0.000000000000000000e+00
-2.441949803475650278e-03 0.000000000000000000e+00
-2.439781930836989327e-03 0.000000000000000000e+00
-2.437614058198328375e-03 0.000000000000000000e+00
-2.435446185559667423e-03 0.000000000000000000e+00
-2.433278312921006038e-03 0.000000000000000000e+00
-2.431110440282345086e-03 0.000000000000000000e+00
-2.428942567643684134e-03 0.000000000000000000e+00
-2.426774695005023182e-03 0.000000000000000000e+00
-2.424606822366362231e-03 8.798250408246437448e-01
-2.422438949727701279e-03 0.000000000000000000e+00
-2.420271077089040327e-03 0.000000000000000000e+00
-2.418103204450379375e-03 0.000000000000000000e+00
-2.415935331811718424e-03 8.798250408246437448e-01
-2.413767459173057472e-03 0.000000000000000000e+00
-2.411599586534396520e-03 0.000000000000000000e+00
-2.409431713895735568e-03 8.798250408246437448e-01
-2.407263841257074617e-03 0.000000000000000000e+00
-2.405095968618413665e-03 0.000000000000000000e+00
-2.402928095979752713e-03 0.000000000000000000e+00
-2.400760223341091761e-03 0.000000000000000000e+00
-2.398592350702430809e-03 0.000000000000000000e+00
-2.396424478063769858e-03 0.000000000000000000e+00
-2.394256605425108906e-03 0.000000000000000000e+00
-2.392088732786447954e-03 0.000000000000000000e+00
-2.389920860147787002e-03 0.000000000000000000e+00
-2.387752987509126051e-03 0.000000000000000000e+00
-2.385585114870465099e-03 0.000000000000000000e+00
-2.383417242231803714e-03 0.000000000000000000e+00
-2.381249369593142762e-03 0.000000000000000000e+00
-2.379081496954481810e-03 0.000000000000000000e+00
-2.376913624315820858e-03 0.000000000000000000e+00
-2.374745751677159906e-03 0.000000000000000000e+00
-2.372577879038498955e-03 0.000000000000000000e+00
-2.370410006399838003e-03 0.000000000000000000e+00
-2.368242133761177051e-03 0.000000000000000000e+00
-2.366074261122516099e-03 0.000000000000000000e+00
-2.363906388483855148e-03 0.000000000000000000e+00
-2.361738515845194196e-03 0.000000000000000000e+00
-2.359570643206533244e-03 0.000000000000000000e+00
-2.357402770567872292e-03 0.000000000000000000e+00
-2.355234897929211341e-03 0.000000000000000000e+00
-2.353067025290550389e-03 0.000000000000000000e+00
-2.350899152651889437e-03 0.000000000000000000e+00
-2.348731280013228485e-03 0.000000000000000000e+00
-2.346563407374567534e-03 0.000000000000000000e+00
-2.344395534735906582e-03 0.000000000000000000e+00
-2.342227662097245630e-03 0.000000000000000000e+00
-2.340059789458584678e-03 0.000000000000000000e+00
-2.337891916819923727e-03 0.000000000000000000e+00
-2.335724044181262775e-03 0.000000000000000000e+00
-2.333556171542601823e-03 8.798250408246437448e-01
-2.331388298903940871e-03 0.000000000000000000e+00
-2.329220426265279920e-03 0.000000000000000000e+00
-2.327052553626618968e-03 0.000000000000000000e+00
-2.324884680987958016e-03 0.000000000000000000e+00
-2.322716808349297064e-03 0.000000000000000000e+00
-2.320548935710635679e-03 0.000000000000000000e+00
-2.318381063071974727e-03 0.000000000000000000e+00
-2.316213190433313775e-03 0.000000000000000000e+00
-2.314045317794652824e-03 0.000000000000000000e+00
-2.311877445155991872e-03 0.000000000000000000e+00
-2.309709572517330920e-03 0.000000000000000000e+00
-2.307541699878669968e-03 0.000000000000000000e+00
-2.305373827240009017e-03 0.000000000000000000e+00
-2.303205954601348065e-03 0.000000000000000000e+00
-2.301038081962687113e-03 0.000000000000000000e+00
-2.298870209324026161e-03 0.000000000000000000e+00
-2.296702336685365210e-03 0.000000000000000000e+00
-2.294534464046704258e-03 0.000000000000000000e+00
-2.292366591408043306e-03 0.000000000000000000e+00
-2.290198718769382354e-03 8.798250408246437448e-01
-2.288030846130721403e-03 0.000000000000000000e+00
-2.285862973492060451e-03 8.798250408246437448e-01
-2.283695100853399499e-03 0.000000000000000000e+00
-2.281527228214738547e-03 0.000000000000000000e+00
-2.279359355576077596e-03 0.000000000000000000e+00
-2.277191482937416644e-03 0.000000000000000000e+00
-2.275023610298755692e-03 0.000000000000000000e+00
-2.272855737660094307e-03 0.000000000000000000e+00
-2.270687865021433355e-03 0.000000000000000000e+00
-2.268519992382772403e-03 0.000000000000000000e+00
-2.266352119744111451e-03 0.000000000000000000e+00
-2.264184247105450500e-03 0.000000000000000000e+00
-2.262016374466789548e-03 0.000000000000000000e+00
-2.259848501828128596e-03 0.000000000000000000e+00
-2.257680629189467644e-03 0.000000000000000000e+00
-2.255512756550806693e-03 0.000000000000000000e+00
-2.253344883912145741e-03 0.000000000000000000e+00
-2.251177011273484789e-03 0.000000000000000000e+00
-2.249009138634823837e-03 0.000000000000000000e+00
-2.246841265996162885e-03 0.000000000000000000e+00
-2.244673393357501934e-03 8.798250408246437448e-01
-2.242505520718840982e-03 0.000000000000000000e+00
-2.240337648080180030e-03 0.000000000000000000e+00
-2.238169775441519078e-03 0.000000000000000000e+00
-2.236001902802858127e-03 0.000000000000000000e+00
-2.233834030164197175e-03 0.000000000000000000e+00
-2.231666157525536223e-03 0.000000000000000000e+00
-2.229498284886875271e-03 0.000000000000000000e+00
-2.227330412248214320e-03 0.000000000000000000e+00
-2.225162539609553368e-03 0.000000000000000000e+00
-2.222994666970892416e-03 0.000000000000000000e+00
-2.220826794332231464e-03 0.000000000000000000e+00
-2.218658921693570513e-03 0.000000000000000000e+00
-2.216491049054909561e-03 8.798250408246437448e-01
-2.214323176416248609e-03 0.000000000000000000e+00
-2.212155303777587657e-03 0.000000000000000000e+00
-2.209987431138926272e-03 0.000000000000000000e+00
-2.207819558500265320e-03 0.000000000000000000e+00
-2.205651685861604368e-03 0.000000000000000000e+00
-2.203483813222943417e-03 0.000000000000000000e+00
-2.201315940584282465e-03 0.000000000000000000e+00
-2.199148067945621513e-03 0.000000000000000000e+00
-2.196980195306960561e-03 0.000000000000000000e+00
-2.194812322668299610e-03 0.000000000000000000e+00
-2.192644450029638658e-03 0.000000000000000000e+00
-2.190476577390977706e-03 0.000000000000000000e+00
-2.188308704752316754e-03 0.000000000000000000e+00
-2.186140832113655803e-03 0.000000000000000000e+00
-2.183972959474994851e-03 0.000000000000000000e+00
-2.181805086836333899e-03 0.000000000000000000e+00
-2.179637214197672947e-03 0.000000000000000000e+00
-2.177469341559011996e-03 8.798250408246437448e-01
-2.175301468920351044e-03 0.000000000000000000e+00
-2.173133596281690092e-03 8.798250408246437448e-01
-2.170965723643029140e-03 0.000000000000000000e+00
-2.168797851004368189e-03 0.000000000000000000e+00
-2.166629978365706803e-03 0.000000000000000000e+00
-2.164462105727045851e-03 0.000000000000000000e+00
-2.162294233088384900e-03 0.000000000000000000e+00
-2.160126360449723948e-03 0.000000000000000000e+00
-2.157958487811062996e-03 0.000000000000000000e+00
-2.155790615172402044e-03 0.000000000000000000e+00
-2.153622742533741093e-03 0.000000000000000000e+00
-2.151454869895080141e-03 0.000000000000000000e+00
-2.149286997256419189e-03 0.000000000000000000e+00
-2.147119124617758237e-03 0.000000000000000000e+00
-2.144951251979097286e-03 8.798250408246437448e-01
-2.142783379340436334e-03 8.798250408246437448e-01
-2.140615506701775382e-03 0.000000000000000000e+00
-2.138447634063114430e-03 0.000000000000000000e+00
-2.136279761424453479e-03 0.000000000000000000e+00
-2.134111888785792527e-03 0.000000000000000000e+00
-2.131944016147131575e-03 0.000000000000000000e+00
-2.129776143508470623e-03 8.798250408246437448e-01
-2.127608270869809672e-03 0.000000000000000000e+00
-2.125440398231148720e-03 0.000000000000000000e+00
-2.123272525592487768e-03 0.000000000000000000e+00
-2.121104652953826816e-03 0.000000000000000000e+00
-2.118936780315165865e-03 0.000000000000000000e+00
-2.116768907676504913e-03 0.000000000000000000e+00
-2.114601035037843961e-03 0.000000000000000000e+00
-2.112433162399183009e-03 0.000000000000000000e+00
-2.110265289760522057e-03 0.000000000000000000e+00
-2.108097417121861106e-03 0.000000000000000000e+00
-2.105929544483200154e-03 8.798250408246437448e-01
-2.103761671844539202e-03 0.000000000000000000e+00
-2.101593799205878250e-03 0.000000000000000000e+00
-2.099425926567217299e-03 0.000000000000000000e+00
-2.097258053928556347e-03 0.000000000000000000e+00
-2.095090181289894962e-03 0.000000000000000000e+00
-2.092922308651234010e-03 0.000000000000000000e+00
-2.090754436012573058e-03 0.000000000000000000e+00
-2.088586563373912106e-03 0.000000000000000000e+00
-2.086418690735251154e-03 0.000000000000000000e+00
-2.084250818096590203e-03 0.000000000000000000e+00
-2.082082945457929251e-03 8.798250408246437448e-01
-2.079915072819268299e-03 0.000000000000000000e+00
-2.077747200180607347e-03 0.000000000000000000e+00
-2.075579327541946396e-03 0.000000000000000000e+00
-2.073411454903285444e-03 0.000000000000000000e+00
-2.071243582264624492e-03 0.000000000000000000e+00
-2.069075709625963540e-03 0.000000000000000000e+00
-2.066907836987302589e-03 0.000000000000000000e+00
-2.064739964348641637e-03 0.000000000000000000e+00
-2.062572091709980685e-03 8.798250408246437448e-01
-2.060404219071319733e-03 0.000000000000000000e+00
-2.058236346432658782e-03 8.798250408246437448e-01
-2.056068473793997830e-03 0.000000000000000000e+00
-2.053900601155336444e-03 0.000000000000000000e+00
-2.051732728516675493e-03 0.000000000000000000e+00
-2.049564855878014541e-03 0.000000000000000000e+00
-2.047396983239353589e-03 0.000000000000000000e+00
-2.045229110600692637e-03 0.000000000000000000e+00
-2.043061237962031686e-03 0.000000000000000000e+00
-2.040893365323370734e-03 0.000000000000000000e+00
-2.038725492684709782e-03 8.798250408246437448e-01
-2.036557620046048830e-03 8.798250408246437448e-01
-2.034389747407387879e-03 0.000000000000000000e+00
-2.032221874768726927e-03 0.000000000000000000e+00
-2.030054002130065975e-03 0.000000000000000000e+00
-2.027886129491405023e-03 0.000000000000000000e+00
-2.025718256852744072e-03 8.798250408246437448e-01
-2.023550384214083120e-03 0.000000000000000000e+00
-2.021382511575422168e-03 0.000000000000000000e+00
-2.019214638936761216e-03 0.000000000000000000e+00
-2.017046766298100265e-03 0.000000000000000000e+00
-2.014878893659439313e-03 0.000000000000000000e+00
-2.012711021020778361e-03 0.000000000000000000e+00
-2.010543148382117409e-03 0.000000000000000000e+00
-2.008375275743456458e-03 0.000000000000000000e+00
-2.006207403104795506e-03 0.000000000000000000e+00
-2.004039530466134554e-03 0.000000000000000000e+00
-2.001871657827473602e-03 8.798250408246437448e-01
-1.999703785188812651e-03 8.798250408246437448e-01
-1.997535912550151699e-03 0.000000000000000000e+00
-1.995368039911490747e-03 0.000000000000000000e+00
-1.993200167272829795e-03 0.000000000000000000e+00
-1.991032294634168844e-03 0.000000000000000000e+00
-1.988864421995507892e-03 0.000000000000000000e+00
-1.986696549356846940e-03 0.000000000000000000e+00
-1.984528676718185555e-03 0.000000000000000000e+00
-1.982360804079524603e-03 0.000000000000000000e+00
-1.980192931440863651e-03 0.000000000000000000e+00
-1.978025058802202699e-03 0.000000000000000000e+00
-1.975857186163541748e-03 0.000000000000000000e+00
-1.973689313524880796e-03 0.000000000000000000e+00
-1.971521440886219844e-03 0.000000000000000000e+00
-1.969353568247558892e-03 1.759650081649287490e+00
-1.967185695608897941e-03 0.000000000000000000e+00
-1.965017822970236989e-03 0.000000000000000000e+00
-1.962849950331576037e-03 0.000000000000000000e+00
-1.960682077692915085e-03 0.000000000000000000e+00
-1.958514205054254134e-03 0.000000000000000000e+00
-1.956346332415593182e-03 0.000000000000000000e+00
-1.954178459776932230e-03 0.000000000000000000e+00
-1.952010587138271278e-03 0.000000000000000000e+00
-1.949842714499610326e-03 1.759650081649287490e+00
-1.947674841860949375e-03 0.000000000000000000e+00
-1.945506969222288423e-03 0.000000000000000000e+00
-1.943339096583627254e-03 0.000000000000000000e+00
-1.941171223944966303e-03 0.000000000000000000e+00
-1.939003351306305351e-03 0.000000000000000000e+00
-1.936835478667644399e-03 8.798250408246437448e-01
-1.934667606028983447e-03 0.000000000000000000e+00
-1.932499733390322496e-03 0.000000000000000000e+00
-1.930331860751661327e-03 0.000000000000000000e+00
-1.928163988113000375e-03 0.000000000000000000e+00
-1.925996115474339423e-03 0.000000000000000000e+00
-1.923828242835678472e-03 0.000000000000000000e+00
-1.921660370197017520e-03 0.000000000000000000e+00
-1.919492497558356568e-03 0.000000000000000000e+00
-1.917324624919695616e-03 8.798250408246437448e-01
-1.915156752281034665e-03 0.000000000000000000e+00
-1.912988879642373713e-03 0.000000000000000000e+00
-1.910821007003712761e-03 0.000000000000000000e+00
-1.908653134365051809e-03 0.000000000000000000e+00
-1.906485261726390858e-03 0.000000000000000000e+00
-1.904317389087729906e-03 0.000000000000000000e+00
-1.902149516449068954e-03 0.000000000000000000e+00
-1.899981643810408002e-03 0.000000000000000000e+00
-1.897813771171747051e-03 0.000000000000000000e+00
-1.895645898533086099e-03 0.000000000000000000e+00
-1.893478025894425147e-03 0.000000000000000000e+00
-1.891310153255764195e-03 0.000000000000000000e+00
-1.889142280617103027e-03 0.000000000000000000e+00
-1.886974407978442075e-03 0.000000000000000000e+00
-1.884806535339781123e-03 0.000000000000000000e+00
-1.882638662701120172e-03 0.000000000000000000e+00
-1.880470790062459220e-03 0.000000000000000000e+00
-1.878302917423798268e-03 0.000000000000000000e+00
-1.876135044785137316e-03 0.000000000000000000e+00
-1.873967172146476148e-03 0.000000000000000000e+00
-1.871799299507815196e-03 0.000000000000000000e+00
-1.869631426869154244e-03 0.000000000000000000e+00
-1.867463554230493292e-03 0.000000000000000000e+00
-1.865295681591832341e-03 0.000000000000000000e+00
-1.863127808953171389e-03 0.000000000000000000e+00
-1.860959936314510437e-03 0.000000000000000000e+00
-1.858792063675849485e-03 0.000000000000000000e+00
-1.856624191037188534e-03 8.798250408246437448e-01
-1.854456318398527582e-03 0.000000000000000000e+00
-1.852288445759866630e-03 0.000000000000000000e+00
-1.850120573121205678e-03 0.000000000000000000e+00
-1.847952700482544727e-03 0.000000000000000000e+00
-1.845784827843883775e-03 0.000000000000000000e+00
-1.843616955205222823e-03 0.000000000000000000e+00
-1.841449082566561871e-03 0.000000000000000000e+00
-1.839281209927900920e-03 1.759650081649287490e+00
-1.837113337289239968e-03 0.000000000000000000e+00
-1.834945464650579016e-03 0.000000000000000000e+00
-1.832777592011917847e-03 8.798250408246437448e-01
-1.830609719373256896e-03 0.000000000000000000e+00
-1.828441846734595944e-03 0.000000000000000000e+00
-1.826273974095934992e-03 0.000000000000000000e+00
-1.824106101457274040e-03 0.000000000000000000e+00
-1.821938228818613089e-03 0.000000000000000000e+00
-1.819770356179952137e-03 0.000000000000000000e+00
-1.817602483541290968e-03 0.000000000000000000e+00
-1.815434610902630017e-03 0.000000000000000000e+00
-1.813266738263969065e-03 0.000000000000000000e+00
-1.811098865625308113e-03 0.000000000000000000e+00
-1.808930992986647161e-03 8.798250408246437448e-01
-1.806763120347986210e-03 0.000000000000000000e+00
-1.804595247709325258e-03 0.000000000000000000e+00
-1.802427375070664306e-03 0.000000000000000000e+00
-1.800259502432003354e-03 0.000000000000000000e+00
-1.798091629793342403e-03 8.798250408246437448e-01
-1.795923757154681451e-03 8.798250408246437448e-01
-1.793755884516020499e-03 8.798250408246437448e-01
-1.791588011877359547e-03 0.000000000000000000e+00
-1.789420139238698595e-03 0.000000000000000000e+00
-1.787252266600037644e-03 0.000000000000000000e+00
-1.785084393961376692e-03 0.000000000000000000e+00
-1.782916521322715740e-03 0.000000000000000000e+00
-1.780748648684054788e-03 0.000000000000000000e+00
-1.778580776045393837e-03 8.798250408245557042e-01
-1.776412903406732668e-03 0.000000000000000000e+00
-1.774245030768071716e-03 0.000000000000000000e+00
-1.772077158129410765e-03 0.000000000000000000e+00
-1.769909285490749813e-03 0.000000000000000000e+00
-1.767741412852088861e-03 8.798250408246437448e-01
-1.765573540213427909e-03 0.000000000000000000e+00
-1.763405667574766741e-03 0.000000000000000000e+00
-1.761237794936105789e-03 0.000000000000000000e+00
-1.759069922297444837e-03 0.000000000000000000e+00
-1.756902049658783885e-03 1.759650081649287490e+00
-1.754734177020122934e-03 0.000000000000000000e+00
-1.752566304381461982e-03 0.000000000000000000e+00
-1.750398431742801030e-03 0.000000000000000000e+00
-1.748230559104140078e-03 0.000000000000000000e+00
-1.746062686465479127e-03 0.000000000000000000e+00
-1.743894813826818175e-03 0.000000000000000000e+00
-1.741726941188157223e-03 0.000000000000000000e+00
-1.739559068549496271e-03 0.000000000000000000e+00
-1.737391195910835320e-03 0.000000000000000000e+00
-1.735223323272174368e-03 0.000000000000000000e+00
-1.733055450633513416e-03 8.798250408246437448e-01
-1.730887577994852464e-03 0.000000000000000000e+00
-1.728719705356191513e-03 0.000000000000000000e+00
-1.726551832717530561e-03 0.000000000000000000e+00
-1.724383960078869609e-03 0.000000000000000000e+00
-1.722216087440208441e-03 8.798250408246437448e-01
-1.720048214801547489e-03 0.000000000000000000e+00
-1.717880342162886537e-03 0.000000000000000000e+00
-1.715712469524225585e-03 8.798250408246437448e-01
-1.713544596885564633e-03 0.000000000000000000e+00
-1.711376724246903682e-03 0.000000000000000000e+00
-1.709208851608242730e-03 0.000000000000000000e+00
-1.707040978969581778e-03 0.000000000000000000e+00
-1.704873106330920826e-03 0.000000000000000000e+00
-1.702705233692259875e-03 0.000000000000000000e+00
-1.700537361053598706e-03 0.000000000000000000e+00
-1.698369488414937754e-03 0.000000000000000000e+00
-1.696201615776276803e-03 0.000000000000000000e+00
-1.694033743137615851e-03 0.000000000000000000e+00
-1.691865870498954899e-03 8.798250408246437448e-01
-1.689697997860293947e-03 0.000000000000000000e+00
-1.687530125221632996e-03 0.000000000000000000e+00
-1.685362252582972044e-03 8.798250408246437448e-01
-1.683194379944311092e-03 0.000000000000000000e+00
-1.681026507305650140e-03 0.000000000000000000e+00
-1.678858634666989189e-03 0.000000000000000000e+00
-1.676690762028328237e-03 0.000000000000000000e+00
-1.674522889389667285e-03 0.000000000000000000e+00
-1.672355016751006116e-03 0.000000000000000000e+00
-1.670187144112345165e-03 0.000000000000000000e+00
-1.668019271473684213e-03 0.000000000000000000e+00
-1.665851398835023261e-03 0.000000000000000000e+00
-1.663683526196362309e-03 0.000000000000000000e+00
-1.661515653557701358e-03 0.000000000000000000e+00
-1.659347780919040406e-03 0.000000000000000000e+00
-1.657179908280379454e-03 0.000000000000000000e+00
-1.655012035641718502e-03 0.000000000000000000e+00
-1.652844163003057551e-03 0.000000000000000000e+00
-1.650676290364396599e-03 8.798250408246437448e-01
-1.648508417725735647e-03 0.000000000000000000e+00
-1.646340545087074479e-03 0.000000000000000000e+00
-1.644172672448413527e-03 0.000000000000000000e+00
-1.642004799809752575e-03 0.000000000000000000e+00
-1.639836927171091623e-03 0.000000000000000000e+00
-1.637669054532430672e-03 8.798250408246437448e-01
-1.635501181893769720e-03 0.000000000000000000e+00
-1.633333309255108768e-03 0.000000000000000000e+00
-1.631165436616447816e-03 0.000000000000000000e+00
-1.628997563977786864e-03 0.000000000000000000e+00
-1.626829691339125913e-03 8.798250408246437448e-01
-1.624661818700464961e-03 0.000000000000000000e+00
-1.622493946061804009e-03 0.000000000000000000e+00
-1.620326073423143057e-03 0.000000000000000000e+00
-1.618158200784481889e-03 0.000000000000000000e+00
-1.615990328145820937e-03 8.798250408246437448e-01
-1.613822455507159985e-03 0.000000000000000000e+00
-1.611654582868499034e-03 8.798250408246437448e-01
-1.609486710229838082e-03 8.798250408246437448e-01
-1.607318837591177130e-03 8.798250408246437448e-01
-1.605150964952516178e-03 8.798250408246437448e-01
-1.602983092313855227e-03 0.000000000000000000e+00
-1.600815219675194275e-03 8.798250408246437448e-01
-1.598647347036533323e-03 0.000000000000000000e+00
-1.596479474397872371e-03 0.000000000000000000e+00
-1.594311601759211420e-03 0.000000000000000000e+00
-1.592143729120550468e-03 0.000000000000000000e+00
-1.589975856481889299e-03 0.000000000000000000e+00
-1.587807983843228347e-03 8.798250408246437448e-01
-1.585640111204567396e-03 8.798250408246437448e-01
-1.583472238565906444e-03 8.798250408246437448e-01
-1.581304365927245492e-03 8.798250408246437448e-01
-1.579136493288584540e-03 0.000000000000000000e+00
-1.576968620649923589e-03 0.000000000000000000e+00
-1.574800748011262637e-03 0.000000000000000000e+00
-1.572632875372601685e-03 0.000000000000000000e+00
-1.570465002733940733e-03 0.000000000000000000e+00
-1.568297130095279782e-03 0.000000000000000000e+00
-1.566129257456618830e-03 0.000000000000000000e+00
-1.563961384817957878e-03 0.000000000000000000e+00
-1.561793512179296710e-03 8.798250408246437448e-01
-1.559625639540635758e-03 8.798250408246437448e-01
-1.557457766901974806e-03 0.000000000000000000e+00
-1.555289894263313854e-03 8.798250408246437448e-01
-1.553122021624652902e-03 0.000000000000000000e+00
-1.550954148985991951e-03 8.798250408246437448e-01
-1.548786276347330999e-03 8.798250408246437448e-01
-1.546618403708670047e-03 0.000000000000000000e+00
-1.544450531070009095e-03 8.798250408246437448e-01
-1.542282658431348144e-03 8.798250408246437448e-01
-1.540114785792687192e-03 0.000000000000000000e+00
-1.537946913154026240e-03 0.000000000000000000e+00
-1.535779040515365288e-03 0.000000000000000000e+00
-1.533611167876704120e-03 0.000000000000000000e+00
-1.531443295238043168e-03 0.000000000000000000e+00
-1.529275422599382216e-03 0.000000000000000000e+00
-1.527107549960721265e-03 2.639475122473931012e+00
-1.524939677322060313e-03 0.000000000000000000e+00
-1.522771804683399361e-03 0.000000000000000000e+00
-1.520603932044738409e-03 0.000000000000000000e+00
-1.518436059406077458e-03 8.798250408246437448e-01
-1.516268186767416506e-03 0.000000000000000000e+00
-1.514100314128755554e-03 8.798250408246437448e-01
-1.511932441490094602e-03 8.798250408246437448e-01
-1.509764568851433651e-03 0.000000000000000000e+00
-1.507596696212772699e-03 8.798250408245557042e-01
-1.505428823574111530e-03 0.000000000000000000e+00
-1.503260950935450578e-03 8.798250408246437448e-01
-1.501093078296789627e-03 0.000000000000000000e+00
-1.498925205658128675e-03 0.000000000000000000e+00
-1.496757333019467723e-03 0.000000000000000000e+00
-1.494589460380806771e-03 8.798250408246437448e-01
-1.492421587742145820e-03 0.000000000000000000e+00
-1.490253715103484868e-03 8.798250408246437448e-01
-1.488085842464823916e-03 0.000000000000000000e+00
-1.485917969826162964e-03 0.000000000000000000e+00
-1.483750097187502013e-03 0.000000000000000000e+00
-1.481582224548841061e-03 0.000000000000000000e+00
-1.479414351910179892e-03 0.000000000000000000e+00
-1.477246479271518941e-03 0.000000000000000000e+00
-1.475078606632857989e-03 8.798250408246437448e-01
-1.472910733994197037e-03 2.639475122473931012e+00
-1.470742861355536085e-03 0.000000000000000000e+00
-1.468574988716875133e-03 0.000000000000000000e+00
-1.466407116078214182e-03 0.000000000000000000e+00
-1.464239243439553230e-03 8.798250408246437448e-01
-1.462071370800892278e-03 0.000000000000000000e+00
-1.459903498162231326e-03 8.798250408246437448e-01
-1.457735625523570375e-03 8.798250408246437448e-01
-1.455567752884909423e-03 8.798250408246437448e-01
-1.453399880246248471e-03 0.000000000000000000e+00
-1.451232007607587303e-03 0.000000000000000000e+00
-1.449064134968926351e-03 1.759650081649287490e+00
-1.446896262330265399e-03 0.000000000000000000e+00
-1.444728389691604447e-03 0.000000000000000000e+00
-1.442560517052943496e-03 0.000000000000000000e+00
-1.440392644414282544e-03 8.798250408246437448e-01
-1.438224771775621592e-03 8.798250408246437448e-01
-1.436056899136960640e-03 8.798250408246437448e-01
-1.433889026498299689e-03 8.798250408246437448e-01
-1.431721153859638737e-03 0.000000000000000000e+00
-1.429553281220977785e-03 1.759650081649287490e+00
-1.427385408582316833e-03 0.000000000000000000e+00
-1.425217535943655882e-03 0.000000000000000000e+00
-1.423049663304994713e-03 8.798250408246437448e-01
-1.420881790666333761e-03 8.798250408246437448e-01
-1.418713918027672809e-03 0.000000000000000000e+00
-1.416546045389011858e-03 8.798250408246437448e-01
-1.414378172750350906e-03 8.798250408246437448e-01
-1.412210300111689954e-03 8.798250408246437448e-01
-1.410042427473029002e-03 8.798250408246437448e-01
-1.407874554834368051e-03 0.000000000000000000e+00
-1.405706682195707099e-03 0.000000000000000000e+00
-1.403538809557046147e-03 2.639475122473931012e+00
-1.401370936918385195e-03 0.000000000000000000e+00
-1.399203064279724244e-03 8.798250408246437448e-01
-1.397035191641063292e-03 8.798250408245557042e-01
-1.394867319002402123e-03 8.798250408246437448e-01
-1.392699446363741171e-03 0.000000000000000000e+00
-1.390531573725080220e-03 1.759650081649287490e+00
-1.388363701086419268e-03 8.798250408246437448e-01
-1.386195828447758316e-03 0.000000000000000000e+00
-1.384027955809097364e-03 8.798250408246437448e-01
-1.381860083170436413e-03 0.000000000000000000e+00
-1.379692210531775461e-03 8.798250408246437448e-01
-1.377524337893114509e-03 0.000000000000000000e+00
-1.375356465254453557e-03 1.759650081649287490e+00
-1.373188592615792606e-03 0.000000000000000000e+00
-1.371020719977131654e-03 1.759650081649111408e+00
-1.368852847338470485e-03 0.000000000000000000e+00
-1.366684974699809534e-03 1.759650081649287490e+00
-1.364517102061148582e-03 1.759650081649287490e+00
-1.362349229422487630e-03 8.798250408246437448e-01
-1.360181356783826678e-03 0.000000000000000000e+00
-1.358013484145165727e-03 0.000000000000000000e+00
-1.355845611506504775e-03 8.798250408246437448e-01
-1.353677738867843823e-03 8.798250408246437448e-01
-1.351509866229182871e-03 8.798250408246437448e-01
-1.349341993590521920e-03 0.000000000000000000e+00
-1.347174120951860968e-03 0.000000000000000000e+00
-1.345006248313200016e-03 8.798250408246437448e-01
-1.342838375674539064e-03 8.798250408245557042e-01
-1.340670503035877896e-03 8.798250408246437448e-01
-1.338502630397216944e-03 0.000000000000000000e+00
-1.336334757758555992e-03 8.798250408246437448e-01
-1.334166885119895040e-03 1.759650081649287490e+00
-1.331999012481234089e-03 0.000000000000000000e+00
-1.329831139842573137e-03 8.798250408246437448e-01
-1.327663267203912185e-03 1.759650081649287490e+00
-1.325495394565251233e-03 0.000000000000000000e+00
-1.323327521926590282e-03 0.000000000000000000e+00
-1.321159649287929330e-03 8.798250408246437448e-01
-1.318991776649268378e-03 8.798250408246437448e-01
-1.316823904010607426e-03 8.798250408246437448e-01
-1.314656031371946475e-03 0.000000000000000000e+00
-1.312488158733285306e-03 0.000000000000000000e+00
-1.310320286094624354e-03 0.000000000000000000e+00
-1.308152413455963402e-03 8.798250408246437448e-01
-1.305984540817302451e-03 0.000000000000000000e+00
-1.303816668178641499e-03 2.639475122473931012e+00
-1.301648795539980547e-03 8.798250408246437448e-01
-1.299480922901319595e-03 0.000000000000000000e+00
-1.297313050262658644e-03 0.000000000000000000e+00
-1.295145177623997692e-03 1.759650081649287490e+00
-1.292977304985336740e-03 8.798250408246437448e-01
-1.290809432346675788e-03 0.000000000000000000e+00
-1.288641559708014837e-03 1.759650081649287490e+00
-1.286473687069353885e-03 8.798250408245557042e-01
-1.284305814430692716e-03 8.798250408246437448e-01
-1.282137941792031765e-03 0.000000000000000000e+00
-1.279970069153370813e-03 8.798250408246437448e-01
-1.277802196514709861e-03 0.000000000000000000e+00
-1.275634323876048909e-03 8.798250408246437448e-01
-1.273466451237387958e-03 8.798250408246437448e-01
-1.271298578598727006e-03 0.000000000000000000e+00
-1.269130705960066054e-03 0.000000000000000000e+00
-1.266962833321405102e-03 3.519300163298574979e+00
-1.264794960682744151e-03 0.000000000000000000e+00
-1.262627088044083199e-03 2.639475122473931012e+00
-1.260459215405422247e-03 0.000000000000000000e+00
-1.258291342766761295e-03 0.000000000000000000e+00
-1.256123470128100127e-03 0.000000000000000000e+00
-1.253955597489439175e-03 8.798250408246437448e-01
-1.251787724850778223e-03 0.000000000000000000e+00
-1.249619852212117271e-03 1.759650081649287490e+00
-1.247451979573456320e-03 8.798250408246437448e-01
-1.245284106934795368e-03 8.798250408246437448e-01
-1.243116234296134416e-03 8.798250408246437448e-01
-1.240948361657473464e-03 8.798250408246437448e-01
-1.238780489018812513e-03 8.798250408246437448e-01
-1.236612616380151561e-03 0.000000000000000000e+00
-1.234444743741490609e-03 8.798250408246437448e-01
-1.232276871102829657e-03 8.798250408246437448e-01
-1.230108998464168706e-03 0.000000000000000000e+00
-1.227941125825507537e-03 8.798250408246437448e-01
-1.225773253186846585e-03 0.000000000000000000e+00
-1.223605380548185633e-03 2.639475122473931012e+00
-1.221437507909524682e-03 8.798250408246437448e-01
-1.219269635270863730e-03 2.639475122473931012e+00
-1.217101762632202778e-03 1.759650081649287490e+00
-1.214933889993541826e-03 0.000000000000000000e+00
-1.212766017354880875e-03 1.759650081649287490e+00
-1.210598144716219923e-03 8.798250408246437448e-01
-1.208430272077558971e-03 0.000000000000000000e+00
-1.206262399438898019e-03 0.000000000000000000e+00
-1.204094526800237068e-03 8.798250408245557042e-01
-1.201926654161575899e-03 1.759650081649287490e+00
-1.199758781522914947e-03 2.639475122473931012e+00
-1.197590908884253996e-03 1.759650081649287490e+00
-1.195423036245593044e-03 1.759650081649287490e+00
-1.193255163606932092e-03 1.759650081649287490e+00
-1.191087290968271140e-03 0.000000000000000000e+00
-1.188919418329610189e-03 0.000000000000000000e+00
-1.186751545690949237e-03 8.798250408246437448e-01
-1.184583673052288285e-03 0.000000000000000000e+00
-1.182415800413627333e-03 0.000000000000000000e+00
-1.180247927774966381e-03 8.798250408246437448e-01
-1.178080055136305430e-03 8.798250408246437448e-01
-1.175912182497644478e-03 1.759650081649111408e+00
-1.173744309858983309e-03 8.798250408246437448e-01
-1.171576437220322358e-03 1.759650081649287490e+00
-1.169408564581661406e-03 2.639475122473931012e+00
-1.167240691943000454e-03 1.759650081649287490e+00
-1.165072819304339502e-03 0.000000000000000000e+00
-1.162904946665678551e-03 1.759650081649287490e+00
-1.160737074027017599e-03 0.000000000000000000e+00
-1.158569201388356647e-03 0.000000000000000000e+00
-1.156401328749695695e-03 8.798250408246437448e-01
-1.154233456111034744e-03 8.798250408246437448e-01
-1.152065583472373792e-03 0.000000000000000000e+00
-1.149897710833712840e-03 8.798250408246437448e-01
-1.147729838195051888e-03 8.798250408245557042e-01
-1.145561965556390720e-03 1.759650081649287490e+00
-1.143394092917729768e-03 8.798250408246437448e-01
-1.141226220279068816e-03 8.798250408246437448e-01
-1.139058347640407864e-03 1.759650081649287490e+00
-1.136890475001746913e-03 1.759650081649287490e+00
-1.134722602363085961e-03 8.798250408246437448e-01
-1.132554729724425009e-03 8.798250408246437448e-01
-1.130386857085764057e-03 8.798250408246437448e-01
-1.128218984447103106e-03 0.000000000000000000e+00
-1.126051111808442154e-03 0.000000000000000000e+00
-1.123883239169781202e-03 0.000000000000000000e+00
-1.121715366531120250e-03 0.000000000000000000e+00
-1.119547493892459299e-03 0.000000000000000000e+00
-1.117379621253798130e-03 8.798250408246437448e-01
-1.115211748615137178e-03 8.798250408246437448e-01
-1.113043875976476227e-03 1.759650081649287490e+00
-1.110876003337815275e-03 0.000000000000000000e+00
-1.108708130699154323e-03 2.639475122473931012e+00
-1.106540258060493371e-03 8.798250408246437448e-01
-1.104372385421832420e-03 4.399125204123218502e+00
-1.102204512783171468e-03 0.000000000000000000e+00
-1.100036640144510516e-03 0.000000000000000000e+00
-1.097868767505849564e-03 0.000000000000000000e+00
-1.095700894867188612e-03 0.000000000000000000e+00
-1.093533022228527661e-03 0.000000000000000000e+00
-1.091365149589866492e-03 0.000000000000000000e+00
-1.089197276951205540e-03 0.000000000000000000e+00
-1.087029404312544589e-03 1.759650081649287490e+00
-1.084861531673883637e-03 5.278950244947862025e+00
-1.082693659035222685e-03 0.000000000000000000e+00
-1.080525786396561733e-03 3.519300163298574979e+00
-1.078357913757900782e-03 8.798250408246437448e-01
-1.076190041119239830e-03 0.000000000000000000e+00
-1.074022168480578878e-03 2.639475122473931012e+00
-1.071854295841917926e-03 1.759650081649287490e+00
-1.069686423203256975e-03 2.639475122473931012e+00
-1.067518550564596023e-03 2.639475122473931012e+00
-1.065350677925935071e-03 8.798250408245557042e-01
-1.063182805287273902e-03 1.759650081649287490e+00
-1.061014932648612951e-03 1.759650081649287490e+00
-1.058847060009951999e-03 0.000000000000000000e+00
-1.056679187371291047e-03 0.000000000000000000e+00
-1.054511314732630095e-03 0.000000000000000000e+00
-1.052343442093969144e-03 0.000000000000000000e+00
-1.050175569455308192e-03 3.519300163298574979e+00
-1.048007696816647240e-03 2.639475122473931012e+00
-1.045839824177986288e-03 2.639475122473931012e+00
-1.043671951539325337e-03 2.639475122473931012e+00
-1.041504078900664385e-03 8.798250408246437448e-01
-1.039336206262003433e-03 1.759650081649287490e+00
-1.037168333623342481e-03 3.519300163298222817e+00
-1.035000460984681313e-03 8.798250408246437448e-01
-1.032832588346020361e-03 1.759650081649287490e+00
-1.030664715707359409e-03 1.759650081649287490e+00
-1.028496843068698458e-03 2.639475122473931012e+00
-1.026328970430037506e-03 0.000000000000000000e+00
-1.024161097791376554e-03 8.798250408246437448e-01
-1.021993225152715602e-03 3.519300163298574979e+00
-1.019825352514054650e-03 0.000000000000000000e+00
-1.017657479875393699e-03 8.798250408246437448e-01
-1.015489607236732747e-03 2.639475122473931012e+00
-1.013321734598071795e-03 4.399125204123218502e+00
-1.011153861959410843e-03 1.759650081649287490e+00
-1.008985989320749892e-03 8.798250408245557042e-01
-1.006818116682088723e-03 8.798250408246437448e-01
-1.004650244043427771e-03 3.519300163298574979e+00
-1.002482371404766820e-03 8.798250408246437448e-01
-1.000314498766105868e-03 0.000000000000000000e+00
-9.981466261274449161e-04 1.759650081649287490e+00
-9.959787534887839643e-04 8.798250408246437448e-01
-9.938108808501230126e-04 0.000000000000000000e+00
-9.916430082114620608e-04 0.000000000000000000e+00
-9.894751355728011091e-04 3.519300163298574979e+00
-9.873072629341401573e-04 8.798250408246437448e-01
-9.851393902954792055e-04 8.798250408246437448e-01
-9.829715176568182538e-04 8.798250408246437448e-01
-9.808036450181573020e-04 1.759650081649111408e+00
-9.786357723794961334e-04 8.798250408246437448e-01
-9.764678997408351817e-04 4.399125204123218502e+00
-9.743000271021742299e-04 2.639475122473931012e+00
-9.721321544635132782e-04 2.639475122473931012e+00
-9.699642818248523264e-04 2.639475122473931012e+00
-9.677964091861913747e-04 2.639475122473931012e+00
-9.656285365475304229e-04 3.519300163298574979e+00
-9.634606639088694711e-04 0.000000000000000000e+00
-9.612927912702085194e-04 1.759650081649287490e+00
-9.591249186315475676e-04 8.798250408246437448e-01
-9.569570459928866159e-04 2.639475122473931012e+00
-9.547891733542256641e-04 1.759650081649287490e+00
-9.526213007155647124e-04 2.639475122473667223e+00
-9.504534280769035438e-04 1.759650081649287490e+00
-9.482855554382425920e-04 3.519300163298574979e+00
-9.461176827995816403e-04 8.798250408246437448e-01
-9.439498101609206885e-04 0.000000000000000000e+00
-9.417819375222597367e-04 1.759650081649287490e+00
-9.396140648835987850e-04 0.000000000000000000e+00
-9.374461922449378332e-04 8.798250408246437448e-01
-9.352783196062768815e-04 8.798250408246437448e-01
-9.331104469676159297e-04 0.000000000000000000e+00
-9.309425743289549780e-04 1.759650081649287490e+00
-9.287747016902940262e-04 3.519300163298574979e+00
-9.266068290516330744e-04 1.759650081649111408e+00
-9.244389564129719059e-04 1.759650081649287490e+00
-9.222710837743109541e-04 7.038600326597149959e+00
-9.201032111356500023e-04 8.798250408246437448e-01
-9.179353384969890506e-04 2.639475122473931012e+00
-9.157674658583280988e-04 2.639475122473931012e+00
-9.135995932196671471e-04 2.639475122473931012e+00
-9.114317205810061953e-04 3.519300163298574979e+00
-9.092638479423452436e-04 3.519300163298574979e+00
-9.070959753036842918e-04 2.639475122473931012e+00
-9.049281026650233400e-04 2.639475122473931012e+00
-9.027602300263623883e-04 8.798250408246437448e-01
-9.005923573877014365e-04 1.759650081649287490e+00
-8.984244847490404848e-04 2.639475122473667223e+00
-8.962566121103793162e-04 3.519300163298574979e+00
-8.940887394717183644e-04 0.000000000000000000e+00
-8.919208668330574127e-04 5.278950244947862025e+00
-8.897529941943964609e-04 8.798250408246437448e-01
-8.875851215557355092e-04 8.798250408246437448e-01
-8.854172489170745574e-04 8.798250408246437448e-01
-8.832493762784136056e-04 2.639475122473931012e+00
-8.810815036397526539e-04 2.639475122473931012e+00
-8.789136310010917021e-04 8.798250408246437448e-01
-8.767457583624307504e-04 1.759650081649287490e+00
-8.745778857237697986e-04 2.639475122473931012e+00
-8.724100130851088469e-04 0.000000000000000000e+00
-8.702421404464478951e-04 1.759650081649111408e+00
-8.680742678077867265e-04 1.759650081649287490e+00
-8.659063951691257748e-04 3.519300163298574979e+00
-8.637385225304648230e-04 1.759650081649287490e+00
-8.615706498918038712e-04 8.798250408246437448e-01
-8.594027772531429195e-04 8.798250408246437448e-01
-8.572349046144819677e-04 2.639475122473931012e+00
-8.550670319758210160e-04 3.519300163298574979e+00
-8.528991593371600642e-04 1.759650081649287490e+00
-8.507312866984991125e-04 8.798250408246437448e-01
-8.485634140598381607e-04 1.759650081649287490e+00
-8.463955414211772089e-04 2.639475122473931012e+00
-8.442276687825162572e-04 8.798250408246437448e-01
-8.420597961438553054e-04 1.759650081649111408e+00
-8.398919235051941368e-04 1.759650081649287490e+00
-8.377240508665331851e-04 5.278950244947862025e+00
-8.355561782278722333e-04 2.639475122473931012e+00
-8.333883055892112816e-04 1.759650081649287490e+00
-8.312204329505503298e-04 4.399125204123218502e+00
-8.290525603118893781e-04 1.759650081649287490e+00
-8.268846876732284263e-04 6.158775285772506436e+00
-8.247168150345674745e-04 2.639475122473931012e+00
-8.225489423959065228e-04 8.798250408246437448e-01
-8.203810697572455710e-04 8.798250408246437448e-01
-8.182131971185846193e-04 2.639475122473931012e+00
-8.160453244799236675e-04 5.278950244947334447e+00
-8.138774518412624989e-04 3.519300163298574979e+00
-8.117095792026015472e-04 1.759650081649287490e+00
-8.095417065639405954e-04 1.759650081649287490e+00
-8.073738339252796437e-04 3.519300163298574979e+00
-8.052059612866186919e-04 6.158775285772506436e+00
-8.030380886479577401e-04 1.759650081649287490e+00
-8.008702160092967884e-04 6.158775285772506436e+00
-7.987023433706358366e-04 1.759650081649287490e+00
-7.965344707319748849e-04 7.918425367421793482e+00
-7.943665980933139331e-04 6.158775285772506436e+00
-7.921987254546529814e-04 1.759650081649287490e+00
-7.900308528159920296e-04 2.639475122473931012e+00
-7.878629801773310778e-04 7.038600326596445633e+00
-7.856951075386699093e-04 6.158775285772506436e+00
-7.835272349000089575e-04 3.519300163298574979e+00
-7.813593622613480057e-04 8.798250408246437448e-01
-7.791914896226870540e-04 2.639475122473931012e+00
-7.770236169840261022e-04 1.759650081649287490e+00
-7.748557443453651505e-04 2.639475122473931012e+00
-7.726878717067041987e-04 8.798250408246437448e-01
-7.705199990680432470e-04 8.798250408246437448e-01
-7.683521264293822952e-04 3.519300163298574979e+00
-7.661842537907213434e-04 2.639475122473931012e+00
-7.640163811520603917e-04 4.399125204123218502e+00
-7.618485085133994399e-04 1.759650081649287490e+00
-7.596806358747384882e-04 2.639475122473667223e+00
-7.575127632360773196e-04 5.278950244947862025e+00
-7.553448905974163678e-04 4.399125204123218502e+00
-7.531770179587554161e-04 1.759650081649287490e+00
-7.510091453200944643e-04 6.158775285772506436e+00
-7.488412726814335126e-04 2.639475122473931012e+00
-7.466734000427725608e-04 5.278950244947862025e+00
-7.445055274041116090e-04 1.759650081649287490e+00
-7.423376547654506573e-04 7.038600326597149959e+00
-7.401697821267897055e-04 5.278950244947862025e+00
-7.380019094881287538e-04 5.278950244947862025e+00
-7.358340368494678020e-04 2.639475122473931012e+00
-7.336661642108068503e-04 6.158775285772506436e+00
-7.314982915721458985e-04 2.639475122473931012e+00
-7.293304189334849467e-04 5.278950244947862025e+00
-7.271625462948239950e-04 2.639475122473931012e+00
-7.249946736561630432e-04 2.639475122473931012e+00
-7.228268010175020915e-04 1.759650081649287490e+00
-7.206589283788411397e-04 1.759650081649287490e+00
-7.184910557401801880e-04 3.519300163297871098e+00
-7.163231831015188025e-04 4.399125204123218502e+00
-7.141553104628578508e-04 5.278950244947862025e+00
-7.119874378241968990e-04 5.278950244947862025e+00
-7.098195651855359473e-04 6.158775285772506436e+00
-7.076516925468749955e-04 7.038600326597149959e+00
-7.054838199082140437e-04 5.278950244947862025e+00
-7.033159472695530920e-04 3.519300163298574979e+00
-7.011480746308921402e-04 5.278950244947862025e+00
-6.989802019922311885e-04 2.639475122473931012e+00
-6.968123293535702367e-04 6.158775285772506436e+00
-6.946444567149092850e-04 7.038600326597149959e+00
-6.924765840762483332e-04 1.759650081649287490e+00
-6.903087114375873815e-04 2.639475122473931012e+00
-6.881408387989264297e-04 5.278950244947862025e+00
-6.859729661602654779e-04 4.399125204123218502e+00
-6.838050935216045262e-04 8.798250408246437004e+00
-6.816372208829435744e-04 3.519300163298574979e+00
-6.794693482442826227e-04 5.278950244947862025e+00
-6.773014756056216709e-04 4.399125204123218502e+00
-6.751336029669607192e-04 8.798250408246437448e-01
-6.729657303282997674e-04 5.278950244947862025e+00
-6.707978576896388156e-04 5.278950244947862025e+00
-6.686299850509778639e-04 5.278950244947862025e+00
-6.664621124123169121e-04 4.399125204123218502e+00
-6.642942397736559604e-04 7.918425367421793482e+00
-6.621263671349950086e-04 5.278950244946805981e+00
-6.599584944963336232e-04 3.519300163298574979e+00
-6.577906218576726714e-04 1.759650081649287490e+00
-6.556227492190117197e-04 6.158775285772506436e+00
-6.534548765803507679e-04 1.055790048989572405e+01
-6.512870039416898162e-04 3.519300163298574979e+00
-6.491191313030288644e-04 6.158775285772506436e+00
-6.469512586643679126e-04 3.519300163298574979e+00
-6.447833860257069609e-04 2.639475122473931012e+00
-6.426155133870460091e-04 1.759650081649287490e+00
-6.404476407483850574e-04 7.038600326597149959e+00
-6.382797681097241056e-04 6.158775285772506436e+00
-6.361118954710631539e-04 4.399125204123218502e+00
-6.339440228324022021e-04 6.158775285772506436e+00
-6.317761501937412504e-04 5.278950244947862025e+00
-6.296082775550802986e-04 2.639475122473931012e+00
-6.274404049164193468e-04 4.399125204123218502e+00
-6.252725322777583951e-04 5.278950244947862025e+00
-6.231046596390974433e-04 3.519300163298574979e+00
-6.209367870004364916e-04 6.158775285772506436e+00
-6.187689143617755398e-04 4.399125204123218502e+00
-6.166010417231145881e-04 9.678075449071080527e+00
-6.144331690844536363e-04 4.399125204123218502e+00
-6.122652964457926845e-04 1.759650081649287490e+00
-6.100974238071317328e-04 4.399125204123218502e+00
-6.079295511684707810e-04 7.918425367420209859e+00
-6.057616785298093956e-04 4.399125204123218502e+00
-6.035938058911484438e-04 2.639475122473931012e+00
-6.014259332524874921e-04 7.918425367421793482e+00
-5.992580606138265403e-04 8.798250408246437004e+00
-5.970901879751655886e-04 8.798250408246437004e+00
-5.949223153365046368e-04 4.399125204123218502e+00
-5.927544426978436851e-04 7.038600326597149959e+00
-5.905865700591827333e-04 8.798250408246437448e-01
-5.884186974205217815e-04 3.519300163298574979e+00
-5.862508247818608298e-04 7.038600326597149959e+00
-5.840829521431998780e-04 8.798250408246437004e+00
-5.819150795045389263e-04 8.798250408246437004e+00
-5.797472068658779745e-04 7.038600326597149959e+00
-5.775793342272170228e-04 1.231755057154501287e+01
-5.754114615885560710e-04 7.918425367421793482e+00
-5.732435889498951193e-04 6.158775285772506436e+00
-5.710757163112341675e-04 4.399125204123218502e+00
-5.689078436725732157e-04 7.918425367421793482e+00
-5.667399710339122640e-04 6.158775285772506436e+00
-5.645720983952513122e-04 7.918425367421793482e+00
-5.624042257565903605e-04 7.918425367421793482e+00
-5.602363531179294087e-04 7.038600326597149959e+00
-5.580684804792684570e-04 4.399125204123218502e+00
-5.559006078406075052e-04 7.038600326597149959e+00
-5.537327352019465534e-04 1.143772553072036935e+01
-5.515648625632856017e-04 7.038600326595742196e+00
-5.493969899246242163e-04 8.798250408246437004e+00
-5.472291172859632645e-04 1.319737561236965639e+01
-5.450612446473023127e-04 1.055790048989572405e+01
-5.428933720086413610e-04 7.038600326597149959e+00
-5.407254993699804092e-04 6.158775285772506436e+00
-5.385576267313194575e-04 1.055790048989572405e+01
-5.363897540926585057e-04 7.038600326597149959e+00
-5.342218814539975540e-04 7.918425367421793482e+00
-5.320540088153366022e-04 7.038600326597149959e+00
-5.298861361766756504e-04 6.158775285772506436e+00
-5.277182635380146987e-04 1.143772553072036935e+01
-5.255503908993537469e-04 8.798250408246437004e+00
-5.233825182606927952e-04 1.495702569401894344e+01
-5.212146456220318434e-04 1.231755057154501287e+01
-5.190467729833708917e-04 1.055790048989572405e+01
-5.168789003447099399e-04 3.519300163298574979e+00
-5.147110277060489882e-04 1.319737561236965639e+01
-5.125431550673880364e-04 1.231755057154501287e+01
-5.103752824287270846e-04 1.143772553072036935e+01
-5.082074097900661329e-04 7.918425367421793482e+00
-5.060395371514051811e-04 7.918425367421793482e+00
-5.038716645127442294e-04 7.918425367421793482e+00
-5.017037918740832776e-04 1.671667577566823226e+01
-4.995359192354223259e-04 1.583685073484358696e+01
-4.973680465967613741e-04 1.759650081649287401e+01
-4.952001739581004224e-04 7.038600326595742196e+00
-4.930323013194390369e-04 1.055790048989572405e+01
-4.908644286807780852e-04 6.158775285772506436e+00
-4.886965560421171334e-04 1.319737561236965639e+01
-4.865286834034561816e-04 7.038600326597149959e+00
-4.843608107647952299e-04 3.519300163298574979e+00
-4.821929381261342781e-04 1.143772553072036935e+01
-4.800250654874733264e-04 1.143772553072036935e+01
-4.778571928488123746e-04 1.055790048989572405e+01
-4.756893202101514229e-04 9.678075449071080527e+00
-4.735214475714904711e-04 1.055790048989572405e+01
-4.713535749328295194e-04 1.583685073484358696e+01
-4.691857022941685676e-04 8.798250408246437004e+00
-4.670178296555076158e-04 8.798250408246437004e+00
-4.648499570168466641e-04 1.935615089814216105e+01
-4.626820843781857123e-04 1.319737561236965639e+01
-4.605142117395247606e-04 9.678075449071080527e+00
-4.583463391008638088e-04 1.231755057154501287e+01
-4.561784664622028571e-04 9.678075449071080527e+00
-4.540105938235419053e-04 8.798250408246437004e+00
-4.518427211848809535e-04 1.759650081649287401e+01
-4.496748485462200018e-04 1.407720065319429992e+01
-4.475069759075590500e-04 1.407720065319429992e+01
-4.453391032688980983e-04 1.231755057154501287e+01
-4.431712306302371465e-04 1.231755057154501287e+01
-4.410033579915761948e-04 1.847632585731382093e+01
-4.388354853529148093e-04 1.495702569401894344e+01
-4.366676127142538576e-04 1.847632585731751931e+01
-4.344997400755929058e-04 1.143772553072036935e+01
-4.323318674369319541e-04 2.375527610226538044e+01
-4.301639947982710023e-04 1.847632585731751931e+01
-4.279961221596100505e-04 2.463510114309002574e+01
-4.258282495209490988e-04 9.678075449071080527e+00
-4.236603768822881470e-04 2.375527610226538044e+01
-4.214925042436271953e-04 1.143772553072036935e+01
-4.193246316049662435e-04 1.143772553072036935e+01
-4.171567589663052918e-04 1.847632585731751931e+01
-4.149888863276443400e-04 1.847632585731751931e+01
-4.128210136889833883e-04 1.407720065319429992e+01
-4.106531410503224365e-04 2.023597593896680635e+01
-4.084852684116614847e-04 2.199562602061609340e+01
-4.063173957730005330e-04 2.023597593896680635e+01
-4.041495231343395812e-04 1.583685073484358696e+01
-4.019816504956786295e-04 1.319737561236965639e+01
-3.998137778570176777e-04 1.495702569401894344e+01
-3.976459052183567260e-04 1.759650081649287401e+01
-3.954780325796957742e-04 2.023597593896680635e+01
-3.933101599410348224e-04 1.143772553072036935e+01
-3.911422873023738707e-04 1.495702569401894344e+01
-3.889744146637129189e-04 2.287545106144073870e+01
-3.868065420250519672e-04 1.407720065319429992e+01
-3.846386693863910154e-04 1.935615089813828860e+01
-3.824707967477296300e-04 1.935615089814216105e+01
-3.803029241090686782e-04 1.671667577566823226e+01
-3.781350514704077265e-04 2.375527610226538044e+01
-3.759671788317467747e-04 3.343335155133646452e+01
-3.737993061930858230e-04 2.375527610226538044e+01
-3.716314335544248712e-04 2.551492618391466749e+01
-3.694635609157639194e-04 2.551492618391466749e+01
-3.672956882771029677e-04 2.815440130638859983e+01
-3.651278156384420159e-04 2.639475122473931279e+01
-3.629599429997810642e-04 2.287545106144073870e+01
-3.607920703611201124e-04 2.639475122473931279e+01
-3.586241977224591607e-04 2.199562602061609340e+01
-3.564563250837982089e-04 2.111580097979144810e+01
-3.542884524451372572e-04 3.431317659216110627e+01
-3.521205798064763054e-04 3.167370146968717393e+01
-3.499527071678153536e-04 2.991405138803788688e+01
-3.477848345291544019e-04 2.815440130638859983e+01
-3.456169618904934501e-04 2.991405138803788688e+01
-3.434490892518324984e-04 2.903422634721324158e+01
-3.412812166131715466e-04 2.375527610226538044e+01
-3.391133439745105949e-04 4.135177691875825445e+01
-3.369454713358496431e-04 3.167370146968717393e+01
-3.347775986971886913e-04 4.487107708205682854e+01
-3.326097260585277396e-04 2.199562602061609340e+01
-3.304418534198667878e-04 3.607282667381038976e+01
-3.282739807812058361e-04 3.167370146968083944e+01
-3.261061081425444506e-04 3.783247675545968036e+01
-3.239382355038834989e-04 3.167370146968717393e+01
-3.217703628652225471e-04 3.607282667381038976e+01
-3.196024902265615954e-04 2.815440130638859983e+01
-3.174346175879006436e-04 3.519300163298574802e+01
-3.152667449492396919e-04 4.487107708205682854e+01
-3.130988723105787401e-04 3.343335155133646452e+01
-3.109309996719177883e-04 3.871230179628432211e+01
-3.087631270332568366e-04 3.255352651051181567e+01
-3.065952543945958848e-04 3.959212683710897096e+01
-3.044273817559349331e-04 3.959212683710897096e+01
-3.022595091172739813e-04 3.783247675545968036e+01
-3.000916364786130296e-04 4.487107708205682854e+01
-2.979237638399520778e-04 4.399125204123218680e+01
-2.957558912012911261e-04 4.575090212288147740e+01
-2.935880185626301743e-04 4.135177691875825445e+01
-2.914201459239692225e-04 3.519300163298574802e+01
-2.892522732853082708e-04 4.399125204123218680e+01
-2.870844006466473190e-04 5.015002732700469323e+01
-2.849165280079863673e-04 4.663072716370611914e+01
-2.827486553693254155e-04 5.718862765360184142e+01
-2.805807827306644638e-04 5.366932749030326733e+01
-2.784129100920035120e-04 5.454915253112790907e+01
-2.762450374533425602e-04 5.102985236782933498e+01
-2.740771648146816085e-04 5.806845269441487289e+01
-2.719092921760202231e-04 6.158775285772506436e+01
-2.697414195373592713e-04 4.575090212288147740e+01
-2.675735468986983195e-04 5.982810277607577376e+01
-2.654056742600373678e-04 6.158775285772506436e+01
-2.632378016213764160e-04 4.663072716370611914e+01
-2.610699289827154643e-04 5.190967740865397673e+01
-2.589020563440545125e-04 6.510705302102363135e+01
-2.567341837053935608e-04 6.334740293937434785e+01
-2.545663110667326090e-04 6.598687806184827309e+01
-2.523984384280716572e-04 5.982810277607577376e+01
-2.502305657894107055e-04 5.982810277607577376e+01
-2.480626931507497537e-04 7.918425367421794192e+01
-2.458948205120888020e-04 7.566495351091936072e+01
-2.437269478734278502e-04 8.622285400081509010e+01
-2.415590752347668985e-04 7.302547838844543548e+01
-2.393912025961059467e-04 8.798250408246437360e+01
-2.372233299574449950e-04 9.502110440906152178e+01
-2.350554573187840432e-04 8.886232912328901534e+01
-2.328875846801230914e-04 8.710267904163973185e+01
-2.307197120414621397e-04 7.918425367421794192e+01
-2.285518394028011879e-04 8.094390375586722541e+01
-2.263839667641402362e-04 1.029395297764833117e+02
-2.242160941254792844e-04 1.178965554705022640e+02
-2.220482214868183327e-04 9.942022961318474472e+01
-2.198803488481573809e-04 1.064588299397818929e+02
-2.177124762094964291e-04 1.073386549805850620e+02
-2.155446035708350437e-04 1.170167304296776223e+02
-2.133767309321740920e-04 1.214158556338008310e+02
-2.112088582935131402e-04 1.143772553072036828e+02
-2.090409856548521884e-04 1.214158556338008310e+02
-2.068731130161912367e-04 1.346132312461704998e+02
-2.047052403775302849e-04 1.504500819810140797e+02
-2.025373677388693332e-04 1.354930562869951416e+02
-2.003694951002083814e-04 1.416518315727676338e+02
-1.982016224615474297e-04 1.566088572667865719e+02
-1.960337498228864779e-04 1.592483323892605256e+02
-1.938658771842255261e-04 1.742053580832794637e+02
-1.916980045455645744e-04 1.944413340222462523e+02
-1.895301319069036226e-04 2.067588845937912652e+02
-1.873622592682426709e-04 1.856430836139998348e+02
-1.851943866295817191e-04 1.856430836139998348e+02
-1.830265139909207674e-04 2.278746855735827239e+02
-1.808586413522598156e-04 2.331536358185305744e+02
-1.786907687135988639e-04 2.269948605327580822e+02
-1.765228960749379121e-04 2.674668124106917162e+02
-1.743550234362769603e-04 2.648273372882177341e+02
-1.721871507976160086e-04 2.525097867166727497e+02
-1.700192781589550568e-04 2.956212137170803089e+02
-1.678514055202941051e-04 3.026598140436774429e+02
-1.656835328816331533e-04 3.035396390845020846e+02
-1.635156602429722016e-04 3.220159649417551577e+02
-1.613477876043108161e-04 3.360931655950138861e+02
-1.591799149656498644e-04 3.880028430036678628e+02
-1.570120423269889126e-04 4.029598686976868294e+02
-1.548441696883279609e-04 4.047195187793361129e+02
-1.526762970496670091e-04 4.469511207389190304e+02
-1.505084244110060573e-04 4.619081464329379401e+02
-1.483405517723451056e-04 4.698265718003597726e+02
-1.461726791336841538e-04 4.751055220453076231e+02
-1.440048064950232021e-04 5.578090758828241178e+02
-1.418369338563622503e-04 5.454915253112791333e+02
-1.396690612177012986e-04 5.894827773525113344e+02
-1.375011885790403468e-04 6.317143793120942519e+02
-1.353333159403793950e-04 6.554696554143595222e+02
-1.331654433017184433e-04 6.906626570473453057e+02
-1.309975706630574915e-04 7.152977581904353883e+02
-1.288296980243965398e-04 7.636881354357907412e+02
-1.266618253857355880e-04 8.481513393549565762e+02
-1.244939527470746363e-04 8.226364131710419088e+02
-1.223260801084136845e-04 8.657478401714494112e+02
-1.201582074697527328e-04 9.590092944988616637e+02
-1.179903348310917810e-04 1.006519846703392432e+03
-1.158224621924308292e-04 1.080425150132662566e+03
-1.136545895537698775e-04 1.181605029827496537e+03
-1.114867169151089257e-04 1.212398906256359169e+03
-1.093188442764479740e-04 1.251991033093468104e+03
-1.071509716377870222e-04 1.333814761889893134e+03
-1.049830989991256368e-04 1.370767413604794910e+03
-1.028152263604646850e-04 1.485144668911998679e+03
-1.006473537218037333e-04 1.530895571034880049e+03
-9.847948108314278151e-05 1.636474575933837286e+03
-9.631160844448182975e-05 1.741173755791969825e+03
-9.414373580582087800e-05 1.853791361017524423e+03
-9.197586316715992624e-05 1.933855439732566992e+03
-8.980799052849897449e-05 1.960250190957306131e+03
-8.764011788983802273e-05 2.089584471958528866e+03
-8.547224525117707097e-05 2.079026571468632937e+03
-8.330437261251611922e-05 2.292824056389021735e+03
-8.113649997385516746e-05 2.352652159165097146e+03
-7.896862733519421571e-05 2.497823290901163546e+03
-7.680075469653326395e-05 2.608681246045068747e+03
-7.463288205787231219e-05 2.748573427536186955e+03
-7.246500941921136044e-05 2.943894586599257764e+03
-7.029713678055040868e-05 2.858551557639267685e+03
-6.812926414188945692e-05 3.089945543376148635e+03
-6.596139150322850517e-05 3.246554400642935434e+03
-6.379351886456755341e-05 3.318700053990556171e+03
-6.162564622590660166e-05 3.448034334991778906e+03
-5.945777358724564990e-05 3.587046691442072643e+03
-5.728990094858469814e-05 3.827238927587200124e+03
-5.512202830992374639e-05 3.913461781588015128e+03
-5.295415567126279463e-05 3.961852158832577970e+03
-5.078628303260140919e-05 4.143096117243247136e+03
-4.861841039394045744e-05 4.340176926387967796e+03
-4.645053775527950568e-05 4.281228648652716402e+03
-4.428266511661855392e-05 4.596206013267938943e+03
-4.211479247795760217e-05 4.574210387247322615e+03
-3.994691983929665041e-05 4.784488572004412163e+03
-3.777904720063569866e-05 5.013243082618820154e+03
-3.561117456197474690e-05 4.925260578536355752e+03
-3.344330192331379514e-05 5.160173864436535041e+03
-3.127542928465284339e-05 5.337898522683113697e+03
-2.910755664599189163e-05 5.365173098948677762e+03
-2.693968400733093987e-05 5.413563476194032773e+03
-2.477181136866998812e-05 5.802446144238525449e+03
-2.260393873000903636e-05 5.746137341625748377e+03
-2.043606609134808461e-05 5.830600545544913984e+03
-1.826819345268713285e-05 5.830600545544913984e+03
-1.610032081402618109e-05 5.988969052893349726e+03
-1.393244817536522934e-05 6.063754181363444332e+03
-1.176457553670427758e-05 6.033840129975406853e+03
-9.596702898043325825e-06 6.120062983976221403e+03
-7.428830259382374068e-06 6.138539309833538937e+03
-5.260957620721422312e-06 6.251156915059093990e+03
-3.093084982060470556e-06 6.273152541079709408e+03
-9.252123433995187995e-07 6.094548057792307191e+03
1.242660295261432957e-06 6.259075340426515140e+03
3.410532933922384713e-06 6.242358664649598722e+03
5.578405572583770150e-06 6.253796390181567403e+03
7.746278211244721906e-06 6.258195515385690669e+03
9.914150849905673663e-06 6.268753415875586143e+03
1.208202348856662542e-05 6.150856860405084262e+03
1.424989612722757718e-05 6.196607762527965860e+03
1.641776876588852893e-05 6.010964678913966054e+03
1.858564140454948069e-05 6.082230507220761865e+03
2.075351404321043244e-05 5.946737450933766922e+03
2.292138668187138420e-05 5.824441770259141776e+03
2.508925932053233596e-05 5.719742590401008783e+03
2.725713195919328771e-05 5.680150463563900303e+03
2.942500459785423947e-05 5.639678511685966441e+03
3.159287723651519122e-05 5.525301256378762446e+03
3.376074987517614298e-05 5.309744121376725161e+03
3.592862251383709474e-05 5.261353744131369240e+03
3.809649515249804649e-05 5.200645816314468902e+03
4.026436779115899825e-05 5.126740512885198768e+03
4.243224042981995001e-05 4.977170255945009558e+03
4.460011306848090176e-05 4.988607981475729503e+03
4.676798570714185352e-05 4.698265718003597613e+03
4.893585834580280527e-05 4.425519955347957875e+03
5.110373098446375703e-05 4.482708583001559418e+03
5.327160362312470879e-05 4.325219900693948148e+03
5.543947626178566054e-05 4.200284744896849588e+03
5.760734890044661230e-05 4.080628539344697401e+03
5.977522153910756406e-05 3.904663531178987796e+03
6.194309417776894949e-05 3.821080152301427916e+03
6.411096681642990125e-05 3.670630070320413779e+03
6.627883945509085301e-05 3.549214214686612650e+03
6.844671209375180476e-05 3.494665062155484975e+03
7.061458473241275652e-05 3.324858829276328834e+03
7.278245737107370827e-05 3.156812246478821635e+03
7.495033000973466003e-05 3.042434991171618094e+03
7.711820264839561179e-05 3.025718315395949958e+03
7.928607528705656354e-05 2.844474356986072962e+03
8.145394792571751530e-05 2.704582175494954754e+03
8.362182056437846706e-05 2.481986440166319881e+03
8.578969320303941881e-05 2.470548714635599481e+03
8.795756584170037057e-05 2.368489009899940811e+03
9.012543848036132232e-05 2.284025805980775203e+03
9.229331111902227408e-05 2.225077528245523808e+03
9.446118375768322584e-05 2.020078293733381997e+03
9.662905639634417759e-05 1.984885292100396327e+03
9.879692903500512935e-05 1.839714160364329928e+03
1.009648016736660811e-04 1.768448332057533889e+03
1.031326743123270329e-04 1.631195625688889550e+03
1.053005469509879846e-04 1.545852596728899016e+03
1.074684195896489364e-04 1.541453471524775750e+03
1.096362922283098881e-04 1.470187643217979712e+03
1.118041648669708399e-04 1.336454237012633712e+03
1.139720375056317916e-04 1.306540185624334526e+03
1.161399101442931771e-04 1.207999781052235903e+03
1.183077827829541288e-04 1.183364679909145707e+03
1.204756554216150806e-04 1.076026024928539300e+03
1.226435280602760323e-04 1.025875997601534664e+03
1.248114006989369841e-04 9.519706941722645297e+02
1.269792733375979359e-04 9.616487696213356458e+02
1.291471459762588876e-04 8.490311643957811611e+02
1.313150186149198394e-04 8.305548385384636276e+02
1.334828912535807911e-04 7.707267357623878752e+02
1.356507638922417429e-04 7.619284853541414577e+02
1.378186365309026946e-04 7.284951338028049577e+02
1.399865091695636464e-04 6.528301802918856538e+02
1.421543818082245982e-04 6.501907051694116717e+02
1.443222544468855499e-04 6.713065061492031873e+02
1.464901270855465017e-04 5.428520501888051513e+02
1.486579997242074534e-04 5.182169490457151824e+02
1.508258723628684052e-04 4.979809731067483654e+02
1.529937450015293569e-04 4.671870966778858474e+02
1.551616176401903087e-04 4.592686713104640148e+02
1.573294902788512604e-04 4.284747948816014969e+02
1.594973629175122122e-04 3.985607434935636206e+02
1.616652355561731640e-04 3.792045925954214454e+02
1.638331081948341157e-04 3.959212683710896954e+02
1.660009808334950675e-04 3.308142153500660356e+02
1.681688534721560192e-04 3.308142153500660356e+02
1.703367261108169710e-04 3.096984143702126175e+02
1.725045987494783564e-04 2.973808637987295924e+02
1.746724713881393082e-04 2.850633132271845511e+02
1.768403440268002599e-04 2.542694367983220332e+02
1.790082166654612117e-04 2.269948605327580822e+02
1.811760893041221634e-04 2.305141606960566492e+02
1.833439619427831152e-04 2.551492618391466749e+02
1.855118345814440670e-04 2.181966101245116363e+02
1.876797072201050187e-04 2.120378348387391441e+02
1.898475798587659705e-04 1.988404592263694894e+02
1.920154524974269222e-04 1.706860579199808967e+02
1.941833251360878740e-04 1.882825587364737601e+02
1.963511977747488257e-04 1.777246582465780307e+02
1.985190704134097775e-04 1.601281574300851673e+02
2.006869430520707293e-04 1.469307818177155127e+02
2.028548156907316810e-04 1.372527063686444251e+02
2.050226883293926328e-04 1.328535811645212164e+02
2.071905609680535845e-04 1.205360305929761893e+02
2.093584336067145363e-04 1.275746309195733375e+02
2.115263062453754880e-04 1.310939310828719044e+02
2.136941788840364398e-04 1.029395297764833117e+02
2.158620515226973915e-04 1.170167304296776223e+02
2.180299241613583433e-04 1.029395297764833117e+02
2.201977968000192951e-04 8.622285400081509010e+01
2.223656694386802468e-04 1.082184800214311764e+02
2.245335420773411986e-04 9.238162928658759654e+01
2.267014147160021503e-04 9.678075449069145009e+01
2.288692873546635358e-04 7.214565334762077953e+01
2.310371599933244875e-04 7.038600326597149603e+01
2.332050326319854393e-04 7.302547838844543548e+01
2.353729052706463910e-04 6.246757789854970611e+01
2.375407779093073428e-04 7.742460359256864422e+01
2.397086505479682945e-04 7.038600326597149603e+01
2.418765231866292463e-04 7.566495351091936072e+01
2.440443958252901981e-04 6.158775285772506436e+01
2.462122684639511498e-04 5.542897757195255792e+01
2.483801411026121016e-04 4.927020228618005149e+01
2.505480137412730533e-04 5.894827773525113201e+01
2.527158863799340051e-04 5.278950244947862558e+01
2.548837590185949568e-04 4.311142700040754505e+01
2.570516316572559086e-04 5.015002732700469323e+01
2.592195042959168604e-04 5.366932749030326733e+01
2.613873769345778121e-04 5.278950244947862558e+01
2.635552495732387639e-04 5.190967740865397673e+01
2.657231222118997156e-04 4.751055220453076089e+01
2.678909948505606674e-04 4.575090212288147740e+01
2.700588674892216191e-04 5.278950244947862558e+01
2.722267401278825709e-04 4.223160195958289620e+01
2.743946127665435226e-04 5.190967740865397673e+01
2.765624854052044744e-04 3.343335155133646452e+01
2.787303580438654262e-04 4.047195187793361271e+01
2.808982306825263779e-04 2.727457626555849757e+01
2.830661033211877634e-04 3.519300163298574802e+01
2.852339759598487151e-04 3.783247675545968036e+01
2.874018485985096669e-04 4.311142700040754505e+01
2.895697212371706186e-04 3.871230179628432211e+01
2.917375938758315704e-04 3.079387642886253218e+01
2.939054665144925221e-04 2.639475122473931279e+01
2.960733391531534739e-04 2.815440130638859983e+01
2.982412117918144256e-04 3.079387642886253218e+01
3.004090844304753774e-04 2.111580097979144810e+01
3.025769570691363292e-04 2.199562602061609340e+01
3.047448297077972809e-04 2.815440130638859983e+01
3.069127023464582327e-04 2.903422634721324158e+01
3.090805749851191844e-04 1.935615089814216105e+01
3.112484476237801362e-04 2.903422634721324158e+01
3.134163202624410879e-04 2.199562602061609340e+01
3.155841929011020397e-04 2.991405138803788688e+01
3.177520655397629915e-04 1.671667577566823226e+01
3.199199381784239432e-04 1.671667577566823226e+01
3.220878108170848950e-04 2.727457626556395454e+01
3.242556834557458467e-04 1.759650081649287401e+01
3.264235560944067985e-04 1.935615089814216105e+01
3.285914287330677502e-04 1.407720065319429992e+01
3.307593013717287020e-04 2.375527610226538044e+01
3.329271740103896537e-04 1.759650081649287401e+01
3.350950466490506055e-04 2.287545106144073870e+01
3.372629192877115573e-04 2.199562602061169159e+01
3.394307919263729427e-04 2.287545106144073870e+01
3.415986645650338945e-04 1.847632585731751931e+01
3.437665372036948462e-04 1.407720065319429992e+01
3.459344098423557980e-04 1.935615089814216105e+01
3.481022824810167497e-04 2.023597593896680635e+01
3.502701551196777015e-04 2.199562602061609340e+01
3.524380277583386532e-04 1.583685073484358696e+01
3.546059003969996050e-04 1.407720065319429992e+01
3.567737730356605567e-04 1.407720065319429992e+01
3.589416456743215085e-04 1.847632585731751931e+01
3.611095183129824603e-04 1.671667577566823226e+01
3.632773909516434120e-04 2.023597593896680635e+01
3.654452635903043638e-04 1.583685073484358696e+01
3.676131362289653155e-04 1.231755057154501287e+01
3.697810088676262673e-04 1.407720065319429992e+01
3.719488815062872190e-04 1.583685073484358696e+01
3.741167541449481708e-04 1.583685073484358696e+01
3.762846267836091226e-04 1.671667577566823226e+01
3.784524994222700743e-04 2.463510114309002574e+01
3.806203720609310261e-04 1.935615089814216105e+01
3.827882446995919778e-04 1.231755057154501287e+01
3.849561173382529296e-04 1.407720065319429992e+01
3.871239899769138813e-04 1.759650081649287401e+01
3.892918626155748331e-04 1.671667577566823226e+01
3.914597352542357848e-04 9.678075449069144298e+00
3.936276078928971703e-04 1.143772553072036935e+01
3.957954805315581220e-04 1.143772553072036935e+01
3.979633531702190738e-04 1.231755057154501287e+01
4.001312258088800256e-04 1.231755057154501287e+01
4.022990984475409773e-04 1.143772553072036935e+01
4.044669710862019291e-04 8.798250408246437004e+00
4.066348437248628808e-04 1.407720065319429992e+01
4.088027163635238326e-04 7.038600326597149959e+00
4.109705890021847843e-04 9.678075449071080527e+00
4.131384616408457361e-04 1.231755057154501287e+01
4.153063342795066878e-04 1.319737561236965639e+01
4.174742069181676396e-04 6.158775285772506436e+00
4.196420795568285914e-04 1.143772553072036935e+01
4.218099521954895431e-04 7.918425367421793482e+00
4.239778248341504949e-04 7.918425367421793482e+00
4.261456974728114466e-04 1.143772553072036935e+01
4.283135701114723984e-04 6.158775285772506436e+00
4.304814427501333501e-04 6.158775285772506436e+00
4.326493153887943019e-04 7.918425367421793482e+00
4.348171880274552537e-04 4.399125204123218502e+00
4.369850606661162054e-04 8.798250408246437004e+00
4.391529333047771572e-04 7.038600326597149959e+00
4.413208059434381089e-04 9.678075449071080527e+00
4.434886785820990607e-04 1.143772553072036935e+01
4.456565512207600124e-04 1.231755057154501287e+01
4.478244238594209642e-04 2.639475122473402990e+00
4.499922964980823496e-04 5.278950244947862025e+00
4.521601691367433014e-04 5.278950244947862025e+00
4.543280417754042531e-04 9.678075449071080527e+00
4.564959144140652049e-04 6.158775285772506436e+00
4.586637870527261567e-04 3.519300163298574979e+00
4.608316596913871084e-04 6.158775285772506436e+00
4.629995323300480602e-04 8.798250408246437004e+00
4.651674049687090119e-04 7.038600326597149959e+00
4.673352776073699637e-04 6.158775285772506436e+00
4.695031502460309154e-04 7.038600326597149959e+00
4.716710228846918672e-04 6.158775285772506436e+00
4.738388955233528189e-04 1.759650081649287490e+00
4.760067681620137707e-04 6.158775285772506436e+00
4.781746408006747225e-04 7.038600326597149959e+00
4.803425134393356742e-04 6.158775285772506436e+00
4.825103860779966260e-04 5.278950244947862025e+00
4.846782587166575777e-04 4.399125204123218502e+00
4.868461313553185295e-04 8.798250408246437004e+00
4.890140039939794812e-04 8.798250408246437004e+00
4.911818766326404330e-04 3.519300163298574979e+00
4.933497492713013848e-04 6.158775285772506436e+00
4.955176219099623365e-04 6.158775285772506436e+00
4.976854945486232883e-04 6.158775285772506436e+00
4.998533671872842400e-04 4.399125204123218502e+00
5.020212398259451918e-04 4.399125204122338317e+00
5.041891124646065772e-04 9.678075449071080527e+00
5.063569851032675290e-04 7.038600326597149959e+00
5.085248577419284807e-04 2.639475122473931012e+00
5.106927303805894325e-04 1.759650081649287490e+00
5.128606030192503842e-04 7.038600326597149959e+00
5.150284756579113360e-04 6.158775285772506436e+00
5.171963482965722878e-04 3.519300163298574979e+00
5.193642209352332395e-04 3.519300163298574979e+00
5.215320935738941913e-04 2.639475122473931012e+00
5.236999662125551430e-04 2.639475122473931012e+00
5.258678388512160948e-04 2.639475122473931012e+00
5.280357114898770465e-04 7.038600326597149959e+00
5.302035841285379983e-04 1.759650081649287490e+00
5.323714567671989500e-04 7.038600326597149959e+00
5.345393294058599018e-04 4.399125204123218502e+00
5.367072020445208536e-04 1.759650081649287490e+00
5.388750746831818053e-04 1.759650081649287490e+00
5.410429473218427571e-04 3.519300163298574979e+00
5.432108199605037088e-04 1.759650081649287490e+00
5.453786925991646606e-04 3.519300163298574979e+00
5.475465652378256123e-04 6.158775285772506436e+00
5.497144378764865641e-04 4.399125204123218502e+00
5.518823105151475159e-04 1.759650081649287490e+00
5.540501831538084676e-04 8.798250408246437448e-01
5.562180557924694194e-04 2.639475122473931012e+00
5.583859284311303711e-04 8.798250408244677745e-01
5.605538010697917566e-04 4.399125204123218502e+00
5.627216737084527083e-04 3.519300163298574979e+00
5.648895463471136601e-04 7.038600326597149959e+00
5.670574189857746118e-04 5.278950244947862025e+00
5.692252916244355636e-04 3.519300163298574979e+00
5.713931642630965153e-04 2.639475122473931012e+00
5.735610369017574671e-04 8.798250408246437448e-01
5.757289095404184188e-04 1.759650081649287490e+00
5.778967821790793706e-04 2.639475122473931012e+00
5.800646548177403224e-04 7.038600326597149959e+00
5.822325274564012741e-04 2.639475122473931012e+00
5.844004000950622259e-04 2.639475122473931012e+00
5.865682727337231776e-04 8.798250408246437448e-01
5.887361453723841294e-04 1.759650081649287490e+00
5.909040180110450811e-04 2.639475122473931012e+00
5.930718906497060329e-04 3.519300163298574979e+00
5.952397632883669847e-04 3.519300163298574979e+00
5.974076359270279364e-04 4.399125204123218502e+00
5.995755085656888882e-04 2.639475122473931012e+00
6.017433812043498399e-04 8.798250408246437448e-01
6.039112538430107917e-04 1.759650081649287490e+00
6.060791264816717434e-04 1.759650081649287490e+00
6.082469991203326952e-04 0.000000000000000000e+00
6.104148717589936469e-04 8.798250408246437448e-01
6.125827443976545987e-04 2.639475122473931012e+00
6.147506170363155505e-04 1.759650081648935549e+00
6.169184896749769359e-04 1.759650081649287490e+00
6.190863623136378877e-04 3.519300163298574979e+00
6.212542349522988394e-04 1.759650081649287490e+00
6.234221075909597912e-04 7.918425367421793482e+00
6.255899802296207429e-04 2.639475122473931012e+00
6.277578528682816947e-04 4.399125204123218502e+00
6.299257255069426464e-04 3.519300163298574979e+00
6.320935981456035982e-04 1.759650081649287490e+00
6.342614707842645499e-04 1.759650081649287490e+00
6.364293434229255017e-04 3.519300163298574979e+00
6.385972160615864535e-04 2.639475122473931012e+00
6.407650887002474052e-04 1.759650081649287490e+00
6.429329613389083570e-04 1.759650081649287490e+00
6.451008339775693087e-04 0.000000000000000000e+00
6.472687066162302605e-04 1.759650081649287490e+00
6.494365792548912122e-04 3.519300163298574979e+00
6.516044518935521640e-04 1.759650081649287490e+00
6.537723245322131158e-04 8.798250408246437448e-01
6.559401971708740675e-04 2.639475122473931012e+00
6.581080698095350193e-04 2.639475122473931012e+00
6.602759424481959710e-04 8.798250408246437448e-01
6.624438150868569228e-04 8.798250408246437448e-01
6.646116877255178745e-04 2.639475122473931012e+00
6.667795603641788263e-04 0.000000000000000000e+00
6.689474330028397780e-04 2.639475122473402990e+00
6.711153056415011635e-04 2.639475122473931012e+00
6.732831782801621152e-04 1.759650081649287490e+00
6.754510509188230670e-04 0.000000000000000000e+00
6.776189235574840188e-04 8.798250408246437448e-01
6.797867961961449705e-04 8.798250408246437448e-01
6.819546688348059223e-04 8.798250408246437448e-01
6.841225414734668740e-04 0.000000000000000000e+00
6.862904141121278258e-04 0.000000000000000000e+00
6.884582867507887775e-04 1.759650081649287490e+00
6.906261593894497293e-04 0.000000000000000000e+00
6.927940320281106810e-04 1.759650081649287490e+00
6.949619046667716328e-04 0.000000000000000000e+00
6.971297773054325846e-04 0.000000000000000000e+00
6.992976499440935363e-04 2.639475122473931012e+00
7.014655225827544881e-04 1.759650081649287490e+00
7.036333952214154398e-04 0.000000000000000000e+00
7.058012678600763916e-04 8.798250408246437448e-01
7.079691404987373433e-04 0.000000000000000000e+00
7.101370131373982951e-04 8.798250408246437448e-01
7.123048857760592469e-04 8.798250408246437448e-01
7.144727584147201986e-04 1.759650081649287490e+00
7.166406310533811504e-04 1.759650081649287490e+00
7.188085036920421021e-04 1.759650081649287490e+00
7.209763763307030539e-04 0.000000000000000000e+00
7.231442489693640056e-04 0.000000000000000000e+00
7.253121216080249574e-04 8.798250408244677745e-01
7.274799942466863428e-04 0.000000000000000000e+00
7.296478668853472946e-04 0.000000000000000000e+00
7.318157395240082463e-04 0.000000000000000000e+00
7.339836121626691981e-04 0.000000000000000000e+00
7.361514848013301499e-04 1.759650081649287490e+00
7.383193574399911016e-04 0.000000000000000000e+00
7.404872300786520534e-04 1.759650081649287490e+00
7.426551027173130051e-04 8.798250408246437448e-01
7.448229753559739569e-04 8.798250408246437448e-01
7.469908479946349086e-04 0.000000000000000000e+00
7.491587206332958604e-04 1.759650081649287490e+00
7.513265932719568121e-04 0.000000000000000000e+00
7.534944659106177639e-04 0.000000000000000000e+00
7.556623385492787157e-04 0.000000000000000000e+00
7.578302111879396674e-04 0.000000000000000000e+00
7.599980838266006192e-04 0.000000000000000000e+00
7.621659564652615709e-04 0.000000000000000000e+00
7.643338291039225227e-04 0.000000000000000000e+00
7.665017017425834744e-04 2.639475122473931012e+00
7.686695743812444262e-04 0.000000000000000000e+00
7.708374470199053780e-04 0.000000000000000000e+00
7.730053196585663297e-04 1.759650081649287490e+00
7.751731922972272815e-04 0.000000000000000000e+00
7.773410649358882332e-04 0.000000000000000000e+00
7.795089375745491850e-04 0.000000000000000000e+00
7.816768102132101367e-04 8.798250408244677745e-01
7.838446828518715222e-04 8.798250408246437448e-01
7.860125554905324739e-04 8.798250408246437448e-01
7.881804281291934257e-04 0.000000000000000000e+00
7.903483007678543774e-04 0.000000000000000000e+00
7.925161734065153292e-04 0.000000000000000000e+00
7.946840460451762810e-04 0.000000000000000000e+00
7.968519186838372327e-04 8.798250408246437448e-01
7.990197913224981845e-04 1.759650081649287490e+00
8.011876639611591362e-04 0.000000000000000000e+00
8.033555365998200880e-04 0.000000000000000000e+00
8.055234092384810397e-04 0.000000000000000000e+00
8.076912818771419915e-04 8.798250408246437448e-01
8.098591545158029432e-04 8.798250408246437448e-01
8.120270271544638950e-04 0.000000000000000000e+00
8.141948997931248468e-04 0.000000000000000000e+00
8.163627724317857985e-04 0.000000000000000000e+00
8.185306450704467503e-04 8.798250408246437448e-01
8.206985177091077020e-04 0.000000000000000000e+00
8.228663903477686538e-04 8.798250408246437448e-01
8.250342629864296055e-04 0.000000000000000000e+00
8.272021356250905573e-04 0.000000000000000000e+00
8.293700082637515091e-04 0.000000000000000000e+00
8.315378809024124608e-04 0.000000000000000000e+00
8.337057535410734126e-04 0.000000000000000000e+00
8.358736261797343643e-04 0.000000000000000000e+00
8.380414988183957498e-04 8.798250408246437448e-01
8.402093714570567015e-04 0.000000000000000000e+00
8.423772440957176533e-04 8.798250408246437448e-01
8.445451167343786050e-04 0.000000000000000000e+00
8.467129893730395568e-04 0.000000000000000000e+00
8.488808620117005085e-04 8.798250408246437448e-01
8.510487346503614603e-04 0.000000000000000000e+00
8.532166072890224121e-04 1.759650081649287490e+00
8.553844799276833638e-04 0.000000000000000000e+00
8.575523525663443156e-04 0.000000000000000000e+00
8.597202252050052673e-04 0.000000000000000000e+00
8.618880978436662191e-04 0.000000000000000000e+00
8.640559704823271708e-04 0.000000000000000000e+00
8.662238431209881226e-04 0.000000000000000000e+00
8.683917157596490743e-04 8.798250408246437448e-01
8.705595883983100261e-04 0.000000000000000000e+00
8.727274610369709779e-04 0.000000000000000000e+00
8.748953336756319296e-04 8.798250408246437448e-01
8.770632063142928814e-04 0.000000000000000000e+00
8.792310789529538331e-04 0.000000000000000000e+00
8.813989515916147849e-04 0.000000000000000000e+00
8.835668242302757366e-04 0.000000000000000000e+00
8.857346968689366884e-04 0.000000000000000000e+00
8.879025695075976402e-04 0.000000000000000000e+00
8.900704421462585919e-04 0.000000000000000000e+00
8.922383147849195437e-04 0.000000000000000000e+00
8.944061874235809291e-04 8.798250408246437448e-01
8.965740600622418809e-04 0.000000000000000000e+00
8.987419327009028326e-04 0.000000000000000000e+00
9.009098053395637844e-04 0.000000000000000000e+00
9.030776779782247361e-04 8.798250408246437448e-01
9.052455506168856879e-04 0.000000000000000000e+00
9.074134232555466396e-04 0.000000000000000000e+00
9.095812958942075914e-04 0.000000000000000000e+00
9.117491685328685432e-04 0.000000000000000000e+00
9.139170411715294949e-04 0.000000000000000000e+00
9.160849138101904467e-04 0.000000000000000000e+00
9.182527864488513984e-04 0.000000000000000000e+00
9.204206590875123502e-04 0.000000000000000000e+00
9.225885317261733019e-04 8.798250408246437448e-01
9.247564043648342537e-04 0.000000000000000000e+00
9.269242770034952054e-04 8.798250408246437448e-01
9.290921496421561572e-04 8.798250408246437448e-01
9.312600222808171090e-04 0.000000000000000000e+00
9.334278949194780607e-04 0.000000000000000000e+00
9.355957675581390125e-04 0.000000000000000000e+00
9.377636401967999642e-04 0.000000000000000000e+00
9.399315128354609160e-04 0.000000000000000000e+00
9.420993854741218677e-04 0.000000000000000000e+00
9.442672581127828195e-04 0.000000000000000000e+00
9.464351307514437713e-04 0.000000000000000000e+00
9.486030033901051567e-04 0.000000000000000000e+00
9.507708760287661084e-04 0.000000000000000000e+00
9.529387486674270602e-04 0.000000000000000000e+00
9.551066213060880120e-04 0.000000000000000000e+00
9.572744939447489637e-04 0.000000000000000000e+00
9.594423665834099155e-04 8.798250408246437448e-01
9.616102392220708672e-04 8.798250408246437448e-01
9.637781118607318190e-04 0.000000000000000000e+00
9.659459844993927707e-04 0.000000000000000000e+00
9.681138571380537225e-04 8.798250408246437448e-01
9.702817297767146743e-04 0.000000000000000000e+00
9.724496024153756260e-04 0.000000000000000000e+00
9.746174750540365778e-04 0.000000000000000000e+00
9.767853476926975295e-04 0.000000000000000000e+00
9.789532203313584813e-04 0.000000000000000000e+00
9.811210929700194330e-04 0.000000000000000000e+00
9.832889656086803848e-04 0.000000000000000000e+00
9.854568382473413365e-04 0.000000000000000000e+00
9.876247108860022883e-04 0.000000000000000000e+00
9.897925835246632401e-04 0.000000000000000000e+00
9.919604561633241918e-04 0.000000000000000000e+00
9.941283288019851436e-04 0.000000000000000000e+00
9.962962014406460953e-04 0.000000000000000000e+00
9.984640740793070471e-04 0.000000000000000000e+00
1.000631946717967999e-03 0.000000000000000000e+00
1.002799819356628951e-03 0.000000000000000000e+00
1.004967691995290336e-03 0.000000000000000000e+00
1.007135564633951288e-03 0.000000000000000000e+00
1.009303437272612240e-03 0.000000000000000000e+00
1.011471309911273191e-03 0.000000000000000000e+00
1.013639182549934143e-03 0.000000000000000000e+00
1.015807055188595095e-03 0.000000000000000000e+00
1.017974927827256047e-03 8.798250408246437448e-01
1.020142800465916998e-03 0.000000000000000000e+00
1.022310673104577950e-03 0.000000000000000000e+00
1.024478545743238902e-03 0.000000000000000000e+00
1.026646418381899854e-03 0.000000000000000000e+00
1.028814291020560805e-03 0.000000000000000000e+00
1.030982163659221757e-03 0.000000000000000000e+00
1.033150036297882709e-03 0.000000000000000000e+00
1.035317908936543661e-03 0.000000000000000000e+00
1.037485781575204612e-03 0.000000000000000000e+00
1.039653654213865564e-03 0.000000000000000000e+00
1.041821526852526516e-03 0.000000000000000000e+00
1.043989399491187468e-03 0.000000000000000000e+00
1.046157272129848419e-03 0.000000000000000000e+00
1.048325144768509371e-03 0.000000000000000000e+00
1.050493017407170323e-03 0.000000000000000000e+00
1.052660890045831275e-03 8.798250408246437448e-01
1.054828762684492226e-03 0.000000000000000000e+00
1.056996635323153178e-03 0.000000000000000000e+00
1.059164507961814564e-03 0.000000000000000000e+00
1.061332380600475515e-03 0.000000000000000000e+00
1.063500253239136467e-03 0.000000000000000000e+00
1.065668125877797419e-03 0.000000000000000000e+00
1.067835998516458371e-03 0.000000000000000000e+00
1.070003871155119322e-03 0.000000000000000000e+00
1.072171743793780274e-03 0.000000000000000000e+00
1.074339616432441226e-03 0.000000000000000000e+00
1.076507489071102178e-03 0.000000000000000000e+00
1.078675361709763129e-03 0.000000000000000000e+00
1.080843234348424081e-03 0.000000000000000000e+00
1.083011106987085033e-03 0.000000000000000000e+00
1.085178979625745985e-03 0.000000000000000000e+00
1.087346852264406936e-03 0.000000000000000000e+00
1.089514724903067888e-03 0.000000000000000000e+00
1.091682597541728840e-03 0.000000000000000000e+00
1.093850470180389792e-03 0.000000000000000000e+00
1.096018342819050743e-03 0.000000000000000000e+00
1.098186215457711695e-03 0.000000000000000000e+00
1.100354088096372647e-03 0.000000000000000000e+00
1.102521960735033599e-03 0.000000000000000000e+00
1.104689833373694551e-03 0.000000000000000000e+00
1.106857706012355502e-03 0.000000000000000000e+00
1.109025578651016454e-03 0.000000000000000000e+00
1.111193451289677406e-03 0.000000000000000000e+00
1.113361323928338358e-03 0.000000000000000000e+00
1.115529196566999743e-03 0.000000000000000000e+00
1.117697069205660695e-03 0.000000000000000000e+00
1.119864941844321646e-03 0.000000000000000000e+00
1.122032814482982598e-03 0.000000000000000000e+00
1.124200687121643550e-03 0.000000000000000000e+00
1.126368559760304502e-03 8.798250408246437448e-01
1.128536432398965453e-03 0.000000000000000000e+00
1.130704305037626405e-03 0.000000000000000000e+00
1.132872177676287357e-03 0.000000000000000000e+00
1.135040050314948309e-03 0.000000000000000000e+00
1.137207922953609261e-03 0.000000000000000000e+00
1.139375795592270212e-03 0.000000000000000000e+00
1.141543668230931164e-03 0.000000000000000000e+00
1.143711540869592116e-03 0.000000000000000000e+00
1.145879413508253068e-03 0.000000000000000000e+00
1.148047286146914019e-03 0.000000000000000000e+00
1.150215158785574971e-03 8.798250408246437448e-01
1.152383031424235923e-03 0.000000000000000000e+00
1.154550904062896875e-03 0.000000000000000000e+00
1.156718776701557826e-03 0.000000000000000000e+00
1.158886649340218778e-03 0.000000000000000000e+00
1.161054521978879730e-03 0.000000000000000000e+00
1.163222394617540682e-03 0.000000000000000000e+00
1.165390267256201633e-03 0.000000000000000000e+00
1.167558139894862585e-03 0.000000000000000000e+00
1.169726012533523537e-03 0.000000000000000000e+00
1.171893885172184922e-03 0.000000000000000000e+00
1.174061757810845874e-03 0.000000000000000000e+00
1.176229630449506826e-03 0.000000000000000000e+00
1.178397503088167778e-03 0.000000000000000000e+00
1.180565375726828729e-03 0.000000000000000000e+00
1.182733248365489681e-03 0.000000000000000000e+00
1.184901121004150633e-03 0.000000000000000000e+00
1.187068993642811585e-03 0.000000000000000000e+00
1.189236866281472536e-03 0.000000000000000000e+00
1.191404738920133488e-03 0.000000000000000000e+00
1.193572611558794440e-03 0.000000000000000000e+00
1.195740484197455392e-03 0.000000000000000000e+00
1.197908356836116343e-03 0.000000000000000000e+00
1.200076229474777295e-03 0.000000000000000000e+00
1.202244102113438247e-03 0.000000000000000000e+00
1.204411974752099199e-03 0.000000000000000000e+00
1.206579847390760150e-03 0.000000000000000000e+00
1.208747720029421102e-03 0.000000000000000000e+00
1.210915592668082054e-03 0.000000000000000000e+00
1.213083465306743006e-03 0.000000000000000000e+00
1.215251337945403957e-03 0.000000000000000000e+00
1.217419210584064909e-03 0.000000000000000000e+00
1.219587083222725861e-03 0.000000000000000000e+00
1.221754955861386813e-03 0.000000000000000000e+00
1.223922828500047764e-03 0.000000000000000000e+00
1.226090701138708716e-03 0.000000000000000000e+00
1.228258573777369668e-03 0.000000000000000000e+00
1.230426446416030620e-03 0.000000000000000000e+00
1.232594319054691571e-03 0.000000000000000000e+00
1.234762191693352523e-03 0.000000000000000000e+00
1.236930064332013475e-03 0.000000000000000000e+00
1.239097936970674427e-03 0.000000000000000000e+00
1.241265809609335379e-03 8.798250408246437448e-01


==> Data/ResNet50V2_end_layer_e100_pdf_without_quantization.txt <==
-2.685835475325009086e-03 2.400353781618794400e-16 1.445210826096172858e-181
-2.683667602686348134e-03 2.488668829881691751e-16 2.867605848742375095e-181
-2.681499730047687182e-03 2.580233530102265439e-16 5.686793882622820824e-181
-2.679331857409026230e-03 2.675167468913037338e-16 1.127133340671373297e-180
-2.677163984770365279e-03 2.773594634166641941e-16 2.232764323346488089e-180
-2.674996112131704327e-03 2.875643576933420051e-16 4.420488351749847280e-180
-2.672828239493043375e-03 2.981447579462840848e-16 8.746965140834910452e-180
-2.670660366854382423e-03 3.091144829327566575e-16 1.729833565096593922e-179
-2.668492494215721472e-03 3.204878599978112049e-16 3.419093855805232561e-179
-2.666324621577060520e-03 3.322797437944108419e-16 6.754255796185603666e-179
-2.664156748938399568e-03 3.445055356926827533e-16 1.333532991369019697e-178
-2.661988876299738616e-03 3.571812039036627069e-16 2.631417773235634519e-178
-2.659821003661077231e-03 3.703233043438436103e-16 5.189620753074602216e-178
-2.657653131022416279e-03 3.839490022678049448e-16 1.022918936400517699e-177
-2.655485258383755327e-03 3.980760946971769221e-16 2.015146357749682372e-177
-2.653317385745094376e-03 4.127230336753032788e-16 3.967635324948741633e-177
-2.651149513106433424e-03 4.279089503779725236e-16 7.807584286892051046e-177
-2.648981640467772472e-03 4.436536801116923986e-16 1.535540916428022275e-176
-2.646813767829111520e-03 4.599777882323064176e-16 3.018324187291299034e-176
-2.644645895190450569e-03 4.769025970177002486e-16 5.929664932987932242e-176
-2.642478022551789617e-03 4.944502135298174226e-16 1.164271326051065503e-175
-2.640310149913128665e-03 5.126435585023531267e-16 2.284746542257462887e-175
-2.638142277274467713e-03 5.315063962919447112e-16 4.481069034027298454e-175
-2.635974404635806762e-03 5.510633659319624531e-16 8.783852192340275767e-175
-2.633806531997145810e-03 5.713400133295086680e-16 1.720870471711301449e-174
-2.631638659358484858e-03 5.923628246477463996e-16 3.369543945720616063e-174
-2.629470786719823906e-03 6.141592609171587182e-16 6.594074444136312733e-174
-2.627302914081162954e-03 6.367577939210195418e-16 1.289722705416437048e-173
-2.625135041442502003e-03 6.601879434019792803e-16 2.521149643928903209e-173
-2.622967168803841051e-03 6.844803156383503603e-16 4.925617476945230689e-173
-2.620799296165180099e-03 7.096666434406861257e-16 9.617950059171902960e-173
-2.618631423526519147e-03 7.357798276206978171e-16 1.876999394935063154e-172
-2.616463550887858196e-03 7.628539799869984227e-16 3.661048871603740485e-172
-2.614295678249197244e-03 7.909244679236513650e-16 7.136852134177266434e-172
-2.612127805610536292e-03 8.200279606099322710e-16 1.390489296493322735e-171
-2.609959932971875340e-03 8.502024769417538417e-16 2.707624157651092832e-171
-2.607792060333214389e-03 8.814874352172443260e-16 5.269493694064946523e-171
-2.605624187694553437e-03 9.139237046517096193e-16 1.024965333312480882e-170
-2.603456315055892051e-03 9.475536587889935094e-16 1.992550069255581302e-170
-2.601288442417231100e-03 9.824212308793819768e-16 3.871409295572055929e-170
-2.599120569778570148e-03 1.018571971296324420e-15 7.517764423240747519e-170
-2.596952697139909196e-03 1.056053107066907972e-15 1.459043080691176032e-169
-2.594784824501248244e-03 1.094913603594243772e-15 2.830135942998155015e-169
-2.592616951862587293e-03 1.135204228652077527e-15 5.486637372222273853e-169
-2.590449079223926341e-03 1.176977618735677128e-15 1.063077671665639171e-168
-2.588281206585265389e-03 1.220288347855421534e-15 2.058654730341143011e-168
-2.586113333946604437e-03 1.265192998863282997e-15 3.984389723388108839e-168
-2.583945461307943486e-03 1.311750237405358210e-15 7.707257815937468082e-168
-2.581777588669282534e-03 1.360020888597062153e-15 1.490039361884850017e-167
-2.579609716030621582e-03 1.410068016521540928e-15 2.879090883202311561e-167
-2.577441843391960630e-03 1.461957006654752443e-15 5.559974326739619674e-167
-2.575273970753299679e-03 1.515755651325572279e-15 1.073124170810853170e-166
-2.573106098114638727e-03 1.571534238322237753e-15 2.070079127558168946e-166
-2.570938225475977775e-03 1.629365642761106731e-15 3.991018075320325844e-166
-2.568770352837316823e-03 1.689325422338034645e-15 7.690245810433071640e-166
-2.566602480198655872e-03 1.751491916086589671e-15 1.481005009887665763e-165
-2.564434607559994920e-03 1.815946346772665632e-15 2.850575920881240729e-165
-2.562266734921333968e-03 1.882772927058893722e-15 5.483634192116844443e-165
-2.560098862282673016e-03 1.952058969578159589e-15 1.054299784985475421e-164
-2.557930989644012065e-03 2.023895001059862753e-15 2.025907158257809929e-164
-2.555763117005351113e-03 2.098374880658170048e-15 3.890762655543437425e-164
-2.553595244366690161e-03 2.175595922637237773e-15 7.468092996258700109e-164
-2.551427371728029209e-03 2.255659023573451778e-15 1.432664417837213468e-163
-2.549259499089368258e-03 2.338668794241497240e-15 2.746875721955254761e-163
-2.547091626450706872e-03 2.424733696356236474e-15 5.263726625284587762e-163
-2.544923753812045920e-03 2.513966184349584185e-15 1.008108832006432562e-162
-2.542755881173384969e-03 2.606482852367685132e-15 1.929662211379319932e-162
-2.540588008534724017e-03 2.702404586680456995e-15 3.691602602229196190e-162
-2.538420135896063065e-03 2.801856723703175715e-15 7.058434249799003986e-162
-2.536252263257402113e-03 2.904969213836237773e-15 1.348843559073380222e-161
-2.534084390618741162e-03 3.011876791337991843e-15 2.576170306464391567e-161
-2.531916517980080210e-03 3.122719150452262380e-15 4.917533606982722120e-161
-2.529748645341419258e-03 3.237641128021127512e-15 9.381664152310000043e-161
-2.527580772702758306e-03 3.356792892821913757e-15 1.788842917958099568e-160
-2.525412900064097355e-03 3.480330141875655906e-15 3.408978865606532655e-160
-2.523245027425436403e-03 3.608414303984179681e-15 6.492862268718247799e-160
-2.521077154786775451e-03 3.741212750761636726e-15 1.235969776089975470e-159
-2.518909282148114499e-03 3.878899015436749842e-15 2.351469174978354245e-159
-2.516741409509453548e-03 4.021653019711924988e-15 4.471266008001153096e-159
-2.514573536870792596e-03 4.169661308975482436e-15 8.497310827030300939e-159
-2.512405664232131644e-03 4.323117296175594069e-15 1.613958191298355643e-158
-2.510237791593470692e-03 4.482221514673634254e-15 3.063817092777007392e-158
-2.508069918954809741e-03 4.647181880408773885e-15 5.812904230587805712e-158
-2.505902046316148789e-03 4.818213963716243980e-15 1.102258051444515137e-157
-2.503734173677487837e-03 4.995541271154324863e-15 2.088974653611358920e-157
-2.501566301038826885e-03 5.179395537709914433e-15 3.956788529746460914e-157
-2.499398428400165934e-03 5.370017029763163625e-15 7.490525526368563851e-157
-2.497230555761504982e-03 5.567654859209326658e-15 1.417233845847073663e-156
-2.495062683122844030e-03 5.772567309146948235e-15 2.679973633558434488e-156
-2.492894810484182645e-03 5.985022171559646619e-15 5.064998323988691806e-156
-2.490726937845521693e-03 6.205297097432515519e-15 9.567266453014361589e-156
-2.488559065206860741e-03 6.433679959761333346e-15 1.806159965531293476e-155
-2.486391192568199789e-03 6.670469229929536420e-15 3.407880305659247710e-155
-2.484223319929538838e-03 6.915974367944605011e-15 6.426466271441160342e-155
-2.482055447290877886e-03 7.170516227045261031e-15 1.211211292251396390e-154
-2.479887574652216934e-03 7.434427473208261856e-15 2.281536224418079923e-154
-2.477719702013555982e-03 7.708053020102890870e-15 4.295310906394109866e-154
-2.475551829374895031e-03 7.991750480063880040e-15 8.082051615443593613e-154
-2.473383956736234079e-03 8.285890631670097533e-15 1.519876896805058724e-153
-2.471216084097573127e-03 8.590857904543527721e-15 2.856636533092548608e-153
-2.469048211458912175e-03 8.907050882000099324e-15 5.366131824574573667e-153
-2.466880338820251223e-03 9.234882822211339797e-15 1.007459200790907770e-152
-2.464712466181590272e-03 9.574782198559271135e-15 1.890398553911925917e-152
-2.462544593542929320e-03 9.927193259888524980e-15 3.545186314362111105e-152
-2.460376720904268368e-03 1.029257661139251100e-14 6.644840038298679237e-152
-2.458208848265607416e-03 1.067140981689002989e-14 1.244771900210496280e-151
-2.456040975626946465e-03 1.106418802328238001e-14 2.330530548150865548e-151
-2.453873102988285513e-03 1.147142460800726448e-14 4.360934892335739814e-151
-2.451705230349624561e-03 1.189365185033596873e-14 8.155755252117172654e-151
-2.449537357710963609e-03 1.233142162739264828e-14 1.524433713793574431e-150
-2.447369485072302658e-03 1.278530613580605037e-14 2.847820973183681126e-150
-2.445201612433641706e-03 1.325589863993828125e-14 5.317121717551352331e-150
-2.443033739794980754e-03 1.374381424766785540e-14 9.922024587960482186e-150
-2.440865867156319802e-03 1.424969071474377373e-14 1.850477353673926256e-149
-2.438697994517658851e-03 1.477418927876295221e-14 3.449268711352386071e-149
-2.436530121878997899e-03 1.531799552385960851e-14 6.425842284813774289e-149
-2.434362249240336513e-03 1.588182027724125375e-14 1.196445371703185700e-148
-2.432194376601675562e-03 1.646640053874128349e-14 2.226462910131007744e-148
-2.430026503963014610e-03 1.707250044460699616e-14 4.140929477764906877e-148
-2.427858631324353658e-03 1.770091226678127505e-14 7.697327812599346202e-148
-2.425690758685692706e-03 1.835245744898747148e-14 1.430019335710938368e-147
-2.423522886047031755e-03 1.902798768097207366e-14 2.655238983399735885e-147
-2.421355013408370803e-03 1.972838601231018568e-14 4.927482610704588279e-147
-2.419187140769709851e-03 2.045456800723315887e-14 9.139161750064284605e-147
-2.417019268131048899e-03 2.120748294198610000e-14 1.694132625086527338e-146
-2.414851395492387948e-03 2.198811504628426923e-14 3.138688579021360043e-146
-2.412683522853726996e-03 2.279748479049374937e-14 5.811775461446290738e-146
-2.410515650215066044e-03 2.363665022021553058e-14 1.075546535215705939e-145
-2.408347777576405092e-03 2.450670834002543337e-14 1.989341593271937951e-145
-2.406179904937744141e-03 2.540879654817625107e-14 3.677471360350819751e-145
-2.404012032299083189e-03 2.634409412414064188e-14 6.794367194780602795e-145
-2.401844159660422237e-03 2.731382377094141426e-14 1.254609315794914055e-144
-2.399676287021761285e-03 2.831925321428662897e-14 2.315409338379958285e-144
-2.397508414383100334e-03 2.936169686060293704e-14 4.270776377490860373e-144
-2.395340541744439382e-03 3.044251751613507574e-14 7.873098085231149410e-144
-2.393172669105778430e-03 3.156312816936377749e-14 1.450588636408201956e-143
-2.391004796467117478e-03 3.272499383906972650e-14 2.671176951399687571e-143
-2.388836923828456527e-03 3.392963349046710825e-14 4.916101321889690359e-143
-2.386669051189795575e-03 3.517862202191187710e-14 9.042713483083971374e-143
-2.384501178551134623e-03 3.647359232478159980e-14 1.662403691493044156e-142
-2.382333305912473238e-03 3.781623741922859719e-14 3.054456872492164359e-142
-2.380165433273812286e-03 3.920831266859198447e-14 5.609075414065674043e-142
-2.377997560635151334e-03 4.065163807538110341e-14 1.029457304757174136e-141
-2.375829687996490382e-03 4.214810066181535844e-14 1.888361680035284189e-141
-2.373661815357829431e-03 4.369965693805295990e-14 3.461958016743891422e-141
-2.371493942719168479e-03 4.530833546132944339e-14 6.343342975143565380e-141
-2.369326070080507527e-03 4.697623948935583431e-14 1.161647519234679955e-140
-2.367158197441846575e-03 4.870554973145420476e-14 2.126132488010090955e-140
-2.364990324803185624e-03 5.049852720101988936e-14 3.889251759700301776e-140
-2.362822452164524672e-03 5.235751617305708956e-14 7.110523381583828906e-140
-2.360654579525863720e-03 5.428494725064743469e-14 1.299262367837208713e-139
-2.358486706887202768e-03 5.628334054436991303e-14 2.372749710974587157e-139
-2.356318834248541817e-03 5.835530896883131895e-14 4.330786531782831089e-139
-2.354150961609880865e-03 6.050356166062014591e-14 7.900260370052007290e-139
-2.351983088971219913e-03 6.273090752216454796e-14 1.440375781576886129e-138
-2.349815216332558961e-03 6.504025889611700625e-14 2.624641522848190594e-138
-2.347647343693898010e-03 6.743463537509418568e-14 4.779956658649287749e-138
-2.345479471055237058e-03 6.991716775174217773e-14 8.700369575439184148e-138
-2.343311598416576106e-03 7.249110211430076328e-14 1.582745990799273615e-137
-2.341143725777915154e-03 7.515980409303718461e-14 2.877693408060585243e-137
-2.338975853139254203e-03 7.792676326308895958e-14 5.229228272735332842e-137
-2.336807980500593251e-03 8.079559770949373360e-14 9.497087909110123924e-137
-2.334640107861932299e-03 8.377005876037575151e-14 1.723864373173066665e-136
-2.332472235223271347e-03 8.685403589447804890e-14 3.127342949369003319e-136
-2.330304362584610395e-03 9.005156182947722814e-14 5.670321755116139355e-136
-2.328136489945949444e-03 9.336681779772275030e-14 1.027542220734742853e-135
-2.325968617307288492e-03 9.680413901632478326e-14 1.861021656688192046e-135
-2.323800744668627540e-03 1.003680203587330032e-13 3.368704814228199002e-135
-2.321632872029966155e-03 1.040631222352449925e-13 6.094446460827199212e-135
-2.319464999391305203e-03 1.078942766901290638e-13 1.101958791047487779e-134
-2.317297126752644251e-03 1.118664937233506907e-13 1.991389534575444591e-134
-2.315129254113983300e-03 1.159849678451716113e-13 3.596721953524562448e-134
-2.312961381475322348e-03 1.202550848722050934e-13 6.492579704829718992e-134
-2.310793508836661396e-03 1.246824289738190223e-13 1.171352187035960228e-133
-2.308625636198000444e-03 1.292727899781182137e-13 2.112114579621676275e-133
-2.306457763559339492e-03 1.340321709470520898e-13 3.806336985292399813e-133
-2.304289890920678541e-03 1.389667960305956194e-13 6.855778443878169326e-133
-2.302122018282017589e-03 1.440831186102352904e-13 1.234144727671813523e-132
-2.299954145643356637e-03 1.493878297424806433e-13 2.220420299435698371e-132
-2.297786273004695685e-03 1.548878669133980884e-13 3.992675958188747054e-132
-2.295618400366034734e-03 1.605904231156574153e-13 7.175509092744544969e-132
-2.293450527727373782e-03 1.665029562599844925e-13 1.288846368853367710e-131
-2.291282655088712830e-03 1.726331989332893814e-13 2.313712347692546237e-131
-2.289114782450051878e-03 1.789891685163141083e-13 4.151235341722849225e-131
-2.286946909811390927e-03 1.855791776739767499e-13 7.443978749278865059e-131
-2.284779037172729975e-03 1.924118452322047287e-13 1.334113174880848820e-130
-2.282611164534069023e-03 1.994961074554425287e-13 2.389681382881364435e-130
-2.280443291895408071e-03 2.068412297396428558e-13 4.278062313082849208e-130
-2.278275419256747120e-03 2.144568187360182377e-13 7.654450005248775806e-130
-2.276107546618086168e-03 2.223528349214367568e-13 1.368802073234517456e-129
-2.273939673979425216e-03 2.305396056319237902e-13 2.446397907678120093e-129
-2.271771801340763831e-03 2.390278385763206135e-13 4.369918302451257890e-129
-2.269603928702102879e-03 2.478286358477866841e-13 7.801521641986785825e-129
-2.267436056063441927e-03 2.569535084515398222e-13 1.392018785754727900e-128
-2.265268183424780975e-03 2.664143913677583420e-13 2.482393661833019731e-128
-2.263100310786120024e-03 2.762236591694779804e-13 4.424416364350221225e-128
-2.260932438147459072e-03 2.863941422158227293e-13 7.881358903697743053e-128
-2.258764565508798120e-03 2.969391434418735612e-13 1.403156132879503765e-127
-2.256596692870137168e-03 3.078724557670622155e-13 2.496724778594420888e-127
-2.254428820231476217e-03 3.192083801449544397e-13 4.440124244572586870e-127
-2.252260947592815265e-03 3.309617442780311098e-13 7.891859648279081562e-127
-2.250093074954154313e-03 3.431479220219324687e-13 1.401920421168216036e-126
-2.247925202315493361e-03 3.557828535046517237e-13 2.489012912982639622e-126
-2.245757329676832410e-03 3.688830659869345754e-13 4.416626930864213594e-126
-2.243589457038171458e-03 3.824656954912618124e-13 7.832746327062785216e-126
-2.241421584399510506e-03 3.965485092277090510e-13 1.388344313348209605e-125
-2.239253711760849554e-03 4.111499288460325785e-13 2.459461840277902884e-125
-2.237085839122188603e-03 4.262890545444621288e-13 4.354544874092145350e-125
-2.234917966483527651e-03 4.419856900667379596e-13 7.705578175537805751e-125
-2.232750093844866699e-03 4.582603686201438711e-13 1.362785393621987319e-124
-2.230582221206205747e-03 4.751343797484414308e-13 2.408848508240556058e-124
-2.228414348567544796e-03 4.926297971949512557e-13 4.255506763167232658e-124
-2.226246475928883844e-03 5.107695077922058246e-13 7.513682867635730852e-124
-2.224078603290222892e-03 5.295772414160299054e-13 1.325910516199281703e-123
-2.221910730651561940e-03 5.490776020432863089e-13 2.338489091502640125e-123
-2.219742858012900989e-03 5.692960999539018242e-13 4.122078521304784521e-123
-2.217574985374240037e-03 5.902591851194534483e-13 7.262011815376226339e-123
-2.215407112735579085e-03 6.119942818218697292e-13 1.278666893340220640e-122
-2.213239240096918133e-03 6.345298245477490200e-13 2.250182118421039481e-122
-2.211071367458256748e-03 6.578952952052081658e-13 3.957652844539260200e-122
-2.208903494819595796e-03 6.821212617119578413e-13 6.956927896962215395e-122
-2.206735622180934844e-03 7.072394180052941930e-13 1.222241672607564852e-121
-2.204567749542273893e-03 7.332826255262167045e-13 2.146132100646124732e-121
-2.202399876903612941e-03 7.602849562321242363e-13 3.766305919690499774e-121
-2.200232004264951989e-03 7.882817371943805359e-13 6.605938314198765249e-121
-2.198064131626291037e-03 8.173095968391188675e-13 1.158012410705908436e-120
-2.195896258987630086e-03 8.474065128919126885e-13 2.028858190438218574e-120
-2.193728386348969134e-03 8.786118620890500620e-13 3.552629764053874436e-120
-2.191560513710308182e-03 9.109664717205365291e-13 6.217388223939934438e-120
-2.189392641071647230e-03 9.445126730722839668e-13 1.087491325212795722e-119
-2.187224768432986279e-03 9.792943568375937368e-13 1.901093141952961449e-119
-2.185056895794325327e-03 1.015357030570362004e-12 3.321549796836032353e-119
-2.182889023155664375e-03 1.052747878255325597e-12 5.800132558405244311e-119
-2.180721150517003423e-03 1.091515822073406913e-12 1.012266464773066904e-118
-2.178553277878342471e-03 1.131711586442936221e-12 1.765678213752985777e-118
-2.176385405239681520e-03 1.173387764420762084e-12 3.078137715284128204e-118
-2.174217532601020568e-03 1.216598886550110546e-12 5.363203953427614179e-118
-2.172049659962359616e-03 1.261401492245430471e-12 9.339429714815767772e-118
-2.169881787323698664e-03 1.307854203807702925e-12 1.625459609216059186e-117
-2.167713914685037713e-03 1.356017803167112657e-12 2.827429501868160306e-117
-2.165546042046376327e-03 1.405955311453761240e-12 4.915493961335583527e-117
-2.163378169407715376e-03 1.457732071500306341e-12 8.540874245321548368e-117
-2.161210296769054424e-03 1.511415833385090135e-12 1.483191632522699914e-116
-2.159042424130393472e-03 1.567076843127288518e-12 2.574257488689770436e-116
-2.156874551491732520e-03 1.624787934650608366e-12 4.465462860683124989e-116
-2.154706678853071568e-03 1.684624625135859760e-12 7.741778781408718021e-116
-2.152538806214410617e-03 1.746665213887282186e-12 1.341450994577098835e-115
-2.150370933575749665e-03 1.810990884842172209e-12 2.323103959601914368e-115
-2.148203060937088713e-03 1.877685812858183196e-12 4.020890600485618705e-115
-2.146035188298427761e-03 1.946837273917219624e-12 6.955616802033708323e-115
-2.143867315659766810e-03 2.018535759390676522e-12 1.202565713604071907e-114
-2.141699443021105858e-03 2.092875094515438587e-12 2.077981926436327581e-114
-2.139531570382444906e-03 2.169952561235869229e-12 3.588678006447372512e-114
-2.137363697743783954e-03 2.249869025572813110e-12 6.194225318965022574e-114
-2.135195825105123003e-03 2.332729069686378111e-12 1.068560912453350299e-113
-2.133027952466462051e-03 2.418641128805546316e-12 1.842346643060825964e-113
-2.130860079827801099e-03 2.507717633203867843e-12 3.174703638266847889e-113
-2.128692207189140147e-03 2.600075155407467871e-12 5.467575777489636312e-113
-2.126524334550479196e-03 2.695834562827900820e-12 9.411226175629131550e-113
-2.124356461911818244e-03 2.795121176020087957e-12 1.619039294960556378e-112
-2.122188589273157292e-03 2.898064932772625535e-12 2.783737929647215242e-112
-2.120020716634496340e-03 3.004800558245093396e-12 4.783646548127271050e-112
-2.117852843995835389e-03 3.115467741375825198e-12 8.215795076573794337e-112
-2.115684971357174437e-03 3.230211317790720481e-12 1.410262286702089611e-111
-2.113517098718513485e-03 3.349181459453060937e-12 2.419412748833348455e-111
-2.111349226079852533e-03 3.472533871302686599e-12 4.148392268865569143e-111
-2.109181353441191582e-03 3.600429995142141370e-12 7.109015259493833201e-111
-2.107013480802530630e-03 3.733037221036921168e-12 1.217583783999085870e-110
-2.104845608163869678e-03 3.870529106506746034e-12 2.084241520293072250e-110
-2.102677735525208726e-03 4.013085603795320435e-12 3.565800239727668514e-110
-2.100509862886547775e-03 4.160893295515632100e-12 6.097134215707786821e-110
-2.098341990247886823e-03 4.314145638980609732e-12 1.041967754991077592e-109
-2.096174117609225437e-03 4.473043219538262060e-12 1.779682714654311062e-109
-2.094006244970564486e-03 4.637794013243538906e-12 3.038020248161169604e-109
-2.091838372331903534e-03 4.808613659211733043e-12 5.183206655623499457e-109
-2.089670499693242582e-03 4.985725742009101636e-12 8.838247598740589493e-109
-2.087502627054581630e-03 5.169362084451574175e-12 1.506237937791664533e-108
-2.085334754415920679e-03 5.359763051195084859e-12 2.565551747916582346e-108
-2.083166881777259727e-03 5.557177863514799083e-12 4.367448118143567299e-108
-2.080999009138598775e-03 5.761864925686572291e-12 7.430781806125070924e-108
-2.078831136499937823e-03 5.974092163397304848e-12 1.263575051197614763e-107
-2.076663263861276872e-03 6.194137374628600548e-12 2.147471230775472961e-107
-2.074495391222615920e-03 6.422288593472503813e-12 3.647652394373748103e-107
-2.072327518583954968e-03 6.658844467357214331e-12 6.192404461283089801e-107
-2.070159645945294016e-03 6.904114648175933070e-12 1.050666688849704237e-106
-2.067991773306633065e-03 7.158420197831963068e-12 1.781682812483469196e-106
-2.065823900667972113e-03 7.422094008731749867e-12 3.019642967484921724e-106
-2.063656028029311161e-03 7.695481239776119276e-12 5.114940442673242035e-106
-2.061488155390650209e-03 7.978939768421935641e-12 8.659351020393560849e-106
-2.059320282751989258e-03 8.272840659405558219e-12 1.465176306945863701e-105
-2.057152410113328306e-03 8.577568650743470379e-12 2.477731306891537732e-105
-2.054984537474667354e-03 8.893522657646130193e-12 4.187726481105192484e-105
-2.052816664836005969e-03 9.221116295005646309e-12 7.073953276424684063e-105
-2.050648792197345017e-03 9.560778419142044105e-12 1.194279133829031276e-104
-2.048480919558684065e-03 9.912953689518510315e-12 2.015158824880625355e-104
-2.046313046920023113e-03 1.027810315116072605e-11 3.398384356064505702e-104
-2.044145174281362162e-03 1.065670483854452715e-11 5.727900823803115237e-104
-2.041977301642701210e-03 1.104925440174289955e-11 9.648910152274365923e-104
-2.039809429004040258e-03 1.145626575565317807e-11 1.624504107780020195e-103
-2.037641556365379306e-03 1.187827175315480489e-11 2.733525591170182433e-103
-2.035473683726718355e-03 1.231582488308046599e-11 4.597113783371943792e-103
-2.033305811088057403e-03 1.276949799391513433e-11 7.726932901015978082e-103
-2.031137938449396451e-03 1.323988504417114339e-11 1.298042187225176017e-102
-2.028970065810735499e-03 1.372760188042386211e-11 2.179366409993787820e-102
-2.026802193172074548e-03 1.423328704402614336e-11 3.657054875394414083e-102
-2.024634320533413596e-03 1.475760260756038388e-11 6.133275598055706429e-102
-2.022466447894752644e-03 1.530123504212332641e-11 1.028047690689094210e-101
-2.020298575256091692e-03 1.586489611658142320e-11 1.722240597463432567e-101
-2.018130702617430740e-03 1.644932382997409089e-11 2.883594322332843785e-101
-2.015962829978769789e-03 1.705528337828828117e-11 4.825410666431683965e-101
-2.013794957340108837e-03 1.768356815687190037e-11 8.070383577087370129e-101
-2.011627084701447885e-03 1.833500079979651133e-11 1.349005910516637319e-100
-2.009459212062786933e-03 1.901043425753792349e-11 2.253685481767422539e-100
-2.007291339424125982e-03 1.971075291437976659e-11 3.762985460250692065e-100
-2.005123466785465030e-03 2.043687374701194502e-11 6.279593804750698354e-100
-2.002955594146804078e-03 2.118974752583754828e-11 1.047346397389830298e-99
-2.000787721508143126e-03 2.197036006056476586e-11 1.745857981998607148e-99
-1.998619848869482175e-03 2.277973349171712621e-11 2.908621843167541264e-99
-1.996451976230821223e-03 2.361892762975430019e-11 4.843121768737280799e-99
-1.994284103592160271e-03 2.448904134355884635e-11 8.059781986493914503e-99
-1.992116230953499319e-03 2.539121400010889249e-11 1.340543710184669770e-98
-1.989948358314838368e-03 2.632662695722453805e-11 2.228427159437526682e-98
-1.987780485676177416e-03 2.729650511134583302e-11 3.702334766418095172e-98
-1.985612613037516030e-03 2.830211850236752027e-11 6.147700567562457117e-98
-1.983444740398855079e-03 2.934478397763998445e-11 1.020256819607482156e-97
-1.981276867760194127e-03 3.042586691731174690e-11 1.692256087748566318e-97
-1.979108995121533175e-03 3.154678302328119980e-11 2.805320224087693721e-97
-1.976941122482872223e-03 3.270900017409972838e-11 4.647919299933027854e-97
-1.974773249844211272e-03 3.391404034825516282e-11 7.696521626916626955e-97
-1.972605377205550320e-03 3.516348161836535279e-11 1.273767571064017885e-96
-1.970437504566889368e-03 3.645896021888698594e-11 2.106908429200783475e-96
-1.968269631928228416e-03 3.780217269005737811e-11 3.483059649777434128e-96
-1.966101759289567465e-03 3.919487810087474109e-11 5.754875629296339694e-96
-1.963933886650906513e-03 4.063890035403668161e-11 9.503219301983667554e-96
-1.961766014012245561e-03 4.213613057585549462e-11 1.568430717310974533e-95
-1.959598141373584609e-03 4.368852959428310680e-11 2.587138660847930623e-95
-1.957430268734923658e-03 4.529813050829709779e-11 4.265145501346356870e-95
-1.955262396096262706e-03 4.696704135201514783e-11 7.027611996012520702e-95
-1.953094523457601754e-03 4.869744785703256904e-11 1.157288076137196571e-94
-1.950926650818940802e-03 5.049161631660018119e-11 1.904736746109330089e-94
-1.948758778180279851e-03 5.235189655540369623e-11 3.133200742833191966e-94
-1.946590905541618899e-03 5.428072500883731718e-11 5.151115171549145631e-94
-1.944423032902957947e-03 5.628062791580472254e-11 8.463969278332661005e-94
-1.942255160264296779e-03 5.835422462923739664e-11 1.389973995468183270e-93
-1.940087287625635827e-03 6.050423104867359889e-11 2.281387464931076806e-93
-1.937919414986974875e-03 6.273346317939340116e-11 3.742408626116118619e-93
-1.935751542348313923e-03 6.504484082278059789e-11 6.135686180155168316e-93
-1.933583669709652971e-03 6.744139140274796878e-11 1.005390670498083603e-92
-1.931415797070991803e-03 6.992625393324775921e-11 1.646517465085703979e-92
-1.929247924432330851e-03 7.250268313206372700e-11 2.694992813458220964e-92
-1.927080051793669899e-03 7.517405368628394440e-11 4.408680840244933943e-92
-1.924912179155008948e-03 7.794386467504694908e-11 7.208078158246068545e-92
-1.922744306516347996e-03 8.081574415536298581e-11 1.177850289841234783e-91
-1.920576433877687044e-03 8.379345391701380868e-11 1.923625289248444904e-91
-1.918408561239026092e-03 8.688089441278346961e-11 3.139862583740656741e-91
-1.916240688600365141e-03 9.008210987046921965e-11 5.122247792572484673e-91
-1.914072815961704189e-03 9.340129359338950112e-11 8.351611913701187026e-91
-1.911904943323043237e-03 9.684279345632870106e-11 1.360942589383180645e-90
-1.909737070684382285e-03 1.004111176041356747e-10 2.216506880992894640e-90
-1.907569198045721334e-03 1.041109403604444587e-10 3.607930320051644755e-90
-1.905401325407060382e-03 1.079471083542689942e-10 5.869579344573606689e-90
-1.903233452768399430e-03 1.119246468725008882e-10 9.543673932455588740e-90
-1.901065580129738478e-03 1.160487664466517470e-10 1.550900681434751605e-89
-1.898897707491077527e-03 1.203248696824692328e-10 2.518907151927262615e-89
-1.896729834852416575e-03 1.247585583413903364e-10 4.088839947633419108e-89
-1.894561962213755623e-03 1.293556406831095280e-10 6.633578017912650444e-89
-1.892394089575094671e-03 1.341221390789128738e-10 1.075611285666946901e-88
-1.890226216936433720e-03 1.390642979057346480e-10 1.743101345782253762e-88
-1.888058344297772551e-03 1.441885917313214328e-10 2.823252392432810358e-88
-1.885890471659111599e-03 1.495017338012054218e-10 4.570214146362054695e-88
-1.883722599020450647e-03 1.550106848386574821e-10 7.394063474928107178e-88
-1.881554726381789696e-03 1.607226621691167019e-10 1.195610106558656892e-87
-1.879386853743128744e-03 1.666451491811230588e-10 1.932216379365122444e-87
-1.877218981104467792e-03 1.727859051360891631e-10 3.120913414211368848e-87
-1.875051108465806624e-03 1.791529753398506845e-10 5.038107839794824804e-87
-1.872883235827145672e-03 1.857547016892920839e-10 8.128548052152002744e-87
-1.870715363188484720e-03 1.925997336078945994e-10 1.310745195130633500e-86
-1.868547490549823768e-03 1.996970393845478618e-10 2.112434978613058472e-86
-1.866379617911162817e-03 2.070559179305172835e-10 3.402578900786441469e-86
-1.864211745272501865e-03 2.146860109699493702e-10 5.477631823024447666e-86
-1.862043872633840913e-03 2.225973156799609911e-10 8.813273548406847718e-86
-1.859875999995179961e-03 2.308001977968367562e-10 1.417233602777269187e-85
-1.857708127356519009e-03 2.393054052055711607e-10 2.277746618890164663e-85
-1.855540254717858058e-03 2.481240820305589819e-10 3.658719871020351283e-85
-1.853372382079197106e-03 2.572677832459259146e-10 5.873712513925887749e-85
-1.851204509440536154e-03 2.667484898246692243e-10 9.424449516584042126e-85
-1.849036636801875202e-03 2.765786244464749460e-10 1.511329213685129956e-84
-1.846868764163214251e-03 2.867710677848189462e-10 2.422266600181060161e-84
-1.844700891524553299e-03 2.973391753947329402e-10 3.880114872751006019e-84
-1.842533018885892347e-03 3.082967952233638416e-10 6.211936455405243099e-84
-1.840365146247231395e-03 3.196582857663290415e-10 9.939606799110195358e-84
-1.838197273608570444e-03 3.314385348936659668e-10 1.589538982738081756e-83
-1.836029400969909492e-03 3.436529793700859225e-10 2.540580385639607023e-83
-1.833861528331248540e-03 3.563176250951365070e-10 4.058396522550415363e-83
-1.831693655692587372e-03 3.694490680898307865e-10 6.479414930874185801e-83
-1.829525783053926420e-03 3.830645162572794489e-10 1.033896074167430220e-82
-1.827357910415265468e-03 3.971818119458663582e-10 1.648837131001789068e-82
-1.825190037776604516e-03 4.118194553445946364e-10 2.628078966848168665e-82
-1.823022165137943565e-03 4.269966287412689789e-10 4.186574663035297839e-82
-1.820854292499282613e-03 4.427332216753628271e-10 6.665596955005124626e-82
-1.818686419860621444e-03 4.590498570185660128e-10 1.060666952793323537e-81
-1.816518547221960492e-03 4.759679180172402136e-10 1.686859084710041539e-81
-1.814350674583299541e-03 4.935095763322534279e-10 2.681256422816372538e-81
-1.812182801944638589e-03 5.116978211130068854e-10 4.259490697453339210e-81
-1.810014929305977637e-03 5.305564891437604849e-10 6.762959351586391322e-81
-1.807847056667316685e-03 5.501102961018768991e-10 1.073187631909786330e-80
-1.805679184028655734e-03 5.703848689689443168e-10 1.702057860321687653e-80
-1.803511311389994782e-03 5.914067796373335742e-10 2.697942931298191308e-80
-1.801343438751333830e-03 6.132035797562951543e-10 4.274161983117352178e-80
-1.799175566112672878e-03 6.358038368633003672e-10 6.767511058371010212e-80
-1.797007693474011927e-03 6.592371718480655190e-10 1.070943969979236405e-79
-1.794839820835350975e-03 6.835342977983940127e-10 1.693808486182496687e-79
-1.792671948196690023e-03 7.087270602788381649e-10 2.677451654610291479e-79
-1.790504075558029071e-03 7.348484790950259999e-10 4.229984245570009679e-79
-1.788336202919368120e-03 7.619327915984630419e-10 6.679064550618620190e-79
-1.786168330280707168e-03 7.900154975886296930e-10 1.054028394432135261e-78
-1.784000457642046216e-03 8.191334058713290131e-10 1.662450638025707514e-78
-1.781832585003385264e-03 8.493246825343601966e-10 2.620625642627136099e-78
-1.779664712364724313e-03 8.806289010038714049e-10 4.128772869730616797e-78
-1.777496839726063361e-03 9.130870939471032863e-10 6.501248658470103915e-78
-1.775328967087402192e-03 9.467418070896599111e-10 1.023133584816021474e-77
-1.773161094448741240e-03 9.816371550178451566e-10 1.609265434844125711e-77
-1.770993221810080289e-03 1.017818879039459345e-09 2.529780289305104256e-77
-1.768825349171419337e-03 1.055334407178836946e-09 3.974639135964616433e-77
-1.766657476532758385e-03 1.094232916384961024e-09 6.241261557246610257e-77
-1.764489603894097217e-03 1.134565397034278252e-09 9.795054141115525542e-77
-1.762321731255436265e-03 1.176384719812882192e-09 1.536388604198678381e-76
-1.760153858616775313e-03 1.219745705065824394e-09 2.408546816455545310e-76
-1.757985985978114361e-03 1.264705194704616355e-09 3.773713159902918403e-76
-1.755818113339453410e-03 1.311322126767279476e-09 5.909387362585069116e-76
-1.753650240700792458e-03 1.359657612728799089e-09 9.248596036900066172e-76
-1.751482368062131506e-03 1.409775017663491472e-09 1.446668219388505591e-75
-1.749314495423470554e-03 1.461740043364489036e-09 2.261631529441520635e-75
-1.747146622784809603e-03 1.515620814529442587e-09 3.533739555879394683e-75
-1.744978750146148651e-03 1.571487968125576651e-09 5.518321570196059323e-75
-1.742810877507487699e-03 1.629414746051421009e-09 8.612698613059154999e-75
-1.740643004868826747e-03 1.689477091216824562e-09 1.343480212625181914e-74
-1.738475132230165796e-03 1.751753747167402329e-09 2.094513082675027688e-74
-1.736307259591504844e-03 1.816326361384160187e-09 3.263582977399619624e-74
-1.734139386952843892e-03 1.883279592393920423e-09 5.082366969507213732e-74
-1.731971514314182940e-03 1.952701220831231465e-09 7.910376585755123009e-74
-1.729803641675521989e-03 2.024682264597367500e-09 1.230518301795951526e-73
-1.727635769036861037e-03 2.099317098267823052e-09 1.913104857641430719e-73
-1.725467896398200085e-03 2.176703576904885739e-09 2.972687453949872257e-73
-1.723300023759539133e-03 2.256943164437942561e-09 4.616570847554191966e-73
-1.721132151120877965e-03 2.340141066780009376e-09 7.165550121405922810e-73
-1.718964278482217013e-03 2.426406369855160117e-09 1.111576483529326273e-72
-1.716796405843556061e-03 2.515852182718371862e-09 1.723411319965193748e-72
-1.714628533204895109e-03 2.608595785955284015e-09 2.670535225891084922e-72
-1.712460660566234158e-03 2.704758785556920792e-09 4.135875523726601941e-72
-1.710292787927573206e-03 2.804467272471499837e-09 6.401715751738329994e-72
-1.708124915288912254e-03 2.907851988042532933e-09 9.903417608707130170e-72
-1.705957042650251302e-03 3.015048495550648200e-09 1.531205843071043837e-71
-1.703789170011590351e-03 3.126197358084368035e-09 2.366147648974278170e-71
-1.701621297372929182e-03 3.241444322973213587e-09 3.654347843385163423e-71
-1.699453424734268230e-03 3.360940513025365708e-09 5.640761078818866727e-71
-1.697285552095607278e-03 3.484842624821212089e-09 8.702124754329852220e-71
-1.695117679456946327e-03 3.613313134322706801e-09 1.341753336463747062e-70
-1.692949806818285375e-03 3.746520510068922757e-09 2.067663405663921876e-70
-1.690781934179624423e-03 3.884639434237552892e-09 3.184540510371132061e-70
-1.688614061540963471e-03 4.027851031862569762e-09 4.902002101230435449e-70
-1.686446188902302520e-03 4.176343108509255589e-09 7.541539100084389412e-70
-1.684278316263641568e-03 4.330310396718433304e-09 1.159594801692143554e-69
-1.682110443624980616e-03 4.489954811543783217e-09 1.782018922650557903e-69
-1.679942570986319664e-03 4.655485715517461917e-09 2.737021076290274367e-69
-1.677774698347658713e-03 4.827120193392483166e-09 4.201494030274502206e-69
-1.675606825708997761e-03 5.005083337022045816e-09 6.445982746323934189e-69
-1.673438953070336809e-03 5.189608540750425635e-09 9.884035701525722379e-69
-1.671271080431675641e-03 5.380937807702985816e-09 1.514744034904414703e-68
-1.669103207793014689e-03 5.579322067377820543e-09 2.320085421698682594e-68
-1.666935335154353737e-03 5.785021504955930639e-09 3.551636235777923834e-68
-1.664767462515692785e-03 5.998305902762475613e-09 5.433913991822785848e-68
-1.662599589877031834e-03 6.219454994327523341e-09 8.309154240896457580e-68
-1.660431717238370882e-03 6.448758831511341625e-09 1.269874084351204664e-67
-1.658263844599709930e-03 6.686518165176291812e-09 1.939654053704138323e-67
-1.656095971961048978e-03 6.933044839905430436e-09 2.961063189618155824e-67
-1.653928099322388027e-03 7.188662203285989612e-09 4.517840051556339763e-67
-1.651760226683727075e-03 7.453705530295723729e-09 6.889279519564668035e-67
-1.649592354045066123e-03 7.728522463348888586e-09 1.049969150648474319e-66
-1.647424481406404954e-03 8.013473468580570877e-09 1.599333563182972988e-66
-1.645256608767744003e-03 8.308932308967657007e-09 2.434789063168563557e-66
-1.643088736129083051e-03 8.615286534909308234e-09 3.704617824877685845e-66
-1.640920863490422099e-03 8.932937992909649069e-09 5.633590307674531941e-66
-1.638752990851761147e-03 9.262303353032386625e-09 8.562229962859105496e-66
-1.636585118213100196e-03 9.603814655818869002e-09 1.300613609053145114e-65
-1.634417245574439244e-03 9.957919879388877476e-09 1.974556107605477848e-65
-1.632249372935778292e-03 1.032508352746872754e-08 2.996059559247413833e-65
-1.630081500297117340e-03 1.070578723911910167e-08 4.543506827563601912e-65
-1.627913627658456389e-03 1.110053042096340416e-08 6.886391452554890205e-65
-1.625745755019795437e-03 1.150983090274766158e-08 1.043162595658365143e-64
-1.623577882381134485e-03 1.193422561709250149e-08 1.579327091132131461e-64
-1.621410009742473533e-03 1.237427130433029311e-08 2.389747097326166211e-64
-1.619242137103812582e-03 1.283054524335416693e-08 3.614028550960773595e-64
-1.617074264465151413e-03 1.330364600943757578e-08 5.462494269561154200e-64
-1.614906391826490461e-03 1.379419426002084067e-08 8.251828405674717359e-64
-1.612738519187829509e-03 1.430283354949791110e-08 1.245859766770261234e-63
-1.610570646549168558e-03 1.483023117407107611e-08 1.879956986554246414e-63
-1.608402773910507606e-03 1.537707904778658598e-08 2.835217906238350064e-63
-1.606234901271846654e-03 1.594409461089999128e-08 4.273510272228081476e-63
-1.604067028633185702e-03 1.653202177176542302e-08 6.437879448906814503e-63
-1.601899155994524751e-03 1.714163188348630756e-08 9.693055666365365057e-63
-1.599731283355863799e-03 1.777372475661077615e-08 1.458607197862922347e-62
-1.597563410717202847e-03 1.842912970920154632e-08 2.193692632441533295e-62
-1.595395538078541895e-03 1.910870665566076672e-08 3.297410220688452660e-62
-1.593227665439880944e-03 1.981334723574007376e-08 4.953702963286470801e-62
-1.591059792801219775e-03 2.054397598521957698e-08 7.437838125328757597e-62
-1.588891920162558823e-03 2.130155154979248975e-08 1.116151794242046386e-61
-1.586724047523897872e-03 2.208706794375384554e-08 1.674015905067419540e-61
-1.584556174885236920e-03 2.290155585514240028e-08 2.509317855971138005e-61
-1.582388302246575968e-03 2.374608399905479063e-08 3.759339542257784489e-61
-1.580220429607915016e-03 2.462176052090818953e-08 5.628947620684532658e-61
-1.578052556969254065e-03 2.552973445149513213e-08 8.423695136106649211e-61
-1.575884684330593113e-03 2.647119721574411498e-08 1.259905155301291697e-60
-1.573716811691932161e-03 2.744738419716666578e-08 1.883357838647597792e-60
-1.571548939053271209e-03 2.845957636004836296e-08 2.813763642709369251e-60
-1.569381066414610258e-03 2.950910193151445385e-08 4.201478662243992823e-60
-1.567213193775949306e-03 3.059733814568012573e-08 6.270129196555615835e-60
-1.565045321137288354e-03 3.172571305217951274e-08 9.352131304574439483e-60
-1.562877448498627402e-03 3.289570739144779446e-08 1.394133877293183298e-59
-1.560709575859966234e-03 3.410885653922173504e-08 2.077103532506435290e-59
-1.558541703221305282e-03 3.536675252281438625e-08 3.092940652515608127e-59
-1.556373830582644330e-03 3.667104611181431736e-08 4.603040627537358651e-59
-1.554205957943983378e-03 3.802344898595502569e-08 6.846644968048892825e-59
-1.552038085305322427e-03 3.942573598300532982e-08 1.017819077971423227e-58
-1.549870212666661475e-03 4.087974742963503750e-08 1.512248438214777032e-58
-1.547702340028000523e-03 4.238739155831790578e-08 2.245615933331988007e-58
-1.545534467389339571e-03 4.395064701345109257e-08 3.332787289523631118e-58
-1.543366594750678620e-03 4.557156544998184900e-08 4.943556366088008476e-58
-1.541198722112017668e-03 4.725227422795831089e-08 7.328771193754658976e-58
-1.539030849473356716e-03 4.899497920654812350e-08 1.085881951349155795e-57
-1.536862976834695764e-03 5.080196764119267814e-08 1.608028882634456480e-57
-1.534695104196034596e-03 5.267561118770910506e-08 2.379933675591815637e-57
-1.532527231557373644e-03 5.461836901728754701e-08 3.520429423845366790e-57
-1.530359358918712692e-03 5.663279104647660303e-08 5.204586236722654809e-57
-1.528191486280051740e-03 5.872152128640553406e-08 7.690180871590058413e-57
-1.526023613641390789e-03 6.088730131564186590e-08 1.135655683619138986e-56
-1.523855741002729837e-03 6.313297388125487323e-08 1.676164281946534558e-56
-1.521687868364068885e-03 6.546148663281153440e-08 2.472556724190381535e-56
-1.519519995725407933e-03 6.787589599422122199e-08 3.645320554768271446e-56
-1.517352123086746982e-03 7.037937117851282253e-08 5.371368697340624371e-56
-1.515184250448086030e-03 7.297519835082501291e-08 7.910318717441174449e-56
-1.513016377809425078e-03 7.566678494508088458e-08 1.164294321193582709e-55
-1.510848505170764126e-03 7.845766414002443159e-08 1.712739662867581869e-55
-1.508680632532103175e-03 8.135149950049929656e-08 2.518139060276175853e-55
-1.506512759893442223e-03 8.435208979007382476e-08 3.700222529283624453e-55
-1.504344887254781054e-03 8.746337396134218442e-08 5.434201716109731238e-55
-1.502177014616120103e-03 9.068943633045400166e-08 7.976336111877612245e-55
-1.500009141977459151e-03 9.403451194268614883e-08 1.170121383670793399e-54
-1.497841269338798199e-03 9.750299213610378886e-08 1.715608402491133528e-54
-1.495673396700137247e-03 1.010994303106252681e-07 2.513999528849632546e-54
-1.493505524061476296e-03 1.048285479100843226e-07 3.681900077679812652e-54
-1.491337651422815344e-03 1.086952406251422032e-07 5.389377228570872420e-54
-1.489169778784154392e-03 1.127045848252171526e-07 7.884332782890646676e-54
-1.487001906145493440e-03 1.168618442278798093e-07 1.152792359145839073e-53
-1.484834033506832488e-03 1.211724768144896511e-07 1.684600830854919800e-53
-1.482666160868171537e-03 1.256421420011625461e-07 2.460382960507320147e-53
-1.480498288229510368e-03 1.302767080744979725e-07 3.591436478577098895e-53
-1.478330415590849416e-03 1.350822599018472068e-07 5.239543461876596569e-53
-1.476162542952188465e-03 1.400651069262583389e-07 7.639738327962237448e-53
-1.473994670313527513e-03 1.452317914566101792e-07 1.113328428680794335e-52
-1.471826797674866561e-03 1.505890972638375882e-07 1.621540846085603698e-52
-1.469658925036205609e-03 1.561440584945572828e-07 2.360436196061513313e-52
-1.467491052397544658e-03 1.619039689138010421e-07 3.434127515661197941e-52
-1.465323179758883706e-03 1.678763914890356660e-07 4.993445884927356423e-52
-1.463155307120222754e-03 1.740691683280450566e-07 7.256781668769192150e-52
-1.460987434481561802e-03 1.804904309837656328e-07 1.054016828345321115e-51
-1.458819561842900851e-03 1.871486111396175745e-07 1.530068279146540154e-51
-1.456651689204239899e-03 1.940524516893826897e-07 2.219902279470988183e-51
-1.454483816565578947e-03 2.012110182262069514e-07 3.218968163986295296e-51
-1.452315943926917995e-03 2.086337109558373411e-07 4.665082028831180143e-51
-1.450148071288256827e-03 2.163302770497505111e-07 6.757120542417297236e-51
-1.447980198649595875e-03 2.243108234544367455e-07 9.781913705176878810e-51
-1.445812326010934923e-03 2.325858301736751402e-07 1.415291070875892666e-50
-1.443644453372273971e-03 2.411661640412710349e-07 2.046574153125081970e-50
-1.441476580733613020e-03 2.500630930023755573e-07 2.957801208423350559e-50
-1.439308708094952068e-03 2.592883009221684905e-07 4.272383782783111875e-50
-1.437140835456291116e-03 2.688539029413801307e-07 6.167814626544556943e-50
-1.434972962817630164e-03 2.787724613988534495e-07 8.899224154593950818e-50
-1.432805090178969213e-03 2.890570023420949546e-07 1.283313486018988478e-49
-1.430637217540308261e-03 2.997210326475185431e-07 1.849580121650523748e-49
-1.428469344901647309e-03 3.107785577729145873e-07 2.664239844296383078e-49
-1.426301472262986357e-03 3.222441001654970582e-07 3.835599625637375081e-49
-1.424133599624325189e-03 3.341327183497352463e-07 5.518905972958672308e-49
-1.421965726985664237e-03 3.464600267200770899e-07 7.936563604769055535e-49
-1.419797854347003285e-03 3.592422160646258323e-07 1.140700904856013095e-48
-1.417629981708342334e-03 3.724960748467337126e-07 1.638592073907870269e-48
-1.415462109069681382e-03 3.862390112725333888e-07 2.352500326168233870e-48
-1.413294236431020430e-03 4.004890761734415283e-07 3.375579289291634296e-48
-1.411126363792359478e-03 4.152649867337117530e-07 4.840906714207287069e-48
-1.408958491153698526e-03 4.305861510942869501e-07 6.938488816404862420e-48
-1.406790618515037575e-03 4.464726938652933647e-07 9.939461373369711641e-48
-1.404622745876376623e-03 4.629454825807605918e-07 1.423051399586248908e-47
-1.402454873237715671e-03 4.800261551303527255e-07 2.036282842820442488e-47
-1.400287000599054719e-03 4.977371482042321237e-07 2.912161098038772225e-47
-1.398119127960393768e-03 5.161017267884538792e-07 4.162482962521599217e-47
-1.395951255321732816e-03 5.351440147497122120e-07 5.946334288349477660e-47
-1.393783382683071647e-03 5.548890265496731124e-07 8.489965998463075191e-47
-1.391615510044410696e-03 5.753627001306342242e-07 1.211497047686455473e-46
-1.389447637405749744e-03 5.965919310157736467e-07 1.727820204278127411e-46
-1.387279764767088792e-03 6.186046076688656846e-07 2.462830452308855233e-46
-1.385111892128427840e-03 6.414296481599798413e-07 3.508570927762320903e-46
-1.382944019489766889e-03 6.650970381854106901e-07 4.995578465464819599e-46
-1.380776146851105937e-03 6.896378704918963608e-07 7.108878439848784309e-46
-1.378608274212444985e-03 7.150843857569700975e-07 1.011058232796845931e-45
-1.376440401573784033e-03 7.414700149792418526e-07 1.437179555684929674e-45
-1.374272528935123082e-03 7.688294234344333066e-07 2.041764601603030330e-45
-1.372104656296462130e-03 7.971985562549709142e-07 2.899079256013325592e-45
-1.369936783657800961e-03 8.266146856931332707e-07 4.114094711746353724e-45
-1.367768911019140009e-03 8.571164601299459826e-07 5.835099437352815569e-45
-1.365601038380479058e-03 8.887439548943591654e-07 8.271456993514539677e-45
-1.363433165741818106e-03 9.215387249595186667e-07 1.171859511792322332e-44
-1.361265293103157154e-03 9.555438595855663317e-07 1.659315086098313277e-44
-1.359097420464496202e-03 9.908040389808126310e-07 2.348237140599766282e-44
-1.356929547825835251e-03 1.027365593055910655e-06 3.321351369636499995e-44
-1.354761675187174299e-03 1.065276562348324608e-06 4.695128373196118698e-44
-1.352593802548513347e-03 1.104586761197321960e-06 6.633456698824105269e-44
-1.350425929909852395e-03 1.145347843252580440e-06 9.366818493429694106e-44
-1.348258057271191444e-03 1.187613369402673716e-06 1.321916701685828100e-43
-1.346090184632530492e-03 1.231438878212898317e-06 1.864557811643657606e-43
-1.343922311993869540e-03 1.276881958965022087e-06 2.628496457180440454e-43
-1.341754439355208588e-03 1.324002327395243805e-06 3.703383756125668041e-43
-1.339586566716547420e-03 1.372861904229953878e-06 5.214946020601575560e-43
-1.337418694077886468e-03 1.423524896622711839e-06 7.339402345704561740e-43
-1.335250821439225516e-03 1.476057882599694923e-06 1.032360440015819988e-42
-1.333082948800564565e-03 1.530529898624702503e-06 1.451315356320337585e-42
-1.330915076161903613e-03 1.587012530399008568e-06 2.039163297813913283e-42
-1.328747203523242661e-03 1.645580007015627938e-06 2.863531730716414040e-42
-1.326579330884581709e-03 1.706309298591922855e-06 4.018942315432085364e-42
-1.324411458245920757e-03 1.769280217509092706e-06 5.637432104062228242e-42
-1.322243585607259806e-03 1.834575523391787486e-06 7.903339803583702555e-42
-1.320075712968598854e-03 1.902281031966166536e-06 1.107387874980400140e-41
-1.317907840329937902e-03 1.972485727939566811e-06 1.550774503250321293e-41
-1.315739967691276950e-03 2.045281882050545691e-06 2.170487648807128435e-41
-1.313572095052615782e-03 2.120765172443268819e-06 3.036167760496072497e-41
-1.311404222413954830e-03 2.199034810526183110e-06 4.244768294576635495e-41
-1.309236349775293878e-03 2.280193671480594014e-06 5.931192123299108597e-41
-1.307068477136632927e-03 2.364348429591011083e-06 8.283040290865582355e-41
-1.304900604497971975e-03 2.451609698575497673e-06 1.156105146854069431e-40
-1.302732731859311023e-03 2.542092177100685195e-06 1.612741175208841520e-40
-1.300564859220650071e-03 2.635914799673230721e-06 2.248494307795479020e-40
-1.298396986581989120e-03 2.733200893106240907e-06 3.133131980600337702e-40
-1.296229113943328168e-03 2.834078338766792759e-06 4.363403397516135749e-40
-1.294061241304667216e-03 2.938679740818204721e-06 6.073399091208037150e-40
-1.291893368666006264e-03 3.047142600678599138e-06 8.448858829098659089e-40
-1.289725496027345313e-03 3.159609497925416777e-06 1.174692148139902519e-39
-1.287557623388684361e-03 3.276228277884251627e-06 1.632337120501736647e-39
-1.285389750750023409e-03 3.397152246148966888e-06 2.267020392432159248e-39
-1.283221878111362240e-03 3.522540370289214167e-06 3.146739381411161842e-39
-1.281054005472701289e-03 3.652557489011215810e-06 4.365418682713479610e-39
-1.278886132834040337e-03 3.787374529046963083e-06 6.052723137671189877e-39
-1.276718260195379385e-03 3.927168730057761856e-06 8.387557181423606419e-39
-1.274550387556718433e-03 4.072123877848124401e-06 1.161662467213008015e-38
-1.272382514918057482e-03 4.222430546197346885e-06 1.607993172045986788e-38
-1.270214642279396530e-03 4.378286347627072674e-06 2.224580989863677193e-38
-1.268046769640735578e-03 4.539896193435454975e-06 3.075898652118160701e-38
-1.265878897002074626e-03 4.707472563340072643e-06 4.250652488282159287e-38
-1.263711024363413675e-03 4.881235785084957890e-06 5.870822613916866152e-38
-1.261543151724752723e-03 5.061414324380051209e-06 8.104049684342041002e-38
-1.259375279086091771e-03 5.248245085554915808e-06 1.118059742320338424e-37
-1.257207406447430603e-03 5.441973723322781622e-06 1.541656805147760645e-37
-1.255039533808769651e-03 5.642854966065543531e-06 2.124565755972727792e-37
-1.252871661170108699e-03 5.851152951065869614e-06 2.926256752354456419e-37
-1.250703788531447747e-03 6.067141572127444083e-06 4.028231852964375244e-37
-1.248535915892786795e-03 6.291104840041882795e-06 5.542124383185675571e-37
-1.246368043254125844e-03 6.523337256376988443e-06 7.620752488166128802e-37
-1.244200170615464892e-03 6.764144201078373309e-06 1.047319581137175227e-36
-1.242032297976803940e-03 7.013842334395912643e-06 1.438534788322727696e-36
-1.239864425338142988e-03 7.272760013663899087e-06 1.974791700617928040e-36
-1.237696552699482037e-03 7.541237725483926283e-06 2.709455337588175800e-36
-1.235528680060821085e-03 7.819628533880667475e-06 3.715373494427114007e-36
-1.233360807422160133e-03 8.108298545020069660e-06 5.091933688437313643e-36
-1.231192934783499181e-03 8.407627389102911874e-06 6.974655780864298265e-36
-1.229025062144838230e-03 8.718008720068346750e-06 9.548223960315652526e-36
-1.226857189506177061e-03 9.039850733766200121e-06 1.306418116479556838e-35
-1.224689316867516109e-03 9.373576705279976592e-06 1.786494033810610364e-35
-1.222521444228855158e-03 9.719625546109919676e-06 2.441634904895955145e-35
-1.220353571590194206e-03 1.007845238194874222e-05 3.335182922449242945e-35
-1.218185698951533254e-03 1.045052915181280743e-05 4.553217230164184021e-35
-1.216017826312872302e-03 1.083634522931712784e-05 6.212649629381361827e-35
-1.213849953674211351e-03 1.123640806691396797e-05 8.472179167416101654e-35
-1.211682081035550399e-03 1.165124386394270015e-05 1.154710673430789959e-34
-1.209514208396889447e-03 1.208139825937273748e-05 1.572935838129717232e-34
-1.207346335758228495e-03 1.252743705015121237e-05 2.141453329196736281e-34
-1.205178463119567544e-03 1.298994693610309993e-05 2.913841999463209414e-34
-1.203010590480906375e-03 1.346953629236452179e-05 3.962626710588435699e-34
-1.200842717842245423e-03 1.396683597036821759e-05 5.385922565864978402e-34
-1.198674845203584471e-03 1.448250012843629934e-05 7.316389647943167384e-34
-1.196506972564923520e-03 1.501720709307488044e-05 9.933294848027406792e-34
-1.194339099926262568e-03 1.557166025210617277e-05 1.347874961113728292e-33
-1.192171227287601616e-03 1.614658898081487869e-05 1.827955686975169381e-33
-1.190003354648940664e-03 1.674274960232999975e-05 2.477658804370758615e-33
-1.187835482010279713e-03 1.736092638350753597e-05 3.356426298624073825e-33
-1.185667609371618761e-03 1.800193256762689718e-05 4.544357707288329759e-33
-1.183499736732957809e-03 1.866661144526262685e-05 6.149328335405259152e-33
-1.181331864094296857e-03 1.935583746474211583e-05 8.316539104724157720e-33
-1.179163991455635906e-03 2.007051738365439182e-05 1.124132138754545093e-32
-1.176996118816974954e-03 2.081159146292672571e-05 1.518629645755218691e-32
-1.174828246178314002e-03 2.158003470504413980e-05 2.050435732974496307e-32
-1.172660373539652834e-03 2.237685813804334901e-05 2.766943101409692949e-32
-1.170492500900991882e-03 2.320311014697423865e-05 3.731763169682453306e-32
-1.168324628262330930e-03 2.405987785458437497e-05 5.030228327056193347e-32
-1.166156755623669978e-03 2.494828855304653763e-05 6.776744340591456704e-32
-1.163988882985009026e-03 2.586951118861636529e-05 9.124609425160936521e-32
-1.161821010346348075e-03 2.682475790117899657e-05 1.227912002571103528e-31
-1.159653137707687123e-03 2.781528562071300802e-05 1.651505346840242329e-31
-1.157485265069026171e-03 2.884239772277672601e-05 2.219997587173682844e-31
-1.155317392430365219e-03 2.990744574520113260e-05 2.982529854585708416e-31
-1.153149519791704268e-03 3.101183116825134315e-05 4.004763513307303443e-31
-1.150981647153043316e-03 3.215700726060347905e-05 5.374384453554284634e-31
-1.148813774514382364e-03 3.334448099357442197e-05 7.208424660103499319e-31
-1.146645901875721196e-03 3.457581502612341385e-05 9.662995471667284270e-31
-1.144478029237060244e-03 3.585262976324713380e-05 1.294621952975670035e-30
-1.142310156598399292e-03 3.717660549048183401e-05 1.733540278921864679e-30
-1.140142283959738340e-03 3.854948458732567661e-05 2.319982375420589588e-30
-1.137974411321077389e-03 3.997307382250098049e-05 3.103096011316622755e-30
-1.135806538682416437e-03 4.144924673408515120e-05 4.148255706685059327e-30
-1.133638666043755485e-03 4.297994609764621982e-05 5.542371137063733526e-30
-1.131470793405094533e-03 4.456718648564034755e-05 7.400915882957041982e-30
-1.129302920766433582e-03 4.621305692144474361e-05 9.877228724915613865e-30
-1.127135048127772630e-03 4.791972363152867425e-05 1.317481519876216765e-29
-1.124967175489111678e-03 4.968943289939092671e-05 1.756360786831008831e-29
-1.122799302850450726e-03 5.152451402502735301e-05 2.340144694475034772e-29
-1.120631430211789775e-03 5.342738239383413543e-05 3.116244098422927341e-29
-1.118463557573128823e-03 5.540054265899219620e-05 4.147438984611314171e-29
-1.116295684934467654e-03 5.744659204153289647e-05 5.516813733224325321e-29
-1.114127812295806702e-03 5.956822375243417275e-05 7.334261914590166688e-29
-1.111959939657145751e-03 6.176823054126772577e-05 9.745054851360816099e-29
-1.109792067018484799e-03 6.404950837606910230e-05 1.294112224398697383e-28
-1.107624194379823847e-03 6.641506025929553951e-05 1.717589474806140390e-28
-1.105456321741162895e-03 6.886800018489602207e-05 2.278382202021306090e-28
-1.103288449102501944e-03 7.141155724171895243e-05 3.020602430191628453e-28
-1.101120576463840992e-03 7.404907986867204181e-05 4.002398566394873739e-28
-1.098952703825180040e-03 7.678404026724204394e-05 5.300378454620679377e-28
-1.096784831186519088e-03 7.962003897720148484e-05 7.015412373050252356e-28
-1.094616958547858137e-03 8.256080962153869766e-05 9.280242132015872413e-28
-1.092449085909196968e-03 8.561022382686776799e-05 1.226945266886125805e-27
-1.090281213270536016e-03 8.877229632581155471e-05 1.621253215319907783e-27
-1.088113340631875064e-03 9.205119024809593992e-05 2.141096738787052820e-27
-1.085945467993214113e-03 9.545122260732781245e-05 2.826060847549988976e-27
-1.083777595354553161e-03 9.897686999069944499e-05 3.728091007598774711e-27
-1.081609722715892209e-03 1.026327744591321354e-04 4.915314167626854769e-27
-1.079441850077231257e-03 1.064237496656372735e-04 6.477028920081136500e-27
-1.077273977438570306e-03 1.103547871999730476e-04 8.530218775622194099e-27
-1.075106104799909354e-03 1.144310631679655306e-04 1.122804855457322362e-26
-1.072938232161248402e-03 1.186579450141830627e-04 1.477094132995832692e-26
-1.070770359522587450e-03 1.230409985969579327e-04 1.942101139271682960e-26
-1.068602486883926499e-03 1.275859955251032094e-04 2.552085921136560907e-26
-1.066434614245265547e-03 1.322989207659971251e-04 3.351803261063512072e-26
-1.064266741606604595e-03 1.371859805350830416e-04 4.399684408191969372e-26
-1.062098868967943427e-03 1.422536104771938699e-04 5.771973260073047924e-26
-1.059930996329282475e-03 1.475084841505002061e-04 7.568100215639538975e-26
-1.057763123690621523e-03 1.529575218242797022e-04 9.917660029885832342e-26
-1.055595251051960571e-03 1.586078996021194492e-04 1.298946722121693649e-25
-1.053427378413299620e-03 1.644670588825953423e-04 1.700330082608101978e-25
-1.051259505774638668e-03 1.705427161699090831e-04 2.224512843298492795e-25
-1.049091633135977716e-03 1.768428732474441076e-04 2.908682883572643273e-25
-1.046923760497316764e-03 1.833758277276607168e-04 3.801172790480794565e-25
-1.044755887858655813e-03 1.901501839922566659e-04 4.964764206379494678e-25
-1.042588015219994861e-03 1.971748645370443502e-04 6.480961198355572412e-25
-1.040420142581333909e-03 2.044591217365131653e-04 8.455513636123864377e-25
-1.038252269942672957e-03 2.120125500436034944e-04 1.102555210438113582e-24
-1.036084397304011789e-03 2.198450986408140566e-04 1.436879922654187212e-24
-1.033916524665350837e-03 2.279670845593296526e-04 1.871545482166927155e-24
-1.031748652026689885e-03 2.363892062834934500e-04 2.436352220081719662e-24
-1.029580779388028933e-03 2.451225578585965181e-04 3.169856052245907118e-24
-1.027412906749367982e-03 2.541786435205937783e-04 4.121912671305295697e-24
-1.025245034110707030e-03 2.635693928670761752e-04 5.356952688978494471e-24
-1.023077161472046078e-03 2.733071765895200562e-04 6.958195297891783243e-24
-1.020909288833385126e-03 2.834048227876009764e-04 9.033066263662511782e-24
-1.018741416194724175e-03 2.938756338870980589e-04 1.172016044053392544e-23
-1.016573543556063223e-03 3.047334041837399280e-04 1.519818394464089518e-23
-1.014405670917402271e-03 3.159924380361571168e-04 1.969743222765796812e-23
-1.012237798278741319e-03 3.276675687319612843e-04 2.551451469055709177e-23
-1.010069925640080368e-03 3.397741780518642035e-04 3.303123319487719459e-23
-1.007902053001419416e-03 3.523282165576881284e-04 4.273877231795224056e-23
-1.005734180362758247e-03 3.653462246310435380e-04 5.526867796676399222e-23
-1.003566307724097295e-03 3.788453542904571562e-04 7.143250638199411524e-23
-1.001398435085436344e-03 3.928433918157976136e-04 9.227254087483168607e-23
-9.992305624467753920e-04 4.073587812098320923e-04 1.191266282410475600e-22
-9.970626898081144402e-04 4.224106485279367188e-04 1.537110178441438585e-22
-9.948948171694534885e-04 4.380188271080840963e-04 1.982261407809889111e-22
-9.927269445307925367e-04 4.542038837344403103e-04 2.554916035796100089e-22
-9.905590718921315849e-04 4.709871457691006970e-04 3.291183652635867660e-22
-9.883911992534706332e-04 4.883907292878654537e-04 4.237282125739761636e-22
-9.862233266148096814e-04 5.064375682571443460e-04 5.452333643892619436e-22
-9.840554539761487297e-04 5.251514447906033972e-04 7.011924724232794416e-22
-9.818875813374877779e-04 5.445570205254719309e-04 9.012636292456051693e-22
-9.797197086988266093e-04 5.646798691599874773e-04 1.157780483173304834e-21
-9.775518360601656576e-04 5.855465101949514388e-04 1.486484490026811186e-21
-9.753839634215047058e-04 6.071844439239978009e-04 1.907455077705054830e-21
-9.732160907828437540e-04 6.296221877187617964e-04 2.446290529983137117e-21
-9.710482181441828023e-04 6.528893136569128642e-04 3.135606299239315107e-21
-9.688803455055218505e-04 6.770164875427797050e-04 4.016934971670335592e-21
-9.667124728668608988e-04 7.020355093721044422e-04 5.143134157324625384e-21
-9.645446002281999470e-04 7.279793552943872445e-04 6.581436318509645268e-21
-9.623767275895389953e-04 7.548822211282977613e-04 8.417309432483620103e-21
-9.602088549508780435e-04 7.827795674876324552e-04 1.075934121966952877e-20
-9.580409823122170918e-04 8.117081665774373515e-04 1.374541472165970579e-20
-9.558731096735561400e-04 8.417061507221845242e-04 1.755051211303273857e-20
-9.537052370348951882e-04 8.728130626900645721e-04 2.239657030920377844e-20
-9.515373643962341281e-04 9.050699078799549074e-04 2.856492059543620161e-20
-9.493694917575730679e-04 9.385192084400036105e-04 3.641198064371196036e-20
-9.472016191189121161e-04 9.732050593893794722e-04 4.638903775019958103e-20
-9.450337464802511644e-04 1.009173186817316535e-03 5.906717544172660344e-20
-9.428658738415902126e-04 1.046471008236430408e-03 7.516866237468276897e-20
-9.406980012029292609e-04 1.085147695170027727e-03 9.560645588002409115e-20
-9.385301285642683091e-04 1.125254238056166587e-03 1.215338889956420407e-19
-9.363622559256073574e-04 1.166843513554240456e-03 1.544071297472708803e-19
-9.341943832869464056e-04 1.209970354343066056e-03 1.960636500849669337e-19
-9.320265106482854538e-04 1.254691621502717833e-03 2.488207506353322293e-19
-9.298586380096245021e-04 1.301066279575839721e-03 3.155991951984882700e-19
-9.276907653709635503e-04 1.349155474407584716e-03 4.000782639153713312e-19
-9.255228927323024901e-04 1.399022613867171704e-03 5.068900959579834894e-19
-9.233550200936414300e-04 1.450733451557710552e-03 6.418631353371935541e-19
-9.211871474549804782e-04 1.504356173624986880e-03 8.123269083607542314e-19
-9.190192748163195265e-04 1.559961488780002700e-03 1.027493361352906329e-18
-9.168514021776585747e-04 1.617622721654265842e-03 1.298933711983420915e-18
-9.146835295389976229e-04 1.677415909611216236e-03 1.641174389171170458e-18
-9.125156569003366712e-04 1.739419903141943037e-03 2.072441367499942566e-18
-9.103477842616757194e-04 1.803716469977761265e-03 2.615589304367238969e-18
-9.081799116230147677e-04 1.870390403057440708e-03 3.299260684448775835e-18
-9.060120389843538159e-04 1.939529632491799986e-03 4.159331063946335487e-18
-9.038441663456928642e-04 2.011225341673777978e-03 5.240709975572650032e-18
-9.016762937070319124e-04 2.085572087687415001e-03 6.599583705802526034e-18
-8.995084210683709607e-04 2.162667926175162233e-03 8.306206727813759210e-18
-8.973405484297099005e-04 2.242614540828470962e-03 1.044837397472718247e-17
-8.951726757910488403e-04 2.325517377673008788e-03 1.313573748275441548e-17
-8.930048031523878885e-04 2.411485784326151873e-03 1.650516958983994426e-17
-8.908369305137269368e-04 2.500633154410823039e-03 2.072742251841374393e-17
-8.886690578750659850e-04 2.593077077316767627e-03 2.601539285436790123e-17
-8.865011852364050333e-04 2.688939493507343063e-03 3.263437167249856892e-17
-8.843333125977440815e-04 2.788346855577233767e-03 4.091474992770388425e-17
-8.821654399590831298e-04 2.891430295274146235e-03 5.126775799301879642e-17
-8.799975673204221780e-04 2.998325796705439937e-03 6.420495247706061138e-17
-8.778296946817612263e-04 3.109174375958797653e-03 8.036232830894548952e-17
-8.756618220431002745e-04 3.224122267374566336e-03 1.005301363901854430e-16
-8.734939494044393227e-04 3.343321116716208973e-03 1.256897352380321227e-16
-8.713260767657783710e-04 3.466928181494446405e-03 1.570591091704255591e-16
-8.691582041271173108e-04 3.595106538710011318e-03 1.961490581186542198e-16
-8.669903314884562506e-04 3.728025300290092100e-03 2.448325202071001627e-16
-8.648224588497952989e-04 3.865859836503259157e-03 3.054300461892823688e-16
-8.626545862111343471e-04 4.008792007648703457e-03 3.808151270214947076e-16
-8.604867135724733954e-04 4.157010404326241804e-03 4.745439094400341881e-16
-8.583188409338124436e-04 4.310710596605030719e-03 5.910148523542306602e-16
-8.561509682951514918e-04 4.470095392420749859e-03 7.356651191799362657e-16
-8.539830956564905401e-04 4.635375105543172898e-03 9.152120164323497021e-16
-8.518152230178295883e-04 4.806767833468793966e-03 1.137949635769425886e-15
-8.496473503791686366e-04 4.984499745606217266e-03 1.414113106435512721e-15
-8.474794777405076848e-04 5.168805382135673206e-03 1.756325603891061235e-15
-8.453116051018467331e-04 5.359927963938401763e-03 2.180146592576734826e-15
-8.431437324631857813e-04 5.558119714005873777e-03 2.704743832269252611e-15
-8.409758598245247211e-04 5.763642190754371744e-03 3.353716600572341675e-15
-8.388079871858636610e-04 5.976766633686155308e-03 4.156103562524978075e-15
-8.366401145472027092e-04 6.197774321854689246e-03 5.147615973817784401e-15
-8.344722419085417574e-04 6.426956945608458018e-03 6.372145703999905810e-15
-8.323043692698808057e-04 6.664616992105540892e-03 7.883608232413787215e-15
-8.301364966312198539e-04 6.911068145109139360e-03 9.748193690221896782e-15
-8.279686239925589022e-04 7.166635699593476225e-03 1.204711466345499795e-14
-8.258007513538979504e-04 7.431656991708966709e-03 1.487995839566866454e-14
-8.236328787152369987e-04 7.706481844675839091e-03 1.836877390892278813e-14
-8.214650060765760469e-04 7.991473031196476631e-03 2.266305220829483547e-14
-8.192971334379150952e-04 8.287006752999082765e-03 2.794579111996883117e-14
-8.171292607992541434e-04 8.593473138147211463e-03 3.444087660194865947e-14
-8.149613881605930832e-04 8.911276756773877164e-03 4.242206095688252143e-14
-8.127935155219320230e-04 9.240837155923243076e-03 5.222387694208293659e-14
-8.106256428832710713e-04 9.582589414207944717e-03 6.425489731603974095e-14
-8.084577702446101195e-04 9.936984717016704091e-03 7.901383428006459185e-14
-8.062898976059491678e-04 1.030449095303398802e-02 9.710907543316018928e-14
-8.041220249672882160e-04 1.068559333286166375e-02 1.192823756804201022e-13
-8.019541523286272643e-04 1.108079503056186126e-02 1.464375721061988663e-13
-7.997862796899663125e-04 1.149061784897111547e-02 1.796753660180484171e-13
-7.976184070513053607e-04 1.191560290966667962e-02 2.203354289983065183e-13
-7.954505344126444090e-04 1.235631136849870033e-02 2.700473447924541416e-13
-7.932826617739834572e-04 1.281332515763689353e-02 3.307922044627845600e-13
-7.911147891353225055e-04 1.328724775511358654e-02 4.049770382545766451e-13
-7.889469164966615537e-04 1.377870498288338852e-02 4.955247057263838513e-13
-7.867790438580004935e-04 1.428834583445642153e-02 6.059823897513797145e-13
-7.846111712193394334e-04 1.481684333320131344e-02 7.406524664658874447e-13
-7.824432985806784816e-04 1.536489542245545598e-02 9.047502716633108421e-13
-7.802754259420175299e-04 1.593322588862194564e-02 1.104594177676666624e-12
-7.781075533033565781e-04 1.652258531847548492e-02 1.347834460921490868e-12
-7.759396806646956263e-04 1.713375209194656704e-02 1.643728711504399446e-12
-7.737718080260346746e-04 1.776753341169894085e-02 2.003473051132425494e-12
-7.716039353873737228e-04 1.842476637086489996e-02 2.440600229507652540e-12
-7.694360627487127711e-04 1.910631906035275759e-02 2.971457816266715444e-12
-7.672681901100518193e-04 1.981309171719492640e-02 3.615782258879318035e-12
-7.651003174713908676e-04 2.054601791545737632e-02 4.397387611764034974e-12
-7.629324448327299158e-04 2.130606580128923191e-02 5.344991346692666348e-12
-7.607645721940689641e-04 2.209423937374983132e-02 6.493203933633104403e-12
-7.585966995554079039e-04 2.291157981311003206e-02 7.883713957362459575e-12
-7.564288269167468437e-04 2.375916685838872638e-02 9.566706553087992216e-12
-7.542609542780858919e-04 2.463812023595077574e-02 1.160256007402658556e-11
-7.520930816394249402e-04 2.554960114105994662e-02 1.406387434538704639e-11
-7.499252090007639884e-04 2.649481377434982285e-02 1.703789384733520940e-11
-7.477573363621030367e-04 2.747500693525166751e-02 2.062940098005616238e-11
-7.455894637234420849e-04 2.849147567448930690e-02 2.496416852037423012e-11
-7.434215910847811332e-04 2.954556300783324138e-02 3.019307686075474890e-11
-7.412537184461201814e-04 3.063866169338618287e-02 3.649702107203642203e-11
-7.390858458074592297e-04 3.177221607475565895e-02 4.409275577091491524e-11
-7.369179731687982779e-04 3.294772399255816581e-02 5.323985281031611917e-11
-7.347501005301373261e-04 3.416673876678943955e-02 6.424897865636210577e-11
-7.325822278914763744e-04 3.543087125268933740e-02 7.749173580047157933e-11
-7.304143552528154226e-04 3.674179197282802234e-02 9.341235664876978099e-11
-7.282464826141544709e-04 3.810123332824017633e-02 1.125415901648681403e-10
-7.260786099754935191e-04 3.951099189154041319e-02 1.355131824347299609e-10
-7.239107373368325674e-04 4.097293078506076408e-02 1.630834238101379898e-10
-7.217428646981716156e-04 4.248898214716407412e-02 1.961543191584100581e-10
-7.195749920595106638e-04 4.406114969000574089e-02 2.358010360808238754e-10
-7.174071194208494952e-04 4.569151135213503356e-02 2.833044011788553647e-10
-7.152392467821883267e-04 4.738222204945446298e-02 3.401893493549191052e-10
-7.130713741435273749e-04 4.913551652818910070e-02 4.082703889936016167e-10
-7.109035015048664231e-04 5.095371232364771796e-02 4.897053304625919044e-10
-7.087356288662054714e-04 5.283921282870095160e-02 5.870587410840026244e-10
-7.065677562275445196e-04 5.479451047605021080e-02 7.033768416349224711e-10
-7.043998835888835679e-04 5.682219003850661615e-02 8.422758534186708129e-10
-7.022320109502226161e-04 5.892493205165999504e-02 1.008046147803952376e-09
-7.000641383115616644e-04 6.110551636348000165e-02 1.205774949716212520e-09
-6.978962656729007126e-04 6.336682581555820593e-02 1.441490811959076202e-09
-6.957283930342397608e-04 6.571185006087693070e-02 1.722333618918446235e-09
-6.935605203955788091e-04 6.814368952317093053e-02 2.056754508237389770e-09
-6.913926477569178573e-04 7.066555950313760381e-02 2.454750831367326453e-09
-6.892247751182569056e-04 7.328079443694199280e-02 2.928142124532108634e-09
-6.870569024795959538e-04 7.599285231267426111e-02 3.490894049034129092e-09
-6.848890298409350021e-04 7.880531925061565190e-02 4.159498405199674148e-09
-6.827211572022740503e-04 8.172191425339614401e-02 4.953418651978151177e-09
-6.805532845636130986e-04 8.474649413234928985e-02 5.895611902265656651e-09
-6.783854119249521468e-04 8.788305861660151985e-02 7.013140144527012919e-09
-6.762175392862911950e-04 9.113575565168025028e-02 8.337885501057030792e-09
-6.740496666476302433e-04 9.450888689467597248e-02 9.907386714425133045e-09
-6.718817940089692915e-04 9.800691341325162842e-02 1.176581680457082845e-08
-6.697139213703083398e-04 1.016344615960669967e-01 1.396512501488411072e-08
-6.675460487316473880e-04 1.053963292824680043e-01 1.656636982954719224e-08
-6.653781760929864363e-04 1.092974921195776911e-01 1.964127406852280647e-08
-6.632103034543254845e-04 1.133431101552290904e-01 2.327403793315185807e-08
-6.610424308156643159e-04 1.175385346755021543e-01 2.756345147819393422e-08
-6.588745581770031473e-04 1.218893152959357046e-01 3.262535443225630152e-08
-6.567066855383421956e-04 1.264012073158399252e-01 3.859549869967535575e-08
-6.545388128996812438e-04 1.310801793454760278e-01 4.563287739156527869e-08
-6.523709402610202920e-04 1.359324212162282275e-01 5.392359400944553895e-08
-6.502030676223593403e-04 1.409643521842816882e-01 6.368535662054579862e-08
-6.480351949836983885e-04 1.461826294387027769e-01 7.517269472261840135e-08
-6.458673223450374368e-04 1.515941569252194365e-01 8.868301122828950185e-08
-6.436994497063764850e-04 1.572060944974295882e-01 1.045635988656627024e-07
-6.415315770677155333e-04 1.630258674075932279e-01 1.232197695887624605e-07
-6.393637044290545815e-04 1.690611761496194909e-01 1.451242676529446238e-07
-6.371958317903936297e-04 1.753200066673209767e-01 1.708281622148775198e-07
-6.350279591517326780e-04 1.818106409415117253e-01 2.009734440913795604e-07
-6.328600865130717262e-04 1.885416679700054887e-01 2.363075841386018546e-07
-6.306922138744107745e-04 1.955219951551104007e-01 2.777003481367439901e-07
-6.285243412357498227e-04 2.027608601137581845e-01 3.261632056987795064e-07
-6.263564685970888710e-04 2.102678429259557669e-01 3.828717192548236967e-07
-6.241885959584279192e-04 2.180528788378455762e-01 4.491913543734732930e-07
-6.220207233197669675e-04 2.261262714362538839e-01 5.267072154407821733e-07
-6.198528506811060157e-04 2.344987063122485060e-01 6.172582820072189157e-07
-6.176849780424450639e-04 2.431812652318565970e-01 7.229768020335899641e-07
-6.155171054037841122e-04 2.521854408327919295e-01 8.463335900525704994e-07
-6.133492327651231604e-04 2.615231518667267552e-01 9.901900822961444046e-07
-6.111813601264622087e-04 2.712067590073712342e-01 1.157858118668208909e-06
-6.090134874878012569e-04 2.812490812453821709e-01 1.353168554797961664e-06
-6.068456148491400883e-04 2.916634128919036173e-01 1.580549958226960475e-06
-6.046777422104789197e-04 3.024635412133416801e-01 1.845118813222027959e-06
-6.025098695718179680e-04 3.136637647208314617e-01 2.152782851176483235e-06
-6.003419969331570162e-04 3.252789121387279492e-01 2.510359340748951219e-06
-5.981741242944960645e-04 3.373243620773223594e-01 2.925710416783986470e-06
-5.960062516558351127e-04 3.498160634359850363e-01 3.407897802987620389e-06
-5.938383790171741609e-04 3.627705565638414398e-01 3.967359593993967518e-06
-5.916705063785132092e-04 3.762049952061541358e-01 4.616112111962226187e-06
-5.895026337398522574e-04 3.901371692655905554e-01 5.367980245744791323e-06
-5.873347611011913057e-04 4.045855284086685155e-01 6.238860122018348079e-06
-5.851668884625303539e-04 4.195692065487758304e-01 7.247018453165974569e-06
-5.829990158238694022e-04 4.351080472383478948e-01 8.413433462328649879e-06
-5.808311431852084504e-04 4.512226300039929860e-01 9.762182908753741311e-06
-5.786632705465474986e-04 4.679342976595932124e-01 1.132088543390928594e-05
-5.764953979078865469e-04 4.852651846337484587e-01 1.312120222914777525e-05
-5.743275252692255951e-04 5.032382463492520719e-01 1.519940689817482500e-05
-5.721596526305646434e-04 5.218772896937016181e-01 1.759703236233139964e-05
-5.699917799919036916e-04 5.412070046217986041e-01 2.036160474485182150e-05
-5.678239073532427399e-04 5.612529969314168365e-01 2.354747538406014350e-05
-5.656560347145817881e-04 5.820418222570529210e-01 2.721676347832200117e-05
-5.634881620759208364e-04 6.036010213259190849e-01 3.144042337221671698e-05
-5.613202894372598846e-04 6.259591565236259925e-01 3.629945216996066659e-05
-5.591524167985989328e-04 6.491458498181257308e-01 4.188625522624002281e-05
-5.569845441599379811e-04 6.731918220924185681e-01 4.830618913561828085e-05
-5.548166715212770293e-04 6.981289339384082471e-01 5.567930414061522632e-05
-5.526487988826160776e-04 7.239902279662064899e-01 6.414231042842739937e-05
-5.504809262439549090e-04 7.508099726852585087e-01 7.385079561208761118e-05
-5.483130536052937404e-04 7.786237080157174528e-01 8.498172382092536177e-05
-5.461451809666327886e-04 8.074682924906996240e-01 9.773625028713251860e-05
-5.439773083279718369e-04 8.373819522122786241e-01 1.123428891421984695e-04
-5.418094356893108851e-04 8.684043316264603574e-01 1.290610763638898241e-04
-5.396415630506499334e-04 9.005765461847430320e-01 1.481851744791333762e-04
-5.374736904119889816e-04 9.339412369624648935e-01 1.700489707714646071e-04
-5.353058177733280298e-04 9.685426273066940484e-01 1.950307264078918266e-04
-5.331379451346670781e-04 1.004426581589143330e+00 2.235588401367667179e-04
-5.309700724960061263e-04 1.041640666142399807e+00 2.561181970669618190e-04
-5.288021998573451746e-04 1.080234212460692511e+00 2.932572805747697990e-04
-5.266343272186842228e-04 1.120258382749423021e+00 3.355961336577371846e-04
-5.244664545800232711e-04 1.161766237910815347e+00 3.838352651283434471e-04
-5.222985819413623193e-04 1.204812808056332285e+00 4.387656059831246597e-04
-5.201307093027013675e-04 1.249455165639841381e+00 5.012796321681139543e-04
-5.179628366640404158e-04 1.295752501309018312e+00 5.723837818675172207e-04
-5.157949640253794640e-04 1.343766202576145874e+00 6.532123084529474488e-04
-5.136270913867185123e-04 1.393559935413190898e+00 7.450427244345122829e-04
-5.114592187480575605e-04 1.445199728879927648e+00 8.493130072472053092e-04
-5.092913461093966088e-04 1.498754062898048245e+00 9.676407545872351161e-04
-5.071234734707356570e-04 1.554293959288219673e+00 1.101844495389505720e-03
-5.049556008320747053e-04 1.611893076191602381e+00 1.253967382522901304e-03
-5.027877281934137535e-04 1.671627806001682037e+00 1.426303514993069749e-03
-5.006198555547528017e-04 1.733577376937170511e+00 1.621427161009349888e-03
-4.984519829160918500e-04 1.797823958391336463e+00 1.842225178825192353e-03
-4.962841102774308982e-04 1.864452770198454346e+00 2.091932959939526212e-03
-4.941162376387697296e-04 1.933552195963091247e+00 2.374174249195035429e-03
-4.919483650001085610e-04 2.005213900603442845e+00 2.693005228680917570e-03
-4.897804923614476093e-04 2.079532952265638723e+00 3.052963287301157808e-03
-4.876126197227866575e-04 2.156607948771722683e+00 3.459120935569689852e-03
-4.854447470841257058e-04 2.236541148769961573e+00 3.917145365812357317e-03
-4.832768744454647540e-04 2.319438607762730253e+00 4.433364201670240805e-03
-4.811090018068038023e-04 2.405410319193407087e+00 5.014838027791928242e-03
-4.789411291681428505e-04 2.494570360780717699e+00 5.669440341061727888e-03
-4.767732565294818987e-04 2.587037046295857845e+00 6.405945618829757097e-03
-4.746053838908209470e-04 2.682933082985161199e+00 7.234126257584804626e-03
-4.724375112521599952e-04 2.782385734848356940e+00 8.164859197540372954e-03
-4.702696386134990435e-04 2.885526991990646106e+00 9.210243114893122696e-03
-4.681017659748380917e-04 2.992493746274707878e+00 1.038372713426142201e-02
-4.659338933361771400e-04 3.103427973507265403e+00 1.170025208922667419e-02
-4.637660206975161882e-04 3.218476922403579632e+00 1.317640543918031752e-02
-4.615981480588552364e-04 3.337793310582374051e+00 1.483059103602996955e-02
-4.594302754201942847e-04 3.461535527852974692e+00 1.668321502492908781e-02
-4.572624027815333329e-04 3.589867847066437356e+00 1.875688925926242284e-02
-4.550945301428723812e-04 3.722960642812239040e+00 2.107665371181783459e-02
-4.529266575042114294e-04 3.860990618253032025e+00 2.367021947158630402e-02
-4.507587848655504777e-04 4.004141040400457818e+00 2.656823402910419088e-02
-4.485909122268895259e-04 4.152601984146663483e+00 2.980457067284053574e-02
-4.464230395882285742e-04 4.306570585377685667e+00 3.341664394495215407e-02
-4.442551669495676224e-04 4.466251303507110748e+00 3.744575323689724317e-02
-4.420872943109066706e-04 4.631856193781063169e+00 4.193745674398762641e-02
-4.399194216722455020e-04 4.803605189718714641e+00 4.694197814302639160e-02
-4.377515490335843334e-04 4.981726396065888629e+00 5.251464850874489054e-02
-4.355836763949233817e-04 5.166456392653784313e+00 5.871638614281043944e-02
-4.334158037562624299e-04 5.358040549569251354e+00 6.561421715365628460e-02
-4.312479311176014782e-04 5.556733354058036589e+00 7.328183979621825939e-02
-4.290800584789405264e-04 5.762798749598626813e+00 8.180023575767246535e-02
-4.269121858402795747e-04 5.976510487600283028e+00 9.125833175828405863e-02
-4.247443132016186229e-04 6.198152492195966978e+00 1.017537150252169204e-01
-4.225764405629576712e-04 6.428019238618288611e+00 1.133934063913210472e-01
-4.204085679242967194e-04 6.666416145665016835e+00 1.262946949700920751e-01
-4.182406952856357676e-04 6.913659982779582158e+00 1.405860385617475894e-01
-4.160728226469748159e-04 7.170079292291354101e+00 1.564080341531242369e-01
-4.139049500083138641e-04 7.436014827381334236e+00 1.739144630852440809e-01
-4.117370773696529124e-04 7.711820006359566548e+00 1.932734156761968525e-01
-4.095692047309919606e-04 7.997861383862655771e+00 2.146685003026362337e-01
-4.074013320923310089e-04 8.294519139602639868e+00 2.383001421597377434e-01
-4.052334594536700571e-04 8.602187585321839691e+00 2.643869771359245724e-01
-4.030655868150091053e-04 8.921275690632851862e+00 2.931673464538069873e-01
-4.008977141763481536e-04 9.252207628448401167e+00 3.249008979414516607e-01
-3.987298415376872018e-04 9.595423340731679573e+00 3.598703000067829394e-01
-3.965619688990262501e-04 9.951379125325747310e+00 3.983830745911530191e-01
-3.943940962603652983e-04 1.032054824464825948e+01 4.407735555742952060e-01
-3.922262236217043466e-04 1.070342155706772047e+01 4.874049792900169153e-01
-3.900583509830433948e-04 1.110050817180761129e+01 5.386717139884017458e-01
-3.878904783443824431e-04 1.151233612825672914e+01 5.950016352436532374e-01
-3.857226057057214913e-04 1.193945310059651099e+01 6.568586544549749329e-01
-3.835547330670603227e-04 1.238242712869066331e+01 7.247454077184787291e-01
-3.813868604283991541e-04 1.284184737621719385e+01 7.992061124586503640e-01
-3.792189877897382023e-04 1.331832491706044230e+01 8.808295992957617671e-01
-3.770511151510772506e-04 1.381249355101786236e+01 9.702525266875801080e-01
-3.748832425124162988e-04 1.432501064991641648e+01 1.068162785917312618e+00
-3.727153698737553471e-04 1.485655803527402519e+01 1.175303104001514498e+00
-3.705474972350943953e-04 1.540784288868443674e+01 1.292474852058519641e+00
-3.683796245964334436e-04 1.597959869614769524e+01 1.420542066606237830e+00
-3.662117519577724918e-04 1.657258622761396438e+01 1.560435691144851811e+00
-3.640438793191115401e-04 1.718759455305649908e+01 1.713158045220898984e+00
-3.618760066804505883e-04 1.782544209643834421e+01 1.879787527961024551e+00
-3.597081340417896365e-04 1.848697772898842118e+01 2.061483562802561842e+00
-3.575402614031286848e-04 1.917308190325627137e+01 2.259491789829830122e+00
-3.553723887644677330e-04 1.988466782946901645e+01 2.475149511746243647e+00
-3.532045161258067813e-04 2.062268269577159074e+01 2.709891399068570905e+00
-3.510366434871458295e-04 2.138810893399061897e+01 2.965255459617087475e+00
-3.488687708484848778e-04 2.218196553262347237e+01 3.242889276790431818e+00
-3.467008982098239260e-04 2.300530939881800663e+01 3.544556520451890513e+00
-3.445330255711629742e-04 2.385923677117483166e+01 3.872143733511979491e+00
-3.423651529325020225e-04 2.474488468527205498e+01 4.227667396465331073e+00
-3.401972802938410707e-04 2.566343249388442160e+01 4.613281271226179925e+00
-3.380294076551801190e-04 2.661610344394244265e+01 5.031284024600767069e+00
-3.358615350165191672e-04 2.760416631235312224e+01 5.484127130635701342e+00
-3.336936623778582155e-04 2.862893710288500770e+01 5.974423049883283987e+00
-3.315257897391972637e-04 2.969178080640143236e+01 6.504953682328201481e+00
-3.293579171005363120e-04 3.079411322681226082e+01 7.078679089319186879e+00
-3.271900444618751434e-04 3.193740287520356347e+01 7.698746478345831257e+00
-3.250221718232139748e-04 3.312317293469585877e+01 8.368499442889159923e+00
-3.228542991845530230e-04 3.435300329867947511e+01 9.091487447858712656e+00
-3.206864265458920712e-04 3.562853268517256566e+01 9.871475549302545005e+00
-3.185185539072311195e-04 3.695146083015200844e+01 1.071245433514364009e+01
-3.163506812685701677e-04 3.832355076281378103e+01 1.161865007165812358e+01
-3.141828086299092160e-04 3.974663116583115396e+01 1.259453503826348175e+01
-3.120149359912482642e-04 4.122259882379367468e+01 1.364483803093684955e+01
-3.098470633525873125e-04 4.275342116312967988e+01 1.477455501223370504e+01
-3.076791907139263607e-04 4.434113888693949690e+01 1.598895988342907870e+01
-3.055113180752654090e-04 4.598786870829530926e+01 1.729361535176506948e+01
-3.033434454366044572e-04 4.769580618569671771e+01 1.869438386315941614e+01
-3.011755727979435054e-04 4.946722866451120382e+01 2.019743856802331550e+01
-2.990077001592825537e-04 5.130449832837110336e+01 2.180927428505308541e+01
-2.968398275206216019e-04 5.321006536464928871e+01 2.353671842501473677e+01
-2.946719548819606502e-04 5.518647124829065120e+01 2.538694183363523038e+01
-2.925040822432996984e-04 5.723635214843720576e+01 2.736746950976833048e+01
-2.903362096046387467e-04 5.936244246245205147e+01 2.948619115201751129e+01
-2.881683369659777949e-04 6.156757848212083672e+01 3.175137148399852194e+01
-2.860004643273168431e-04 6.385470219698913752e+01 3.417166030541002897e+01
-2.838325916886558914e-04 6.622686523998153518e+01 3.675610221308155445e+01
-2.816647190499949396e-04 6.868723298064161042e+01 3.951414593318601476e+01
-2.794968464113339879e-04 7.123908877153358787e+01 4.245565320286945621e+01
-2.773289737726730361e-04 7.388583835355535712e+01 4.559090713666952865e+01
-2.751611011340120844e-04 7.663101442613006498e+01 4.893062001029708341e+01
-2.729932284953509158e-04 7.947828138846669788e+01 5.248594039165519121e+01
-2.708253558566897472e-04 8.243144025831594490e+01 5.626845954638642411e+01
-2.686574832180287954e-04 8.549443377489052409e+01 6.029021704280956584e+01
-2.664896105793678437e-04 8.867135169286808605e+01 6.456370547883049937e+01
-2.643217379407068919e-04 9.196643627465866189e+01 6.910187425132859573e+01
-2.621538653020459401e-04 9.538408798838993619e+01 7.391813228666110547e+01
-2.599859926633849884e-04 9.892887141934453155e+01 7.902634964929153227e+01
-2.578181200247240366e-04 1.026055214028767182e+02 8.444085794418872126e+01
-2.556502473860630849e-04 1.064189493871391932e+02 9.017644942756736270e+01
-2.534823747474021331e-04 1.103742500342654438e+02 9.624837473978533353e+01
-2.513145021087411814e-04 1.144767080689827736e+02 1.026723391737932616e+02
-2.491466294700802296e-04 1.187318053839677674e+02 1.094644973924886102e+02
-2.469787568314192779e-04 1.231452284116110150e+02 1.166414465086646004e+02
-2.448108841927583261e-04 1.277228757722244268e+02 1.242202174420116449e+02
-2.426430115540973743e-04 1.324708662091042868e+02 1.322182644688257938e+02
-2.404751389154364226e-04 1.373955468212566871e+02 1.406534528817537364e+02
-2.383072662767754708e-04 1.425035016050078127e+02 1.495440446790514386e+02
-2.361393936381145191e-04 1.478015603161388754e+02 1.589086822054988772e+02
-2.339715209994535673e-04 1.532968076646380382e+02 1.687663696703035328e+02
-2.318036483607926156e-04 1.589965928546131124e+02 1.791364524710505464e+02
-2.296357757221316638e-04 1.649085394823881927e+02 1.900385942570602822e+02
-2.274679030834707121e-04 1.710405558063083049e+02 2.014927516703641004e+02
-2.253000304448097603e-04 1.774008454022824139e+02 2.135191467079710321e+02
-2.231321578061488085e-04 1.839979182196362615e+02 2.261382366551238476e+02
-2.209642851674878568e-04 1.908406020524003281e+02 2.393706815458849633e+02
-2.187964125288269050e-04 1.979380544417336694e+02 2.532373091146283173e+02
-2.166285398901657364e-04 2.052997750257878522e+02 2.677590772098335492e+02
-2.144606672515045678e-04 2.129356183539300957e+02 2.829570336500112830e+02
-2.122927946128436161e-04 2.208558071829039022e+02 2.988522735106022310e+02
-2.101249219741826643e-04 2.290709462731693691e+02 3.154658938402561716e+02
-2.079570493355217126e-04 2.375920367043598844e+02 3.328189458150457085e+02
-2.057891766968607608e-04 2.464304907295315559e+02 3.509323843498410724e+02
-2.036213040581998091e-04 2.555981471886237273e+02 3.698270151972604367e+02
-2.014534314195388573e-04 2.651072875023402275e+02 3.895234395762691975e+02
-1.992855587808779055e-04 2.749706522684718379e+02 4.100419963846330234e+02
-1.971176861422169538e-04 2.852014584835320647e+02 4.314027020619487303e+02
-1.949498135035560020e-04 2.958134174134503382e+02 4.536251881828966361e+02
-1.927819408648950503e-04 3.068207531379962347e+02 4.767286368735692008e+02
-1.906140682262340985e-04 3.182382217945462344e+02 5.007317141572542027e+02
-1.884461955875731468e-04 3.300811315478019310e+02 5.256525013497582677e+02
-1.862783229489121950e-04 3.423653633130994649e+02 5.515084246382648416e+02
-1.841104503102512432e-04 3.551073922620109897e+02 5.783161829916781471e+02
-1.819425776715902915e-04 3.683243101400673822e+02 6.060916745644697130e+02
-1.797747050329293397e-04 3.820338484275745259e+02 6.348499217699741166e+02
-1.776068323942683880e-04 3.962544023757116634e+02 6.646049952130075553e+02
-1.754389597556074362e-04 4.110050559513514941e+02 6.953699366853355741e+02
-1.732710871169464845e-04 4.263056077253424974e+02 7.271566814409598010e+02
-1.711032144782855327e-04 4.421765977403624106e+02 7.599759799812668462e+02
-1.689353418396245810e-04 4.586393353958526404e+02 7.938373195927400729e+02
-1.667674692009636292e-04 4.757159283890337065e+02 8.287488458920672656e+02
-1.645995965623026774e-04 4.934293127525179443e+02 8.647172846450279167e+02
-1.624317239236415088e-04 5.118032840306458979e+02 9.017478641364001533e+02
-1.602638512849803402e-04 5.308625296383286241e+02 9.398442383781981562e+02
-1.580959786463193885e-04 5.506326624479265774e+02 9.790084114528344799e+02
-1.559281060076584367e-04 5.711402556514952948e+02 1.019240663296053299e+03
-1.537602333689974850e-04 5.924128789475953454e+02 1.060539477231745195e+03
-1.515923607303365332e-04 6.144791361038760442e+02 1.102901469576984482e+03
-1.494244880916755815e-04 6.373687039486513868e+02 1.146321321640572705e+03
-1.472566154530146297e-04 6.611123728468505760e+02 1.190791714442133525e+03
-1.450887428143536780e-04 6.857420887179546298e+02 1.236303266481210130e+03
-1.429208701756927262e-04 7.112909966558657970e+02 1.282844474886856688e+03
-1.407529975370317744e-04 7.377934862131052114e+02 1.330401660277775363e+03
-1.385851248983708227e-04 7.652852384142668143e+02 1.378958915661143692e+03
-1.364172522597098709e-04 7.938032745663434753e+02 1.428498059694786207e+03
-1.342493796210489192e-04 8.233860069363257708e+02 1.478998594632270624e+03
-1.320815069823879674e-04 8.540732913693917681e+02 1.530437669263824091e+03
-1.299136343437270157e-04 8.859064819240750239e+02 1.582790047157599020e+03
-1.277457617050660639e-04 9.189284876040157997e+02 1.636028080495808581e+03
-1.255778890664051121e-04 9.531838312692570980e+02 1.690121689788538561e+03
-1.234100164277441604e-04 9.887187108135956350e+02 1.745038349734671556e+03
-1.212421437890832086e-04 1.025581062698214510e+03 1.800743081484308050e+03
-1.190742711504222569e-04 1.063820627935742095e+03 1.857198451540369888e+03
-1.169063985117613051e-04 1.103489020622993621e+03 1.914364577518751048e+03
-1.147385258731003534e-04 1.144639799125007130e+03 1.972199140966480172e+03
-1.125706532344394016e-04 1.187328540017575051e+03 2.030657407415942089e+03
-1.104027805957784499e-04 1.231612914900317264e+03 2.089692253830278787e+03
-1.082349079571174981e-04 1.277552770197479049e+03 2.149254203570815207e+03
-1.060670353184563295e-04 1.325210210069100867e+03 2.209291468991719285e+03
-1.038991626797951609e-04 1.374649682560958581e+03 2.269750001740218067e+03
-1.017312900411342091e-04 1.425938069127906147e+03 2.330573550812799567e+03
-9.956341740247325739e-05 1.479144777671760494e+03 2.391703728388718446e+03
-9.739554476381230563e-05 1.534341839241920752e+03 2.453080083432225365e+03
-9.522767212515135388e-05 1.591604008554501661e+03 2.514640183024310318e+03
-9.305979948649040212e-05 1.651008868493821410e+03 2.576319701353340861e+03
-9.089192684782945036e-05 1.712636938768880782e+03 2.638052516262157496e+03
-8.872405420916849861e-05 1.776571788906913298e+03 2.699770813216966417e+03
-8.655618157050754685e-05 1.842900155776414522e+03 2.761405196530979538e+03
-8.438830893184659510e-05 1.911712065843276150e+03 2.822884807643271870e+03
-8.222043629318564334e-05 1.983100962375961444e+03 2.884137450220999199e+03
-8.005256365452469158e-05 2.057163837829236400e+03 2.945089721821053899e+03
-7.788469101586373983e-05 2.134001371650928377e+03 3.005667151815609031e+03
-7.571681837720278807e-05 2.213718073772925436e+03 3.065794345255027565e+03
-7.354894573854183631e-05 2.296422434066254937e+03 3.125395132311388352e+03
-7.138107309988088456e-05 2.382227078061202974e+03 3.184392722916636103e+03
-6.921320046121993280e-05 2.471248929257222244e+03 3.242709866181218786e+03
-6.704532782255898105e-05 2.563609378374695098e+03 3.300269014152253021e+03
-6.487745518389802929e-05 2.659434459931998390e+03 3.356992489444848161e+03
-6.270958254523707753e-05 2.758855036567720163e+03 3.412802656256417322e+03
-6.054170990657612578e-05 2.862006991570502578e+03 3.467622094251788894e+03
-5.837383726791517402e-05 2.969031430129322416e+03 3.521373774786748982e+03
-5.620596462925422226e-05 3.080074889877002079e+03 3.573981238919551743e+03
-5.403809199059327051e-05 3.195289561371925629e+03 3.625368776643940237e+03
-5.187021935193210191e-05 3.314833519250788413e+03 3.675461606763560667e+03
-4.970234671327093331e-05 3.438870964893042583e+03 3.724186056816251948e+03
-4.753447407460998156e-05 3.567572481572052311e+03 3.771469742447938188e+03
-4.536660143594902980e-05 3.701115303236658292e+03 3.817241745629441994e+03
-4.319872879728807805e-05 3.839683598281766535e+03 3.861432791105846718e+03
-4.103085615862712629e-05 3.983468769944313408e+03 3.903975420467066215e+03
-3.886298351996617453e-05 4.132669775323801332e+03 3.944804163229881397e+03
-3.669511088130522278e-05 4.287493465508990994e+03 3.983855704326144860e+03
-3.452723824264427102e-05 4.448154949942962958e+03 4.021069047398986186e+03
-3.235936560398331927e-05 4.614877989052009980e+03 4.056385673318754471e+03
-3.019149296532236751e-05 4.787895420412819476e+03 4.089749693343010676e+03
-2.802362032666141575e-05 4.967449625514886975e+03 4.121107996360205107e+03
-2.585574768800046400e-05 5.153793046776600931e+03 4.150410389674555518e+03
-2.368787504933951224e-05 5.347188768366131626e+03 4.177609732810164132e+03
-2.152000241067856048e-05 5.547911180369078465e+03 4.202662063835347908e+03
-1.935212977201760873e-05 5.756246755362834847e+03 4.225526717733541773e+03
-1.718425713335665697e-05 5.972494982144012283e+03 4.246166436374776822e+03
-1.501638449469570522e-05 6.196969528334278039e+03 4.264547469671515501e+03
-1.284851185603475346e-05 6.429999752392918708e+03 4.280639667534488581e+03
-1.068063921737380170e-05 6.671932779381891123e+03 4.294416562277865523e+03
-8.512766578712849946e-06 6.923136549234453923e+03 4.305855441158494614e+03
-6.344893940051898190e-06 7.184004689434127613e+03 4.314937408770971160e+03
-4.177021301390946434e-06 7.454965210264153029e+03 4.321647439058589953e+03
-2.009148662729994678e-06 7.736498563299008310e+03 4.325974416739792105e+03
1.587239759309570786e-07 8.029185070158694543e+03 4.327911167990264403e+03
2.326596614591908835e-06 8.333905083591800576e+03 4.327454480262100333e+03
4.494469253253077431e-06 8.331769806836500720e+03 4.324605111163415131e+03
6.662341891914246028e-06 8.027137440576606423e+03 4.319367786364053245e+03
8.830214530575197784e-06 7.734529849951540200e+03 4.311751186535474517e+03
1.099808716923614954e-05 7.453070847055064405e+03 4.301767923375365172e+03
1.316595980789710130e-05 7.182181126111899175e+03 4.289434504809640202e+03
1.533383244655805305e-05 6.921380700371525563e+03 4.274771289506252288e+03
1.750170508521900481e-05 6.670241840653133295e+03 4.257802430876217841e+03
1.966957772387995657e-05 6.428371119103108867e+03 4.238555810777495935e+03
2.183745036254090832e-05 6.195400752361753803e+03 4.217062963176380435e+03
2.400532300120186008e-05 5.970983746189238445e+03 4.193358988058999785e+03
2.617319563986281183e-05 5.754790856029793758e+03 4.167482455921849578e+03
2.834106827852376359e-05 5.546508516194426193e+03 4.139475303205100317e+03
3.050894091718471535e-05 5.345837330829753228e+03 4.109382719065441051e+03
3.267681355584566710e-05 5.152490913219091453e+03 4.077253023916256552e+03
3.484468619450661886e-05 4.966194953337568222e+03 4.043137540191979042e+03
3.701255883316757062e-05 4.786686442178596735e+03 4.007090455820183251e+03
3.918043147182852237e-05 4.613713008243430522e+03 3.969168680909514023e+03
4.134830411048947413e-05 4.447032337216142878e+03 3.929431698183519529e+03
4.351617674915042588e-05 4.286411655333076851e+03 3.887941407710022304e+03
4.568404938781137764e-05 4.131627262928253913e+03 3.844761966492534611e+03
4.785192202647232940e-05 3.982464108517909153e+03 3.799959623504532374e+03
5.001979466513328115e-05 3.838715396381788651e+03 3.753602550758954294e+03
5.218766730379423291e-05 3.700182222376891787e+03 3.705760671014134005e+03
5.435553994245518467e-05 3.566673233965401323e+03 3.656505482723473961e+03
5.652341258111613642e-05 3.438004311329724260e+03 3.605909882839552665e+03
5.869128521977708818e-05 3.313998267096951167e+03 3.554047988083944801e+03
6.085915785843825677e-05 3.194484562676253063e+03 3.500994955292024770e+03
6.302703049709942537e-05 3.079299039575251300e+03 3.446826801437313861e+03
6.519490313576037713e-05 2.968283664338203380e+03 3.391620223932565295e+03
6.736277577442132888e-05 2.861286285963619775e+03 3.335452421795060673e+03
6.953064841308228064e-05 2.758160404827509865e+03 3.278400918251325947e+03
7.169852105174323240e-05 2.658764952272209939e+03 3.220543385341833982e+03
7.386639369040418415e-05 2.562964080128739170e+03 3.161957471069527401e+03
7.603426632906513591e-05 2.470626959528228781e+03 3.102720629617052964e+03
7.820213896772608766e-05 2.381627588430058950e+03 3.042909955136723511e+03
8.037001160638703942e-05 2.295844607354313666e+03 2.982602019594472949e+03
8.253788424504799118e-05 2.213161122856353359e+03 2.921872715124682600e+03
8.470575688370894293e-05 2.133464538323937632e+03 2.860797101326748816e+03
8.687362952236989469e-05 2.056646391713698449e+03 2.799449257906942876e+03
8.904150216103084645e-05 1.982602199875084580e+03 2.737902143040514147e+03
9.120937479969179820e-05 1.911231309137187964e+03 2.676227457799359399e+03
9.337724743835274996e-05 1.842436751857683021e+03 2.614495516960044824e+03
9.554512007701370171e-05 1.776125108654134010e+03 2.552775126475733941e+03
9.771299271567465347e-05 1.712206376056609997e+03 2.491133467863727219e+03
9.988086535433560523e-05 1.650593839337230747e+03 2.429635989728207733e+03
1.020487379929965570e-04 1.591203950287221005e+03 2.368346306605275913e+03
1.042166106316575087e-04 1.533956209725638018e+03 2.307326105284997993e+03
1.063844832703184605e-04 1.478773054536217842e+03 2.246635058732778361e+03
1.085523559089794123e-04 1.425579749040011848e+03 2.186330747700294069e+03
1.107202285476403640e-04 1.374304280521800365e+03 2.126468590084579318e+03
1.128881011863013158e-04 1.324877258737700231e+03 2.067101778062697576e+03
1.150559738249624844e-04 1.277231819240190362e+03 2.008281222999055899e+03
1.172238464636236530e-04 1.231303530364847575e+03 1.950055508092842274e+03
1.193917191022846047e-04 1.187030303730625064e+03 1.892470848704359923e+03
1.215595917409455565e-04 1.144352308112558376e+03 1.835571060271558281e+03
1.237274643796065082e-04 1.103211886552384613e+03 1.779397533701637940e+03
1.258953370182674600e-04 1.063553476578649679e+03 1.723989218097420917e+03
1.280632096569284117e-04 1.025323533413716859e+03 1.669382610654469318e+03
1.302310822955893635e-04 9.884704560505431346e+02 1.615611753542558745e+03
1.323989549342503153e-04 9.529445160871883900e+02 1.562708237564255342e+03
1.345668275729112670e-04 9.186977892119014086e+02 1.510701212364062258e+03
1.367347002115722188e-04 8.856840892362066597e+02 1.459617402943874140e+03
1.389025728502331705e-04 8.538589045777520141e+02 1.409481132224426574e+03
1.410704454888941223e-04 8.231793370988048082e+02 1.360314349378001225e+03
1.432383181275550740e-04 7.936040432101998476e+02 1.312136663644909731e+03
1.454061907662160258e-04 7.650931771542542492e+02 1.264965383335220622e+03
1.475740634048769775e-04 7.376083363836996796e+02 1.218815559707813009e+03
1.497419360435379293e-04 7.111125089570640512e+02 1.173700035411116460e+03
1.519098086821988811e-04 6.855700228741313822e+02 1.129629497163831047e+03
1.540776813208598328e-04 6.609464972781790948e+02 1.086612532349448429e+03
1.562455539595207846e-04 6.372087954546118453e+02 1.044655689195536070e+03
1.584134265981817363e-04 6.143249795584048343e+02 1.003763540207376536e+03
1.605812992368426881e-04 5.922642670054320888e+02 9.639387485257047956e+02
1.627491718755036398e-04 5.709969884653097552e+02 9.251821368798539424e+02
1.649170445141645916e-04 5.504945473958230195e+02 8.874927588105363157e+02
1.670849171528255434e-04 5.307293810613405185e+02 8.508679718407245218e+02
1.692527897914864951e-04 5.116749229798505212e+02 8.153035122785472595e+02
1.714206624301476637e-04 4.933055667454008812e+02 7.807935713427084465e+02
1.735885350688088323e-04 4.755966311747806117e+02 7.473308723086383907e+02
1.757564077074697841e-04 4.585243267292210021e+02 7.149067483822047961e+02
1.779242803461307358e-04 4.420657231638144822e+02 6.835112210174162328e+02
1.800921529847916876e-04 4.261987183591425605e+02 6.531330784049648628e+02
1.822600256234526393e-04 4.109020082913250462e+02 6.237599538695178580e+02
1.844278982621135911e-04 3.961550580983888494e+02 5.953784039255069729e+02
1.865957709007745428e-04 3.819380742024409301e+02 5.679739857534868861e+02
1.887636435394354946e-04 3.682319774486613824e+02 5.415313338719637386e+02
1.909315161780964464e-04 3.550183772236150048e+02 5.160342357928077490e+02
1.930993888167573981e-04 3.422795465167828866e+02 4.914657064619197513e+02
1.952672614554183499e-04 3.299983978905818276e+02 4.678080613005636792e+02
1.974351340940793016e-04 3.181584603254387389e+02 4.450429876767299220e+02
1.996030067327402534e-04 3.067438569077456805e+02 4.231516146498754551e+02
2.017708793714012051e-04 2.957392833297237189e+02 4.021145808464302718e+02
2.039387520100621569e-04 2.851299871713816856e+02 3.819121003373852545e+02
2.061066246487231086e-04 2.749017479358707305e+02 3.625240264031416473e+02
2.082744972873840604e-04 2.650408578106037680e+02 3.439299130844260048e+02
2.104423699260450122e-04 2.555341031275432613e+02 3.261090744314900576e+02
2.126102425647059639e-04 2.463687464970383871e+02 3.090406413769312621e+02
2.147781152033669157e-04 2.375325095905628814e+02 2.927036161702210961e+02
2.169459878420278674e-04 2.290135565486027645e+02 2.770769243244291715e+02
2.191138604806888192e-04 2.208004779908289663e+02 2.621394640375594918e+02
2.212817331193497709e-04 2.128822756065463011e+02 2.478701530624249756e+02
2.234496057580107227e-04 2.052483473042090054e+02 2.342479730099589119e+02
2.256174783966716745e-04 1.978884728995900844e+02 2.212520110813521228e+02
2.277853510353328430e-04 1.907928003229362446e+02 2.088614992343136976e+02
2.299532236739940116e-04 1.839518323261794421e+02 1.970558507981384651e+02
2.321210963126549634e-04 1.773564136719540159e+02 1.858146945610213550e+02
2.342889689513159152e-04 1.709977187868595365e+02 1.751179063612828202e+02
2.364568415899768669e-04 1.648672398620510933e+02 1.649456382217713895e+02
2.386247142286378187e-04 1.589567753848540406e+02 1.552783450736897350e+02
2.407925868672987704e-04 1.532584190857083115e+02 1.460968091225288674e+02
2.429604595059597222e-04 1.477645492853201290e+02 1.373821619145828379e+02
2.451283321446206739e-04 1.424678186274558698e+02 1.291159041677585151e+02
2.472962047832816257e-04 1.373611441833472782e+02 1.212799234350220985e+02
2.494640774219425775e-04 1.324376979141906929e+02 1.138565096729178237e+02
2.516319500606035292e-04 1.276908974787198900e+02 1.068283687910998907e+02
2.537998226992644810e-04 1.231143973733097852e+02 1.001786342618193544e+02
2.559676953379254327e-04 1.187020803925259287e+02 9.389087687076157351e+01
2.581355679765863845e-04 1.144480493984768685e+02 8.794911269260570919e+01
2.603034406152473362e-04 1.103466193877571584e+02 8.233780937615634343e+01
2.624713132539082880e-04 1.063923098451713116e+02 7.704189082493850549e+01
2.646391858925692397e-04 1.025798373738295766e+02 7.204674035973788193e+01
2.668070585312301915e-04 9.890410859158757262e+01 6.733820244976631386e+01
2.689749311698911433e-04 9.536021328416157417e+01 6.290258309893620492e+01
2.711428038085520950e-04 9.194341780561201460e+01 5.872664897318109922e+01
2.733106764472130468e-04 8.864915871722291740e+01 5.479762535387514077e+01
2.754785490858739985e-04 8.547303665613242174e+01 5.110319300122051800e+01
2.776464217245349503e-04 8.241081042538681345e+01 4.763148401000105281e+01
2.798142943631959020e-04 7.945839129739320583e+01 4.437107673837842725e+01
2.819821670018570706e-04 7.661183752303583105e+01 4.131098988845735676e+01
2.841500396405182392e-04 7.386734903901013638e+01 3.844067581518818599e+01
2.863179122791791910e-04 7.122126236618845496e+01 3.575001313783575085e+01
2.884857849178401427e-04 6.867004569210394038e+01 3.322929872575498678e+01
2.906536575565010945e-04 6.621029413088515980e+01 3.086923912758184585e+01
2.928215301951620463e-04 6.383872515421718674e+01 2.866094151020731573e+01
2.949894028338229980e-04 6.155217418713835542e+01 2.659590417107226656e+01
2.971572754724839498e-04 5.934759036270889254e+01 2.466600668441723698e+01
2.993251481111449015e-04 5.722203242980222626e+01 2.286349973916529876e+01
3.014930207498058533e-04 5.517266480848007859e+01 2.118099472312710319e+01
3.036608933884668050e-04 5.319675378761328233e+01 1.961145310520861074e+01
3.058287660271277568e-04 5.129166385960372310e+01 1.814817566429392670e+01
3.079966386657887085e-04 4.945485418725038329e+01 1.678479161047706825e+01
3.101645113044496603e-04 4.768387519798233143e+01 1.551524764134748402e+01
3.123323839431106121e-04 4.597636530085421214e+01 1.433379697309962886e+01
3.145002565817715638e-04 4.433004772186731657e+01 1.323498838335603267e+01
3.166681292204325156e-04 4.274272745334100421e+01 1.221365529976767306e+01
3.188360018590934673e-04 4.121228831321285924e+01 1.126490496570275823e+01
3.210038744977544191e-04 3.973669011029654996e+01 1.038410771165524338e+01
3.231717471364153708e-04 3.831396591167007415e+01 9.566886358410622293e+00
3.253396197750763226e-04 3.694221940850581376e+01 8.809105775501365088e+00
3.275074924137372744e-04 3.561962237678680054e+01 8.106862616073319927e+00
3.296753650523982261e-04 3.434441222948414207e+01 7.456475246973452542e+00
3.318432376910591779e-04 3.311488965689257213e+01 6.854473890658489665e+00
3.340111103297201296e-04 3.192941635194244299e+01 6.297590993419731831e+00
3.361789829683810814e-04 3.078641281742057600e+01 5.782751832419447346e+00
3.383468556070422500e-04 2.968435625214373985e+01 5.307065372143306092e+00
3.405147282457034186e-04 2.862177851323693289e+01 4.867815379088805017e+00
3.426826008843643703e-04 2.759726415176836056e+01 4.462451801833275056e+00
3.448504735230253221e-04 2.660944851909625797e+01 4.088582422055314858e+00
3.470183461616862738e-04 2.565701594137640740e+01 3.743964780619521537e+00
3.491862188003472256e-04 2.473869795977144648e+01 3.426498381473191301e+00
3.513540914390081774e-04 2.385327163399259476e+01 3.134217174845151277e+00
3.535219640776691291e-04 2.299955790688975199e+01 2.865282320077133349e+00
3.556898367163300809e-04 2.217642002788919697e+01 2.617975227354273571e+00
3.578577093549910326e-04 2.138276203315633595e+01 2.390690876631484940e+00
3.600255819936519844e-04 2.061752728043936145e+01 2.181931411171790902e+00
3.621934546323129361e-04 1.987969703662204424e+01 1.990300002319152162e+00
3.643613272709738879e-04 1.916828911608621766e+01 1.814494981417027253e+00
3.665291999096348396e-04 1.848235656805272953e+01 1.653304234151877994e+00
3.686970725482957914e-04 1.782098641113557136e+01 1.505599852043934872e+00
3.708649451869567432e-04 1.718329841340817055e+01 1.370333035321636084e+00
3.730328178256176949e-04 1.656844391634203006e+01 1.246529240997718668e+00
3.752006904642786467e-04 1.597560470103691976e+01 1.133283569609678354e+00
3.773685631029395984e-04 1.540399189521927248e+01 1.029756383791217589e+00
3.795364357416005502e-04 1.485284491954033825e+01 9.351691516010222083e-01
3.817043083802615019e-04 1.432143047175843797e+01 8.488005073460149763e-01
3.838721810189224537e-04 1.380904154744097490e+01 7.699825224951946101e-01
3.860400536575834055e-04 1.331499649587131273e+01 6.980971791830291595e-01
3.882079262962443572e-04 1.283863810989245380e+01 6.325730387449406411e-01
3.903757989349053090e-04 1.237933274846591303e+01 5.728820977078362686e-01
3.925436715735664776e-04 1.193646949076779151e+01 5.185368236730076852e-01
3.947115442122276462e-04 1.150945932068682076e+01 4.690873635734471025e-01
3.968794168508885979e-04 1.109773434062986830e+01 4.241189168598995529e-01
3.990472894895495497e-04 1.070074701357997071e+01 3.832492662667234540e-01
4.012151621282105014e-04 1.031796943239040409e+01 3.461264589271806358e-01
4.033830347668714532e-04 9.948892615334065326e+00 3.124266307453975045e-01
4.055509074055324049e-04 9.593025826963765823e+00 2.818519670865157756e-01
4.077187800441933567e-04 9.249895923372426054e+00 2.541287930151786001e-01
4.098866526828543085e-04 8.919046720975240206e+00 2.290057864932243392e-01
4.120545253215152602e-04 8.600038387967744669e+00 2.062523081382696133e-01
4.142223979601762120e-04 8.292446857643682279e+00 1.856568413439632914e-01
4.163902705988371637e-04 7.995863262786581771e+00 1.670255367681572067e-01
4.185581432374981155e-04 7.709893390376817202e+00 1.501808554056632827e-01
4.207260158761590672e-04 7.434157155883483803e+00 1.349603046759818570e-01
4.228938885148200190e-04 7.168288096436798540e+00 1.212152621722334123e-01
4.250617611534809707e-04 6.911932882201823780e+00 1.088098819341009743e-01
4.272296337921419225e-04 6.664750845299105997e+00 9.762007832393754247e-02
4.293975064308028743e-04 6.426413525641274660e+00 8.753258280022448157e-02
4.315653790694638260e-04 6.196604233077228407e+00 7.844406909546472462e-02
4.337332517081247778e-04 5.975017625257663667e+00 7.026034251550655751e-02
4.359011243467857295e-04 5.761359300656776483e+00 6.289558928360827750e-02
4.380689969854466813e-04 5.555345406205143277e+00 5.627168205460583023e-02
4.402368696241076330e-04 5.356702259008633504e+00 5.031753792187735469e-02
4.424047422627685848e-04 5.165165981647014348e+00 4.496852543192324247e-02
4.445726149014295366e-04 4.980482150564066401e+00 4.016591730797856863e-02
4.467404875400904883e-04 4.802405457078847917e+00 3.585638576482245293e-02
4.489083601787516569e-04 4.630699380564228029e+00 3.199153747162220701e-02
4.510762328174128255e-04 4.465135873355845497e+00 2.852748538807681547e-02
4.532441054560737773e-04 4.305495056969485645e+00 2.542445486115634673e-02
4.554119780947347290e-04 4.151564929220887379e+00 2.264642152532553993e-02
4.575798507333956808e-04 4.003141081856059103e+00 2.016077869822438876e-02
4.597477233720566325e-04 3.860026428314556224e+00 1.793803210636501014e-02
4.619155960107175843e-04 3.722030941261661674e+00 1.595151991154120097e-02
4.640834686493785360e-04 3.588971399538379181e+00 1.417715613837755920e-02
4.662513412880394878e-04 3.460671144191145299e+00 1.259319572687721787e-02
4.684192139267004396e-04 3.336959843254961644e+00 1.118001955106333843e-02
4.705870865653613913e-04 3.217673264975480674e+00 9.919937855991494899e-03
4.727549592040223431e-04 3.102653059167138849e+00 8.797010670681415859e-03
4.749228318426832948e-04 2.991746546414864483e+00 7.796883854048588039e-03
4.770907044813442466e-04 2.884806514837875646e+00 6.906639524877363802e-03
4.792585771200051983e-04 2.781691024143891688e+00 6.114659715459934940e-03
4.814264497586661501e-04 2.682263216711946452e+00 5.410502171916535021e-03
4.835943223973271018e-04 2.586391135451519219e+00 4.784787302614066165e-03
4.857621950359880536e-04 2.493947548194502151e+00 4.229095349709136205e-03
4.879300676746490054e-04 2.404809778385578412e+00 3.735872927865438887e-03
4.900979403133099571e-04 2.318859541844848327e+00 3.298348138834264389e-03
4.922658129519709089e-04 2.235982789384630021e+00 2.910453531046025642e-03
4.944336855906318606e-04 2.156069555070329713e+00 2.566756229841045834e-03
4.966015582292928124e-04 2.079013809922781508e+00 2.262394616667075514e-03
4.987694308679537641e-04 2.004713320866665427e+00 1.993020984685532626e-03
5.009373035066147159e-04 1.933069514736727168e+00 1.754749643948576212e-03
5.031051761452758845e-04 1.863987347160279695e+00 1.544109991821161982e-03
5.052730487839370531e-04 1.797375176140931341e+00 1.358004103806694689e-03
5.074409214225980048e-04 1.733144640174812956e+00 1.193668436567075835e-03
5.096087940612589566e-04 1.671210540736648431e+00 1.048639268877336710e-03
5.117766666999199084e-04 1.611490728978878018e+00 9.207215376837094012e-04
5.139445393385808601e-04 1.553905996492568109e+00 8.079607554983184560e-04
5.161124119772418119e-04 1.498379969984451998e+00 7.086177222141985289e-04
5.182802846159027636e-04 1.444839009729479207e+00 6.211457692033286668e-04
5.204481572545637154e-04 1.393212111663487685e+00 5.441702964045730482e-04
5.226160298932246671e-04 1.343430812985355827e+00 4.764703841478652073e-04
5.247839025318856189e-04 1.295429101142708372e+00 4.169622808187070976e-04
5.269517751705465707e-04 1.249143326079800387e+00 3.646845852601950100e-04
5.291196478092075224e-04 1.204512115630587576e+00 3.187849591485958497e-04
5.312875204478684742e-04 1.161476293944056826e+00 2.785082195676301473e-04
5.334553930865294259e-04 1.119978802833138998e+00 2.431856757442729124e-04
5.356232657251903777e-04 1.079964625942296363e+00 2.122255864877220977e-04
5.377911383638513294e-04 1.041380715632652443e+00 1.851046263801620485e-04
5.399590110025122812e-04 1.004175922487232642e+00 1.613602592845816118e-04
5.421268836411732329e-04 9.683009273423350827e-01 1.405839273376785221e-04
5.442947562798341847e-04 9.337081757544046789e-01 1.224149723560999858e-04
5.464626289184951365e-04 9.003518148150839728e-01 1.065352145687664909e-04
5.486305015571560882e-04 8.681876322302398696e-01 9.266412085879766644e-05
5.507983741958170400e-04 8.371729975817497893e-01 8.055450131368669059e-05
5.529662468344779917e-04 8.072668056937868375e-01 6.998867889552099874e-05
5.551341194731389435e-04 7.784294220281522403e-01 6.077508250430729370e-05
5.573019921117998952e-04 7.506226300358846970e-01 5.274521866309115080e-05
5.594698647504610638e-04 7.238095803949933238e-01 4.575098154656265025e-05
5.616377373891222324e-04 6.979547420667147062e-01 3.966226514483595832e-05
5.638056100277831842e-04 6.730238551050812257e-01 3.436484503782163703e-05
5.659734826664441359e-04 6.489838851569134093e-01 2.975850058686790213e-05
5.681413553051050877e-04 6.258029795916943971e-01 2.575535136035814299e-05
5.703092279437660395e-04 6.034504252028378701e-01 2.227838432738246208e-05
5.724771005824269912e-04 5.818966074240495834e-01 1.926015080488759535e-05
5.746449732210879430e-04 5.611129710064544085e-01 1.664161435307200110e-05
5.768128458597488947e-04 5.410719821041488631e-01 1.437113280346874128e-05
5.789807184984098465e-04 5.217470917176595391e-01 1.240355939454069841e-05
5.811485911370707982e-04 5.031127004466758867e-01 1.069944959934361716e-05
5.833164637757317500e-04 4.851441245050987505e-01 9.224361675955023861e-06
5.854843364143927018e-04 4.678175629531791113e-01 7.948240269499607822e-06
5.876522090530536535e-04 4.511100661031149373e-01 6.844873558940749841e-06
5.898200816917146053e-04 4.349995050560708232e-01 5.891415485313965669e-06
5.919879543303755570e-04 4.194645423300436549e-01 5.067965532545874111e-06
5.941558269690365088e-04 4.044846035395126549e-01 4.357199368169504644e-06
5.963236996076974605e-04 3.900398500891643083e-01 3.744044398865188225e-06
5.984915722463584123e-04 3.761111528453532915e-01 3.215394963682269156e-06
6.006594448850193640e-04 3.626800667502816378e-01 2.759862484058041982e-06
6.028273175236803158e-04 3.497288063450992301e-01 2.367556421628601143e-06
6.049951901623412676e-04 3.372402221693595603e-01 2.029892368902510311e-06
6.071630628010022193e-04 3.251977780054490230e-01 1.739424020104559989e-06
6.093309354396631711e-04 3.135855289376937582e-01 1.489696145269973326e-06
6.114988080783241228e-04 3.023881001969687676e-01 1.275116024840806172e-06
6.136666807169850746e-04 2.915906667626670390e-01 1.090841098964321393e-06
6.158345533556462432e-04 2.811789336948920526e-01 9.326808493651322599e-07
6.180024259943074118e-04 2.711391171707197567e-01 7.970111656121184232e-07
6.201702986329683635e-04 2.614579261993026926e-01 6.806996550210208364e-07
6.223381712716293153e-04 2.521225449914997752e-01 5.810405391967790051e-07
6.245060439102902670e-04 2.431206159605912298e-01 4.956979429015811519e-07
6.266739165489512188e-04 2.344402233314694106e-01 4.226565248472323619e-07
6.288417891876121706e-04 2.260698773365109049e-01 3.601785272255134068e-07
6.310096618262731223e-04 2.179984989771160953e-01 3.067664331614063810e-07
6.331775344649340741e-04 2.102154053306551362e-01 2.611305204611579726e-07
6.353454071035950258e-04 2.027102953832938537e-01 2.221606875123070492e-07
6.375132797422559776e-04 1.954732363698528930e-01 1.889020043005883234e-07
6.396811523809169293e-04 1.884946506025513280e-01 1.605335094204232870e-07
6.418490250195778811e-04 1.817653027711233771e-01 1.363498337247329071e-07
6.440168976582388329e-04 1.752762876974268968e-01 1.157452838244686010e-07
6.461847702968997846e-04 1.690190185282684221e-01 9.820006484348139080e-08
6.483526429355607364e-04 1.629852153507553858e-01 8.326836240279183179e-08
6.505205155742216881e-04 1.571668942150384884e-01 7.056803940978449082e-08
6.526883882128826399e-04 1.515563565498659893e-01 5.977173444805149966e-08
6.548562608515435916e-04 1.461461789568763159e-01 5.059917592226834744e-08
6.570241334902045434e-04 1.409292033700736690e-01 4.281055007010709806e-08
6.591920061288654951e-04 1.358985275674065296e-01 3.620078191768905490e-08
6.613598787675264469e-04 1.310474960218483420e-01 3.059460658743625874e-08
6.635277514061873987e-04 1.263696910798209061e-01 2.584232438649617549e-08
6.656956240448483504e-04 1.218589244552406303e-01 2.181614709222031721e-08
6.678634966835093022e-04 1.175092290278920704e-01 1.840705505735486235e-08
6.700313693221704708e-04 1.133148509352311373e-01 1.552209540125580800e-08
6.721992419608316394e-04 1.092702419471126007e-01 1.308206082807694402e-08
6.743671145994925911e-04 1.053700521133166812e-01 1.101949668896241833e-08
6.765349872381535429e-04 1.016091226741055870e-01 9.276990932793495677e-09
6.787028598768144946e-04 9.798247922439866364e-02 7.805707700881159126e-09
6.808707325154754464e-04 9.448532512248519755e-02 6.564130631052984242e-09
6.830386051541363981e-04 9.111303513452279068e-02 5.516986547606177076e-09
6.852064777927973499e-04 8.786114930637912990e-02 4.634324214843061543e-09
6.873743504314583017e-04 8.472536705468487750e-02 3.890726301619301510e-09
6.895422230701192534e-04 8.170154146924782368e-02 3.264635711064043912e-09
6.917100957087802052e-04 7.878567381926410151e-02 2.737780033362147523e-09
6.938779683474411569e-04 7.597390825603428377e-02 2.294680132698355120e-09
6.960458409861021087e-04 7.326252670514973864e-02 1.922230828002143821e-09
6.982137136247630604e-04 7.064794394136898747e-02 1.609343311053087988e-09
7.003815862634240122e-04 6.812670283964743223e-02 1.346640399751607317e-09
7.025494589020849640e-04 6.569546979601442738e-02 1.126196979404747687e-09
7.047173315407459157e-04 6.335103031222037717e-02 9.413190672720381684e-10
7.068852041794068675e-04 6.109028473829451744e-02 7.863558684812325665e-10
7.090530768180678192e-04 5.891024416736163200e-02 6.565399948726698836e-10
7.112209494567287710e-04 5.680802647726833354e-02 5.478517098507230498e-10
7.133888220953897227e-04 5.478085251376871301e-02 4.569036571042998543e-10
7.155566947340506745e-04 5.282604241020153607e-02 3.808430422936547898e-10
7.177245673727116262e-04 5.094101203877567097e-02 3.172686759295881810e-10
7.198924400113725780e-04 4.912326958875637417e-02 2.641606626104902884e-10
7.220603126500335298e-04 4.737041226701025481e-02 2.198208451241567725e-10
7.242281852886944815e-04 4.568012311653178031e-02 1.828223891003704553e-10
7.263960579273556501e-04 4.405016794873086589e-02 1.519671313495825772e-10
7.285639305660168187e-04 4.247839238541118584e-02 1.262495183015750553e-10
7.307318032046777705e-04 4.096271900651365233e-02 1.048261348679112243e-10
7.328996758433387222e-04 3.950114459984349624e-02 8.698997273738015163e-11
7.350675484819996740e-04 3.809173750913188994e-02 7.214871414920554494e-11
7.372354211206606257e-04 3.673263507691272578e-02 5.980641565495167303e-11
7.394032937593215775e-04 3.542204117882534475e-02 4.954806893021841946e-11
7.415711663979825292e-04 3.415822384607109657e-02 4.102659461467133882e-11
7.437390390366434810e-04 3.293951297287021907e-02 3.395189240755561313e-11
7.459069116753044328e-04 3.176429810587992619e-02 2.808162791327540324e-11
7.480747843139653845e-04 3.063102631264101594e-02 2.321348546732529841e-11
7.502426569526263363e-04 2.953820012622580468e-02 1.917865762064109909e-11
7.524105295912872880e-04 2.848437556336336565e-02 1.583637718715067614e-11
7.545784022299482398e-04 2.746816021341247360e-02 1.306932767902596426e-11
7.567462748686091915e-04 2.648821139564911525e-02 1.077979334984225646e-11
7.589141475072701433e-04 2.554323438242499592e-02 8.886431607528110418e-12
7.610820201459310951e-04 2.463198068584144737e-02 7.321568819612917195e-12
7.632498927845920468e-04 2.375324640566651296e-02 6.028936002527189111e-12
7.654177654232529986e-04 2.290587063630585354e-02 4.961773982784458252e-12
7.675856380619139503e-04 2.208873393071453251e-02 4.081248697630923080e-12
7.697535107005749021e-04 2.130075681921473479e-02 3.355126670577432166e-12
7.719213833392358538e-04 2.054089838125416553e-02 2.756668612496248822e-12
7.740892559778968056e-04 1.980815486821347823e-02 2.263705782587249382e-12
7.762571286165577573e-04 1.910155837543661000e-02 1.857869383501578241e-12
7.784250012552187091e-04 1.842017556172355353e-02 1.523948021144613204e-12
7.805928738938796609e-04 1.776310641458904438e-02 1.249352268060546191e-12
7.827607465325408295e-04 1.712948305965029255e-02 1.023668745247058676e-12
7.849286191712019981e-04 1.651846861256591262e-02 8.382889787124849072e-13
7.870964918098629498e-04 1.592925607200458213e-02 6.861006771579567596e-13
7.892643644485239016e-04 1.536106725217631190e-02 5.612310862608182579e-13
7.914322370871848533e-04 1.481315175351204279e-02 4.588337627986055629e-13
7.936001097258458051e-04 1.428478597012748999e-02 3.749115287712821484e-13
7.957679823645067568e-04 1.377527213275581142e-02 3.061695544574884987e-13
7.979358550031677086e-04 1.328393738588131562e-02 2.498935160735560228e-13
8.001037276418286603e-04 1.281013289785150680e-02 2.038486088842381347e-13
8.022716002804896121e-04 1.235323300278809780e-02 1.661958959803909832e-13
8.044394729191505639e-04 1.191263437316041410e-02 1.354230582037916098e-13
8.066073455578115156e-04 1.148775522192502230e-02 1.102871001670810373e-13
8.087752181964724674e-04 1.107803453317467678e-02 8.976697640790077069e-14
8.109430908351334191e-04 1.068293132027684986e-02 7.302444341215956746e-14
8.131109634737943709e-04 1.030192391052019152e-02 5.937172846433689058e-14
8.152788361124553226e-04 9.934509255320361429e-03 4.824484421523621421e-14
8.174467087511162744e-04 9.580202265071963846e-03 3.918157621488065900e-14
8.196145813897772262e-04 9.238535167765803829e-03 3.180333591840049906e-14
8.217824540284381779e-04 8.909056890521656683e-03 2.580020927117013606e-14
8.239503266670991297e-04 8.591332463217330948e-03 2.091864547395074484e-14
8.261181993057600814e-04 8.284942443424789943e-03 1.695132573872147820e-14
8.282860719444210332e-04 7.989482361891149867e-03 1.372883096939759672e-14
8.304539445830819849e-04 7.704562187830448113e-03 1.111279301537468755e-14
8.326218172217429367e-04 7.429805813318315737e-03 8.990268688097302489e-15
8.347896898604038884e-04 7.164850556106427786e-03 7.269120972381100022e-15
8.369575624990650570e-04 6.909346680198617287e-03 5.874229367470817390e-15
8.391254351377262256e-04 6.662956933553872488e-03 4.744382361848268327e-15
8.412933077763871774e-04 6.425356102303990923e-03 3.829730768393751274e-15
8.434611804150481291e-04 6.196230580895637635e-03 3.089701929332412794e-15
8.456290530537090809e-04 5.975277957587994335e-03 2.491292398761123394e-15
8.477969256923700327e-04 5.762206614756938683e-03 2.007671253207912647e-15
8.499647983310309844e-04 5.556735343476641373e-03 1.617038190694583816e-15
8.521326709696919362e-04 5.358592971868548875e-03 1.301690491034943468e-15
8.543005436083528879e-04 5.167518006725576110e-03 1.047261085905301689e-15
8.564684162470138397e-04 4.983258287937209624e-03 8.420967265739551128e-16
8.586362888856747914e-04 4.805570655258016577e-03 6.767507889863995824e-16
8.608041615243357432e-04 4.634220626978691714e-03 5.435698265861372872e-16
8.629720341629966950e-04 4.468982090073983678e-03 4.363567418545711645e-16
8.651399068016576467e-04 4.309637001417683522e-03 3.500965397276392062e-16
8.673077794403185985e-04 4.155975099669216577e-03 2.807331670240908653e-16
8.694756520789795502e-04 4.007793627450275710e-03 2.249880287593719076e-16
8.716435247176405020e-04 3.864897063444124037e-03 1.802124848588818510e-16
8.738113973563014537e-04 3.727096864062913722e-03 1.442680355214299676e-16
8.759792699949624055e-04 3.594211214341069566e-03 1.154290549600458288e-16
8.781471426336233572e-04 3.466064787725231001e-03 9.230387653936326007e-17
8.803150152722843090e-04 3.342488514442883921e-03 7.377080459869530663e-17
8.824828879109452608e-04 3.223319358143049602e-03 5.892626011344426102e-17
8.846507605496062125e-04 3.108400100513704443e-03 4.704278401320612847e-17
8.868186331882671643e-04 2.997579133590744151e-03 3.753504418427469605e-17
8.889865058269281160e-04 2.890710259483870916e-03 2.993233699292750553e-17
8.911543784655890678e-04 2.787652497254315253e-03 2.385635558987166714e-17
8.933222511042502364e-04 2.688269896688931949e-03 1.900322680573508405e-17
8.954901237429114050e-04 2.592431358724384041e-03 1.512900556930992289e-17
8.976579963815723567e-04 2.500010462283677910e-03 1.203796822254488324e-17
8.998258690202333085e-04 2.410885297296128452e-03 9.573170219898302293e-18
9.019937416588942602e-04 2.324938303679817755e-03 7.608834686952799221e-18
9.041616142975552120e-04 2.242056116073546258e-03 6.044220432888420942e-18
9.063294869362161638e-04 2.162129414112926723e-03 4.798684747634628948e-18
9.084973595748771155e-04 2.085052778052527353e-03 3.807710515799552387e-18
9.106652322135380673e-04 2.010724549543139918e-03 3.019711173261679299e-18
9.128331048521990190e-04 1.939046697380059341e-03 2.393462719088202412e-18
9.150009774908599708e-04 1.869924688044754006e-03 1.896040926034721131e-18
9.171688501295209225e-04 1.803267360868753173e-03 1.501165332035492279e-18
9.193367227681818743e-04 1.738986807654620140e-03 1.187870573546228469e-18
9.215045954068428261e-04 1.676998256594909673e-03 9.394409788897364714e-19
9.236724680455037778e-04 1.617219960335473071e-03 7.425567592252399929e-19
9.258403406841647296e-04 1.559573088035122674e-03 5.866101722831518761e-19
9.280082133228256813e-04 1.503981621279058519e-03 4.631581414742488380e-19
9.301760859614866331e-04 1.450372253708172212e-03 3.654843575207321799e-19
9.323439586001475848e-04 1.398674294231768214e-03 2.882491694457446659e-19
9.345118312388085366e-04 1.348819573695530551e-03 2.272098284605514761e-19
9.366797038774694883e-04 1.300742354881469611e-03 1.789970781285552688e-19
9.388475765161304401e-04 1.254379245720754635e-03 1.409368461006061435e-19
9.410154491547913919e-04 1.209669115604776858e-03 1.109080154263633022e-19
9.431833217934523436e-04 1.166553014683712223e-03 8.722904113314572572e-20
9.453511944321132954e-04 1.124974096046001603e-03 6.856761469624281789e-20
9.475190670707744640e-04 1.084877540675722660e-03 5.386873332181174243e-20
9.496869397094356326e-04 1.046210485088876511e-03 4.229745765570137131e-20
9.518548123480965843e-04 1.008921951552621066e-03 3.319338504710968354e-20
9.540226849867575361e-04 9.729627807955085021e-04 2.603446168151919625e-20
9.561905576254184878e-04 9.382855671196144729e-04 2.040823465732319359e-20
9.583584302640794396e-04 9.048445958288088434e-04 1.598902770714243824e-20
9.605263029027403913e-04 8.725957828905110897e-04 1.251983051605604222e-20
9.626941755414013431e-04 8.414966167511426240e-04 9.797936561697844824e-21
9.648620481800622949e-04 8.115061022283721762e-04 7.663560238367666885e-21
9.670299208187232466e-04 7.825847064060222329e-04 5.990820489812670479e-21
9.691977934573841984e-04 7.546943064601222342e-04 4.680603104244227364e-21
9.713656660960451501e-04 7.277981393471406922e-04 3.654913515624153979e-21
9.735335387347061019e-04 7.018607532879346392e-04 2.852411458011061128e-21
9.757014113733670536e-04 6.768479609832683905e-04 2.224882184668324081e-21
9.778692840120280054e-04 6.527267944991230241e-04 1.734449436014370587e-21
9.800371566506889572e-04 6.294654617621291354e-04 1.351375519294574558e-21
9.822050292893499089e-04 6.070333046076744656e-04 1.052325828141306190e-21
9.843729019280108607e-04 5.854007583252487587e-04 8.190005457037103118e-22
9.865407745666718124e-04 5.645393126475432410e-04 6.370564706746217486e-22
9.887086472053327642e-04 5.444214741317914561e-04 4.952579437398766596e-22
9.908765198439937159e-04 5.250207298836483778e-04 3.848085809129237357e-22
9.930443924826546677e-04 5.063115125756482244e-04 2.988256166475742788e-22
9.952122651213156194e-04 4.882691667140568901e-04 2.319266631725116170e-22
9.973801377599765712e-04 4.708699161095433218e-04 1.799050331838820445e-22
9.995480103986375230e-04 4.540908325086793281e-04 1.394747933387393989e-22
1.001715883037298475e-03 4.379098053448521105e-04 1.080706884845728685e-22
1.003883755675959643e-03 4.223055125686095619e-04 8.369121804967432912e-23
1.006051628314620812e-03 4.072573925189305606e-04 6.477562885387289182e-23
1.008219500953281764e-03 3.927456167982211217e-04 5.010754969936520358e-23
1.010387373591942715e-03 3.787510641152551307e-04 3.873954117540302536e-23
1.012555246230603667e-03 3.652552950614696000e-04 2.993405541409440242e-23
1.014723118869264619e-03 3.522405277873198997e-04 2.311726346666823136e-23
1.016890991507925571e-03 3.396896145465670160e-04 1.784296673562192944e-23
1.019058864146586522e-03 3.275860190775018300e-04 1.376440642918999421e-23
1.021226736785247474e-03 3.159137947912411988e-04 1.061225528129849205e-23
1.023394609423908426e-03 3.046575637383032789e-04 8.177445682422148311e-24
1.025562482062569378e-03 2.938024963256478071e-04 6.297779144482378060e-24
1.027730354701230329e-03 2.833342917574384616e-04 4.847490464962496997e-24
1.029898227339891281e-03 2.732391591736569930e-04 3.729119317923832954e-24
1.032066099978552233e-03 2.635037994616934616e-04 2.867182743104557114e-24
1.034233972617213185e-03 2.541153877168693680e-04 2.203252378067562030e-24
1.036401845255874136e-03 2.450615563287489415e-04 1.692126784054492731e-24
1.038569717894535088e-03 2.363303786708908767e-04 1.298856974842331099e-24
1.040737590533196040e-03 2.279103533725209199e-04 9.964363006296812758e-25
1.042905463171856992e-03 2.197903891513403106e-04 7.640073371157275364e-25
1.045073335810517944e-03 2.119597901874517207e-04 5.854708767968111895e-25
1.047241208449178895e-03 2.044082420190895279e-04 4.484074742032784611e-25
1.049409081087839847e-03 1.971257979415403240e-04 3.432417977417985291e-25
1.051576953726500799e-03 1.901028658912763138e-04 2.625954953102846117e-25
1.053744826365161751e-03 1.833301957980078202e-04 2.007863358199224164e-25
1.055912699003822702e-03 1.767988673879455777e-04 1.534407864040410949e-25
1.058080571642483871e-03 1.705002784221676968e-04 1.171945068284439722e-25
1.060248444281145039e-03 1.644261333545764194e-04 8.946094361974440353e-26
1.062416316919805991e-03 1.585684323944598270e-04 6.825264282599052116e-26
1.064584189558466943e-03 1.529194609592220773e-04 5.204335058644699564e-26
1.066752062197127895e-03 1.474717795033687927e-04 3.966165242415850939e-26
1.068919934835788847e-03 1.422182137103093498e-04 3.020898533495378836e-26
1.071087807474449798e-03 1.371518450340368739e-04 2.299647397616746290e-26
1.073255680113110750e-03 1.322660015781995907e-04 1.749629702606668471e-26
1.075423552751771702e-03 1.275542493005234136e-04 1.330426275118904707e-26
1.077591425390432654e-03 1.230103835309762409e-04 1.011102682502198343e-26
1.079759298029093605e-03 1.186284207924837058e-04 7.679969417482563468e-27
1.081927170667754557e-03 1.144025909133933105e-04 5.830200595117426382e-27
1.084095043306415509e-03 1.103273294212871533e-04 4.423512746587844036e-27
1.086262915945076461e-03 1.063972702080913125e-04 3.354369089937226327e-27
1.088430788583737412e-03 1.026072384568175669e-04 2.542226202445857296e-27
1.090598661222398364e-03 9.895224382059045090e-05 1.925649816542468961e-27
1.092766533861059316e-03 9.542747384496336812e-05 1.457807611274483544e-27
1.094934406499720268e-03 9.202828762484212299e-05 1.103018744738580584e-27
1.097102279138381219e-03 8.875020968764946205e-05 8.341138860730056519e-28
1.099270151777042171e-03 8.558892409465148872e-05 6.304165245161292391e-28
1.101438024415703123e-03 8.254026875266998609e-05 4.762002338055204363e-28
1.103605897054364075e-03 7.960022992867086698e-05 3.595103509374243328e-28
1.105773769693025026e-03 7.676493695998931664e-05 2.712645065695527425e-28
1.107941642331685978e-03 7.403065715321755186e-05 2.045664105253957231e-28
1.110109514970346930e-03 7.139379086501969872e-05 1.541826322670433628e-28
1.112277387609007882e-03 6.885086675838398543e-05 1.161438894558055012e-28
1.114445260247669050e-03 6.639853722805732507e-05 8.744139033243022997e-29
1.116613132886330219e-03 6.403357398912363466e-05 6.579570152172904434e-29
1.118781005524991171e-03 6.175286382290333170e-05 4.948092024236372801e-29
1.120948878163652122e-03 5.955340447456941501e-05 3.719099461312362162e-29
1.123116750802313074e-03 5.743230069706067056e-05 2.793814691667428748e-29
1.125284623440974026e-03 5.538676043607779632e-05 2.097573460151627339e-29
1.127452496079634978e-03 5.341409115112606953e-05 1.573970327525703573e-29
1.129620368718295929e-03 5.151169626775599749e-05 1.180417612917990918e-29
1.131788241356956881e-03 4.967707175631632147e-05 8.847785796842535858e-30
1.133956113995617833e-03 4.790780283271220977e-05 6.628164794546563940e-30
1.136123986634278785e-03 4.620156077681279667e-05 4.962628601014556276e-30
1.138291859272939736e-03 4.455609986431247608e-05 3.713556445356114917e-30
1.140459731911600688e-03 4.296925440800049994e-05 2.777333698153933209e-30
1.142627604550261640e-03 4.143893590453437826e-05 2.075992960370624132e-30
1.144795477188922592e-03 3.996313028295446533e-05 1.550898829424881737e-30
1.146963349827583543e-03 3.853989525131193080e-05 1.157979413666350137e-30
1.149131222466244495e-03 3.716735773790845427e-05 8.641278214847632950e-31
1.151299095104905447e-03 3.584371142377568652e-05 6.444881194902724837e-31
1.153466967743566399e-03 3.456721436313716142e-05 4.804095397183270684e-31
1.155634840382227350e-03 3.333618668871836551e-05 3.579052825248079237e-31
1.157802713020888302e-03 3.214900839887383410e-05 2.664921206770902273e-31
1.159970585659549254e-03 3.100411722361838199e-05 1.983172155093608059e-31
1.162138458298210206e-03 2.990000656674399003e-05 1.475014324800441900e-31
1.164306330936871157e-03 2.883522352131217796e-05 1.096457591536913607e-31
1.166474203575532109e-03 2.780836695590195636e-05 8.146052756528103000e-32
1.168642076214193061e-03 2.681808566909188988e-05 6.048704618430133986e-32
1.170809948852854230e-03 2.586307660974201773e-05 4.488872953062048223e-32
1.172977821491515398e-03 2.494208316072899417e-05 3.329446416516394271e-32
1.175145694130176350e-03 2.405389348387160068e-05 2.468121439409184468e-32
1.177313566768837302e-03 2.319733892386403594e-05 1.828608768963499438e-32
1.179481439407498253e-03 2.237129246911371259e-05 1.354050464085235883e-32
1.181649312046159205e-03 2.157466726745236243e-05 1.002094506789342586e-32
1.183817184684820157e-03 2.080641519476534532e-05 7.412117431896122270e-33
1.185985057323481109e-03 2.006552547465123055e-05 5.479433745010601985e-33
1.188152929962142060e-03 1.935102334729166477e-05 4.048450629375982610e-33
1.190320802600803012e-03 1.866196878577685030e-05 2.989522274886583555e-33
1.192488675239463964e-03 1.799745525819500071e-05 2.206350567464848593e-33
1.194656547878124916e-03 1.735660853385263979e-05 1.627447631248156672e-33
1.196824420516785868e-03 1.673858553205262759e-05 1.199773610280897113e-33
1.198992293155446819e-03 1.614257321191309787e-05 8.839981711777719517e-34
1.201160165794107771e-03 1.556778750176204815e-05 6.509733458689674702e-34
1.203328038432768723e-03 1.501347226669859582e-05 4.791095478431133652e-34
1.205495911071429675e-03 1.447889831295771750e-05 3.524246064651433533e-34
1.207663783710090626e-03 1.396336242776788976e-05 2.590940263292765940e-34
1.209831656348751578e-03 1.346618645343536796e-05 1.903743157311661266e-34
1.211999528987412530e-03 1.298671639443412521e-05 1.398038364941869477e-34
1.214167401626073482e-03 1.252432155632597167e-05 1.026099798649535070e-34
1.216335274264734433e-03 1.207839371537444067e-05 7.526964956674877697e-35
1.218503146903395385e-03 1.164834631775890014e-05 5.518359181015096748e-35
1.220671019542056337e-03 1.123361370733345757e-05 4.043522032596995718e-35
1.222838892180717289e-03 1.083365038091241301e-05 2.961211599664753876e-35
1.225006764819378240e-03 1.044793027010124020e-05 2.167398900856504109e-35
1.227174637458039192e-03 1.007594604872635163e-05 1.585506527816316441e-35
1.229342510096700144e-03 9.717208464951357870e-06 1.159196333669288043e-35
1.231510382735361096e-03 9.371245697199031795e-06 8.470435545209297455e-36
1.233678255374022047e-03 9.037602733030788109e-06 6.186061938521241547e-36
1.235846128012682999e-03 8.715840770165084953e-06 4.515257939014578082e-36
1.238014000651343951e-03 8.405536638844936917e-06 3.293901776794507990e-36
1.240181873290004903e-03 8.106282244794115588e-06 2.401587988930595986e-36
1.242349745928665854e-03 7.817684032027446636e-06 1.750032604570714933e-36


==> Data/ResNet50V2_end_layer_e2_hist_without_quantization.txt <==
-2.462996053509414196e-04 2.445660924236746414e+00
-2.455197144781264343e-04 0.000000000000000000e+00
-2.447398236053113948e-04 0.000000000000000000e+00
-2.439599327324963823e-04 0.000000000000000000e+00
-2.431800418596813699e-04 0.000000000000000000e+00
-2.424001509868663575e-04 0.000000000000000000e+00
-2.416202601140513451e-04 0.000000000000000000e+00
-2.408403692412363327e-04 0.000000000000000000e+00
-2.400604783684213202e-04 0.000000000000000000e+00
-2.392805874956063078e-04 0.000000000000000000e+00
-2.385006966227912954e-04 0.000000000000000000e+00
-2.377208057499763101e-04 0.000000000000000000e+00
-2.369409148771612706e-04 0.000000000000000000e+00
-2.361610240043462853e-04 0.000000000000000000e+00
-2.353811331315312728e-04 0.000000000000000000e+00
-2.346012422587162604e-04 0.000000000000000000e+00
-2.338213513859012480e-04 0.000000000000000000e+00
-2.330414605130862356e-04 0.000000000000000000e+00
-2.322615696402712232e-04 0.000000000000000000e+00
-2.314816787674562107e-04 0.000000000000000000e+00
-2.307017878946411983e-04 0.000000000000000000e+00
-2.299218970218261859e-04 0.000000000000000000e+00
-2.291420061490111735e-04 0.000000000000000000e+00
-2.283621152761961611e-04 0.000000000000000000e+00
-2.275822244033811486e-04 0.000000000000000000e+00
-2.268023335305661362e-04 0.000000000000000000e+00
-2.260224426577511238e-04 0.000000000000000000e+00
-2.252425517849361114e-04 0.000000000000000000e+00
-2.244626609121210990e-04 0.000000000000000000e+00
-2.236827700393060865e-04 0.000000000000000000e+00
-2.229028791664910741e-04 0.000000000000000000e+00
-2.221229882936760617e-04 0.000000000000000000e+00
-2.213430974208610493e-04 0.000000000000000000e+00
-2.205632065480460369e-04 0.000000000000000000e+00
-2.197833156752310516e-04 0.000000000000000000e+00
-2.190034248024160120e-04 0.000000000000000000e+00
-2.182235339296010267e-04 0.000000000000000000e+00
-2.174436430567860143e-04 0.000000000000000000e+00
-2.166637521839710019e-04 0.000000000000000000e+00
-2.158838613111559895e-04 0.000000000000000000e+00
-2.151039704383409770e-04 0.000000000000000000e+00
-2.143240795655259646e-04 0.000000000000000000e+00
-2.135441886927109522e-04 0.000000000000000000e+00
-2.127642978198959398e-04 0.000000000000000000e+00
-2.119844069470809274e-04 2.445660924236661593e+00
-2.112045160742659149e-04 0.000000000000000000e+00
-2.104246252014509025e-04 0.000000000000000000e+00
-2.096447343286358901e-04 0.000000000000000000e+00
-2.088648434558208777e-04 0.000000000000000000e+00
-2.080849525830058653e-04 0.000000000000000000e+00
-2.073050617101908528e-04 0.000000000000000000e+00
-2.065251708373758404e-04 2.445660924236661593e+00
-2.057452799645608280e-04 0.000000000000000000e+00
-2.049653890917458156e-04 0.000000000000000000e+00
-2.041854982189308032e-04 0.000000000000000000e+00
-2.034056073461157908e-04 0.000000000000000000e+00
-2.026257164733007783e-04 2.445660924236746414e+00
-2.018458256004857930e-04 0.000000000000000000e+00
-2.010659347276707535e-04 2.445660924236746414e+00
-2.002860438548557682e-04 0.000000000000000000e+00
-1.995061529820407287e-04 0.000000000000000000e+00
-1.987262621092257433e-04 0.000000000000000000e+00
-1.979463712364107309e-04 0.000000000000000000e+00
-1.971664803635957185e-04 0.000000000000000000e+00
-1.963865894907807061e-04 0.000000000000000000e+00
-1.956066986179656937e-04 2.445660924236661593e+00
-1.948268077451506812e-04 0.000000000000000000e+00
-1.940469168723356688e-04 2.445660924236661593e+00
-1.932670259995206564e-04 0.000000000000000000e+00
-1.924871351267056440e-04 0.000000000000000000e+00
-1.917072442538906316e-04 4.891321848473323186e+00
-1.909273533810756191e-04 2.445660924236661593e+00
-1.901474625082606067e-04 0.000000000000000000e+00
-1.893675716354455943e-04 0.000000000000000000e+00
-1.885876807626305819e-04 0.000000000000000000e+00
-1.878077898898155695e-04 0.000000000000000000e+00
-1.870278990170005571e-04 2.445660924236661593e+00
-1.862480081441855446e-04 0.000000000000000000e+00
-1.854681172713705322e-04 0.000000000000000000e+00
-1.846882263985555198e-04 2.445660924236746414e+00
-1.839083355257405345e-04 0.000000000000000000e+00
-1.831284446529254950e-04 2.445660924236746414e+00
-1.823485537801105096e-04 2.445660924236576772e+00
-1.815686629072954701e-04 0.000000000000000000e+00
-1.807887720344804848e-04 0.000000000000000000e+00
-1.800088811616654453e-04 0.000000000000000000e+00
-1.792289902888504600e-04 0.000000000000000000e+00
-1.784490994160354204e-04 0.000000000000000000e+00
-1.776692085432204351e-04 0.000000000000000000e+00
-1.768893176704054227e-04 7.336982772709984779e+00
-1.761094267975904103e-04 2.445660924236661593e+00
-1.753295359247753979e-04 0.000000000000000000e+00
-1.745496450519603854e-04 0.000000000000000000e+00
-1.737697541791453730e-04 2.445660924236661593e+00
-1.729898633063303606e-04 0.000000000000000000e+00
-1.722099724335153482e-04 0.000000000000000000e+00
-1.714300815607003358e-04 2.445660924236661593e+00
-1.706501906878853234e-04 0.000000000000000000e+00
-1.698702998150703109e-04 0.000000000000000000e+00
-1.690904089422553256e-04 2.445660924236576772e+00
-1.683105180694402861e-04 2.445660924236746414e+00
-1.675306271966253008e-04 0.000000000000000000e+00
-1.667507363238102613e-04 4.891321848473492828e+00
-1.659708454509952759e-04 2.445660924236576772e+00
-1.651909545781802364e-04 0.000000000000000000e+00
-1.644110637053652511e-04 0.000000000000000000e+00
-1.636311728325502116e-04 2.445660924236746414e+00
-1.628512819597352263e-04 4.891321848473153544e+00
-1.620713910869201867e-04 2.445660924236746414e+00
-1.612915002141052014e-04 2.445660924236576772e+00
-1.605116093412901619e-04 0.000000000000000000e+00
-1.597317184684751766e-04 0.000000000000000000e+00
-1.589518275956601642e-04 0.000000000000000000e+00
-1.581719367228451517e-04 2.445660924236661593e+00
-1.573920458500301393e-04 0.000000000000000000e+00
-1.566121549772151269e-04 4.891321848473323186e+00
-1.558322641044001145e-04 0.000000000000000000e+00
-1.550523732315851021e-04 0.000000000000000000e+00
-1.542724823587700897e-04 2.445660924236661593e+00
-1.534925914859550772e-04 0.000000000000000000e+00
-1.527127006131400648e-04 2.445660924236661593e+00
-1.519328097403250524e-04 2.445660924236661593e+00
-1.511529188675100400e-04 2.445660924236661593e+00
-1.503730279946950276e-04 0.000000000000000000e+00
-1.495931371218800422e-04 0.000000000000000000e+00
-1.488132462490650027e-04 4.891321848473492828e+00
-1.480333553762500174e-04 0.000000000000000000e+00
-1.472534645034349779e-04 7.336982772710239686e+00
-1.464735736306199926e-04 7.336982772709729872e+00
-1.456936827578049530e-04 4.891321848473492828e+00
-1.449137918849899677e-04 9.782643696946307088e+00
-1.441339010121749282e-04 2.445660924236746414e+00
-1.433540101393599429e-04 7.336982772709729872e+00
-1.425741192665449034e-04 2.445660924236746414e+00
-1.417942283937299180e-04 2.445660924236661593e+00
-1.410143375209149056e-04 2.445660924236661593e+00
-1.402344466480998932e-04 4.891321848473323186e+00
-1.394545557752848808e-04 1.467396554541996956e+01
-1.386746649024698684e-04 7.336982772709984779e+00
-1.378947740296548560e-04 4.891321848473323186e+00
-1.371148831568398435e-04 7.336982772709984779e+00
-1.363349922840248311e-04 0.000000000000000000e+00
-1.355551014112098187e-04 1.956528739389329274e+01
-1.347752105383948063e-04 2.445660924236661593e+00
-1.339953196655797939e-04 2.445660924236661593e+00
-1.332154287927647814e-04 7.336982772709984779e+00
-1.324355379199497690e-04 1.222830462118373340e+01
-1.316556470471347837e-04 2.445660924236576772e+00
-1.308757561743197442e-04 7.336982772710239686e+00
-1.300958653015047589e-04 2.445660924236576772e+00
-1.293159744286897193e-04 1.222830462118373340e+01
-1.285360835558747340e-04 4.891321848473153544e+00
-1.277561926830596945e-04 4.891321848473492828e+00
-1.269763018102447092e-04 1.222830462118288253e+01
-1.261964109374296697e-04 7.336982772710239686e+00
-1.254165200646146843e-04 1.222830462118288253e+01
-1.246366291917996448e-04 7.336982772710239686e+00
-1.238567383189846595e-04 1.222830462118330885e+01
-1.230768474461696471e-04 1.711962646965663026e+01
-1.222969565733546347e-04 4.891321848473323186e+00
-1.215170657005396223e-04 1.467396554541996956e+01
-1.207371748277246098e-04 2.690227016660327664e+01
-1.199572839549095974e-04 1.222830462118330885e+01
-1.191773930820945850e-04 7.336982772709984779e+00
-1.183975022092795726e-04 1.467396554541996956e+01
-1.176176113364645602e-04 1.467396554541996956e+01
-1.168377204636495477e-04 7.336982772709984779e+00
-1.160578295908345353e-04 2.690227016660327664e+01
-1.152779387180195229e-04 1.956528739389329274e+01
-1.144980478452045105e-04 1.467396554541996956e+01
-1.137181569723894981e-04 2.201094831812995523e+01
-1.129382660995744856e-04 2.201094831812995523e+01
-1.121583752267594732e-04 1.711962646965663026e+01
-1.113784843539444608e-04 3.668491386354992301e+01
-1.105985934811294484e-04 3.668491386355120198e+01
-1.098187026083144631e-04 3.913057478778658549e+01
-1.090388117354994506e-04 1.711962646965663026e+01
-1.082589208626844382e-04 3.668491386354992301e+01
-1.074790299898694258e-04 2.934793109083993912e+01
-1.066991391170544134e-04 2.934793109083993912e+01
-1.059192482442394010e-04 4.157623571202324797e+01
-1.051393573714243886e-04 5.135887940896989079e+01
-1.043594664986093761e-04 4.402189663625991045e+01
-1.035795756257943637e-04 4.402189663625991045e+01
-1.027996847529793513e-04 2.445660924236661771e+01
-1.020197938801643389e-04 3.668491386354992301e+01
-1.012399030073493265e-04 4.891321848473323541e+01
-1.004600121345343140e-04 4.646755756049657293e+01
-9.968012126171930162e-05 5.869586218167987823e+01
-9.890023038890428920e-05 5.380454033320655327e+01
-9.812033951608927678e-05 7.581548865133650850e+01
-9.734044864327426436e-05 5.135887940896989079e+01
-9.656055777045925194e-05 7.092416680286318353e+01
-9.578066689764423952e-05 7.336982772709984602e+01
-9.500077602482922710e-05 6.603284495438985857e+01
-9.422088515201421468e-05 8.070681049980983346e+01
-9.344099427919920226e-05 7.826114957557317098e+01
-9.266110340638418984e-05 9.293511512099637173e+01
-9.188121253356920453e-05 6.603284495438985857e+01
-9.110132166075419211e-05 1.149460634391230940e+02
-9.032143078793917969e-05 9.048945419675648338e+01
-8.954153991512416727e-05 1.149460634391230940e+02
-8.876164904230915485e-05 7.826114957557317098e+01
-8.798175816949414243e-05 9.782643696946647083e+01
-8.720186729667913001e-05 1.198373852875964189e+02
-8.642197642386411759e-05 1.173917243633597565e+02
-8.564208555104910517e-05 1.320656899087797171e+02
-8.486219467823409275e-05 1.149460634391230940e+02
-8.408230380541908034e-05 1.907615520904596167e+02
-8.330241293260406792e-05 1.027177588179397816e+02
-8.252252205978905550e-05 1.516309773026730170e+02
-8.174263118697404308e-05 1.418483336057263671e+02
-8.096274031415903066e-05 1.418483336057263671e+02
-8.018284944134401824e-05 1.760875865450396418e+02
-7.940295856852900582e-05 1.614136209996196669e+02
-7.862306769571399340e-05 2.103268394843528881e+02
-7.784317682289898098e-05 2.176638222570628898e+02
-7.706328595008396856e-05 2.347834487267195129e+02
-7.628339507726895614e-05 2.201094831812995380e+02
-7.550350420445394372e-05 2.616857188933228144e+02
-7.472361333163893130e-05 2.347834487267195129e+02
-7.394372245882391888e-05 2.885879890599360920e+02
-7.316383158600893357e-05 3.546208340143159603e+02
-7.238394071319392115e-05 3.350555466204226605e+02
-7.160404984037890873e-05 3.252729029234760105e+02
-7.082415896756389631e-05 3.032619546053460340e+02
-7.004426809474888389e-05 3.423925293931326337e+02
-6.926437722193387147e-05 4.475559491353091062e+02
-6.848448634911885905e-05 4.793495411503856758e+02
-6.770459547630384664e-05 4.377733054383624562e+02
-6.692470460348883422e-05 4.402189663625990761e+02
-6.614481373067382180e-05 4.500016100595457260e+02
-6.536492285785880938e-05 5.038061503927522722e+02
-6.458503198504379696e-05 5.551650298017221985e+02
-6.380514111222878454e-05 5.991869264379821516e+02
-6.302525023941377212e-05 5.796216390440888517e+02
-6.224535936659875970e-05 5.625020125744322286e+02
-6.146546849378374728e-05 6.432088230742419910e+02
-6.068557762096873486e-05 7.019046852559218905e+02
-5.990568674815372244e-05 7.972854613011517131e+02
-5.912579587533871002e-05 7.679375302103117065e+02
-5.834590500252369760e-05 8.217420705435182526e+02
-5.756601412970868518e-05 8.657639671797782057e+02
-5.678612325689367277e-05 9.171228465887480752e+02
-5.600623238407866035e-05 1.039405892800617266e+03
-5.522634151126367503e-05 9.611447432250080283e+02
-5.444645063844866261e-05 1.073645145739894360e+03
-5.366655976563365019e-05 1.129895346997337583e+03
-5.288666889281863777e-05 1.159243278088177703e+03
-5.210677802000362535e-05 1.222830462118330843e+03
-5.132688714718861294e-05 1.259515375981880652e+03
-5.054699627437360052e-05 1.232613105815277549e+03
-4.976710540155858810e-05 1.416037675133027051e+03
-4.898721452874357568e-05 1.408700692360317134e+03
-4.820732365592856326e-05 1.645929802011273296e+03
-4.742743278311355084e-05 1.675277733102113189e+03
-4.664754191029853842e-05 1.802452101162419694e+03
-4.586765103748352600e-05 1.912506842753069350e+03
-4.508776016466851358e-05 1.990767992328642549e+03
-4.430786929185350116e-05 1.993213653252879340e+03
-4.352797841903848874e-05 2.186420866267575548e+03
-4.274808754622347632e-05 2.303812590630935119e+03
-4.196819667340846390e-05 2.448106585160898248e+03
-4.118830580059345148e-05 2.492128481797158202e+03
-4.040841492777843907e-05 2.778270809932847442e+03
-3.962852405496342665e-05 2.756259861614717465e+03
-3.884863318214841423e-05 2.868760264129603911e+03
-3.806874230933340181e-05 3.008162936811198506e+03
-3.728885143651841649e-05 3.189141845204606852e+03
-3.650896056370340407e-05 3.487512477961479362e+03
-3.572906969088839165e-05 3.538871357370449459e+03
-3.494917881807337924e-05 3.511969087203845902e+03
-3.416928794525836682e-05 3.771209145172932040e+03
-3.338939707244335440e-05 4.028003542217781614e+03
-3.260950619962834198e-05 4.098927709020645125e+03
-3.182961532681332956e-05 4.414417968247174031e+03
-3.104972445399831714e-05 4.703005957307100289e+03
-3.026983358118330472e-05 4.910887135867216784e+03
-2.948994270836829230e-05 5.091866044260729723e+03
-2.871005183555327988e-05 5.502737079532488679e+03
-2.793016096273826746e-05 5.546758976168748632e+03
-2.715027008992325504e-05 6.021217195470660954e+03
-2.637037921710824262e-05 6.351381420242610147e+03
-2.559048834429323020e-05 6.517686363090702798e+03
-2.481059747147821778e-05 6.835622283241469631e+03
-2.403070659866320537e-05 7.234265013892045317e+03
-2.325081572584819295e-05 7.434809209679451669e+03
-2.247092485303318053e-05 7.672038319330407830e+03
-2.169103398021816811e-05 7.679375302103117974e+03
-2.091114310740315569e-05 8.344595073495489487e+03
-2.013125223458814327e-05 8.831281597418892488e+03
-1.935136136177315795e-05 8.941336339009234507e+03
-1.857147048895814554e-05 9.151663178493587111e+03
-1.779157961614313312e-05 9.985633553658290111e+03
-1.701168874332812070e-05 9.929383352400845979e+03
-1.623179787051310828e-05 1.036715665783920849e+04
-1.545190699769809586e-05 1.055547254900543157e+04
-1.467201612488308344e-05 1.107150700401936774e+04
-1.389212525206807102e-05 1.142368217710944737e+04
-1.311223437925305860e-05 1.186390114347204508e+04
-1.233234350643804618e-05 1.211824987959265854e+04
-1.155245263362303376e-05 1.269542585771251106e+04
-1.077256176080802134e-05 1.259026243797033385e+04
-9.992670887993008923e-06 1.323102560012033973e+04
-9.212780015177996504e-06 1.375439703790698513e+04
-8.432889142362984085e-06 1.397206086016404879e+04
-7.652998269547971666e-06 1.428265979754210457e+04
-6.873107396732959246e-06 1.461037836138981584e+04
-6.093216523917946827e-06 1.490385767229821613e+04
-5.313325651102934408e-06 1.532451135126692134e+04
-4.533434778287921988e-06 1.550793592058467220e+04
-3.753543905472909569e-06 1.581364353611425395e+04
-2.973653032657897150e-06 1.599217678358353078e+04
-2.193762159842884731e-06 1.631500402558333735e+04
-1.413871287027899416e-06 1.643728707179403136e+04
-6.339804142128598920e-07 1.640793914070433311e+04
1.459104586021254223e-07 1.690929963017169212e+04
9.258013314171649466e-07 1.687261471630931555e+04
1.705692204232150261e-06 1.694598454403524011e+04
2.485583077047189785e-06 1.700712606714233698e+04
3.265473949862175099e-06 1.731527934359496430e+04
4.045364822677214624e-06 1.708538721671791063e+04
4.825255695492199938e-06 1.730305103897377921e+04
5.605146568307239462e-06 1.753049750492900057e+04
6.385037441122224777e-06 1.748892126921575982e+04
7.164928313937264301e-06 1.704136532008165159e+04
7.944819186752249615e-06 1.707071325117249216e+04
8.724710059567234929e-06 1.747669296459457837e+04
9.504600932382274454e-06 1.675033167009747922e+04
1.028449180519725977e-05 1.710250684318638014e+04
1.106438267801229929e-05 1.664516825035529837e+04
1.184427355082728461e-05 1.644462405456674242e+04
1.262416442364232413e-05 1.652533086506769541e+04
1.340405529645730945e-05 1.607532925500701822e+04
1.418394616927234897e-05 1.569625181175143916e+04
1.496383704208733428e-05 1.599706810543144820e+04
1.574372791490237381e-05 1.536119626513100593e+04
1.652361878771735912e-05 1.525603284538776461e+04
1.730350966053239865e-05 1.497478183910159896e+04
1.808340053334738396e-05 1.518021735673643161e+04
1.886329140616242349e-05 1.416771373410347405e+04
1.964318227897740880e-05 1.369325551480059221e+04
2.042307315179244832e-05 1.369814683665001758e+04
2.120296402460743364e-05 1.329950410599850329e+04
2.198285489742247316e-05 1.303048140433338631e+04
2.276274577023745848e-05 1.215248913253154933e+04
2.354263664305249800e-05 1.229433746613812582e+04
2.432252751586748332e-05 1.182477056868384716e+04
2.510241838868252284e-05 1.148726936113999909e+04
2.588230926149750815e-05 1.142123651618560689e+04
2.666220013431249347e-05 1.080737562420143149e+04
2.744209100712753299e-05 1.041117855447582951e+04
2.822198187994251831e-05 9.970959588112522397e+03
2.900187275275755783e-05 9.320413782266241469e+03
2.978176362557254315e-05 8.960901626402815964e+03
3.056165449838758267e-05 8.823944614646181435e+03
3.134154537120256798e-05 8.547584930206834542e+03
3.212143624401760751e-05 8.087800676450920946e+03
3.290132711683259282e-05 7.892147802511432928e+03
3.368121798964763235e-05 7.596222830679334947e+03
3.446110886246261766e-05 7.361439381952095573e+03
3.524099973527765719e-05 7.107090645831985967e+03
3.602089060809264250e-05 6.591056190817574134e+03
3.680078148090768202e-05 6.517686363090930172e+03
3.758067235372266734e-05 6.116597971515678182e+03
3.836056322653770686e-05 6.011434551773922976e+03
3.914045409935269218e-05 5.698389953471223635e+03
3.992034497216773170e-05 5.451378200123708666e+03
4.070023584498271702e-05 5.082083400563606119e+03
4.148012671779775654e-05 4.695668974534553854e+03
4.226001759061274185e-05 4.592951215716290790e+03
4.303990846342778138e-05 4.460885525807825616e+03
4.381979933624276669e-05 4.123384318263154455e+03
4.459969020905775201e-05 3.979090323732910292e+03
4.537958108187279153e-05 3.761426501476116300e+03
4.615947195468777684e-05 3.463055868718992315e+03
4.693936282750281637e-05 3.460610207794996313e+03
4.771925370031780168e-05 3.037510867901828078e+03
4.849914457313284121e-05 3.184250523356244230e+03
4.927903544594782652e-05 3.010608597735225885e+03
5.005892631876286605e-05 2.697563999433131357e+03
5.083881719157785136e-05 2.594846240615007900e+03
5.161870806439289089e-05 2.467671872554877154e+03
5.239859893720787620e-05 2.291584286009672269e+03
5.317848981002291572e-05 2.306258251555252173e+03
5.395838068283790104e-05 2.149735952403950705e+03
5.473827155565294056e-05 2.073920463752760952e+03
5.551816242846792588e-05 1.726636612511023031e+03
5.629805330128296540e-05 1.902724199056188809e+03
5.707794417409795071e-05 1.721745290662549905e+03
5.785783504691299024e-05 1.592125261678122115e+03
5.863772591972797555e-05 1.631255836465796619e+03
5.941761679254301508e-05 1.401363709587655876e+03
6.019750766535800039e-05 1.411146353284504812e+03
6.097739853817303992e-05 1.288863307072765565e+03
6.175728941098802523e-05 1.298645950769712499e+03
6.253718028380301054e-05 1.249732732284890744e+03
6.331707115661805007e-05 1.076090806664168440e+03
6.409696202943303538e-05 1.029623249103598710e+03
6.487685290224807491e-05 9.904926743158823683e+02
6.565674377506306022e-05 8.804379327251675704e+02
6.643663464787809975e-05 8.877749154979389914e+02
6.721652552069308506e-05 8.144050877707800282e+02
6.799641639350812459e-05 8.168507486950733210e+02
6.877630726632310990e-05 6.994590243316608849e+02
6.955619813913814942e-05 6.456544839985010640e+02
7.033608901195313474e-05 7.239156335740266286e+02
7.111597988476817426e-05 5.894042827410559084e+02
7.189587075758315958e-05 5.894042827410149812e+02
7.267576163039819910e-05 5.258170987109004955e+02
7.345565250321318441e-05 5.184801159381541993e+02
7.423554337602822394e-05 4.891321848473493219e+02
7.501543424884320925e-05 4.377733054383472222e+02
7.579532512165824878e-05 3.913057478778794689e+02
7.657521599447323409e-05 3.864144260293791149e+02
7.735510686728827362e-05 3.937514088021162024e+02
7.813499774010325893e-05 3.277185638477012617e+02
7.891488861291829846e-05 3.423925293931445140e+02
7.969477948573328377e-05 3.057076155295933404e+02
8.047467035854826908e-05 3.717404604839596232e+02
8.125456123136330861e-05 2.885879890599360920e+02
8.203445210417829392e-05 2.250008050297650470e+02
8.281434297699333345e-05 3.130445983023035410e+02
8.359423384980831876e-05 2.225551441055284840e+02
8.437412472262335828e-05 2.201094831813071835e+02
8.515401559543834360e-05 2.372291096509479473e+02
8.593390646825338312e-05 2.274464659540174409e+02
8.671379734106836844e-05 1.760875865450335311e+02
8.749368821388340796e-05 2.005441957874132299e+02
8.827357908669839328e-05 2.103268394843455837e+02
8.905346995951343280e-05 1.711962646965722570e+02
8.983336083232841811e-05 1.785332474692700941e+02
9.061325170514345764e-05 1.711962646965722570e+02
9.139314257795844295e-05 1.271743680603019868e+02
9.217303345077348248e-05 1.320656899087843215e+02
9.295292432358846779e-05 1.100547415906459463e+02
9.373281519640350732e-05 1.149460634391270872e+02
9.451270606921849263e-05 1.002720978936996374e+02
9.529259694203353215e-05 1.173917243633638350e+02
9.607248781484851747e-05 1.051634197421727919e+02
9.685237868766355699e-05 8.804379327252287624e+01
9.763226956047854231e-05 1.027177588179362147e+02
9.841216043329358183e-05 6.358718403015541298e+01
9.919205130610856715e-05 5.625020125744516974e+01
9.997194217892355246e-05 7.581548865133387949e+01
1.007518330517385920e-04 8.315247142404938074e+01
1.015317239245535773e-04 4.157623571202180557e+01
1.023116147973686168e-04 5.135887940897168136e+01
1.030915056701836021e-04 5.625020125744126176e+01
1.038713965429986417e-04 5.135887940897168136e+01
1.046512874158136270e-04 4.402189663625838278e+01
1.054311782886286665e-04 5.625020125744516974e+01
1.062110691614436518e-04 5.625020125744126176e+01
1.069909600342586913e-04 3.668491386355120198e+01
1.077708509070736767e-04 3.423925293931207392e+01
1.085507417798887162e-04 3.423925293931445424e+01
1.093306326527037015e-04 4.157623571202180557e+01
1.101105235255187410e-04 4.646755756049818586e+01
1.108904143983337263e-04 3.668491386354865114e+01
1.116703052711487659e-04 4.402189663626143812e+01
1.124501961439637512e-04 2.445660924236576506e+01
1.132300870167787907e-04 3.179359201507770649e+01
1.140099778895937760e-04 1.956528739389261418e+01
1.147898687624088155e-04 2.690227016660421455e+01
1.155697596352238008e-04 1.711962646965603696e+01
1.163496505080388404e-04 3.668491386355120198e+01
1.171295413808538257e-04 1.711962646965722712e+01
1.179094322536688110e-04 1.467396554541945974e+01
1.186893231264838505e-04 3.423925293931445424e+01
1.194692139992988358e-04 2.201094831812919139e+01
1.202491048721138754e-04 2.690227016660421455e+01
1.210289957449288607e-04 9.782643696946307088e+00
1.218088866177439002e-04 1.711962646965722712e+01
1.225887774905588855e-04 1.222830462118288253e+01
1.233686683633739250e-04 1.711962646965722712e+01
1.241485592361889104e-04 9.782643696946307088e+00
1.249284501090039499e-04 1.711962646965722712e+01
1.257083409818189352e-04 9.782643696946307088e+00
1.264882318546339747e-04 2.445660924236746414e+00
1.272681227274489600e-04 1.467396554541945974e+01
1.280480136002639996e-04 1.711962646965722712e+01
1.288279044730789849e-04 9.782643696946307088e+00
1.296077953458940244e-04 2.445660924236746414e+00
1.303876862187090097e-04 1.222830462118288253e+01
1.311675770915240492e-04 4.891321848473492828e+00
1.319474679643390345e-04 7.336982772709729872e+00
1.327273588371540741e-04 7.336982772710239686e+00
1.335072497099690594e-04 7.336982772709729872e+00
1.342871405827840989e-04 7.336982772710239686e+00
1.350670314555990842e-04 1.222830462118373340e+01
1.358469223284140695e-04 4.891321848473153544e+00
1.366268132012291091e-04 9.782643696946985656e+00
1.374067040740440944e-04 7.336982772709729872e+00
1.381865949468591339e-04 2.445660924236746414e+00
1.389664858196741192e-04 1.222830462118288253e+01
1.397463766924891587e-04 4.891321848473492828e+00
1.405262675653041441e-04 7.336982772709729872e+00
1.413061584381191836e-04 0.000000000000000000e+00
1.420860493109341689e-04 4.891321848473153544e+00
1.428659401837492084e-04 7.336982772710239686e+00
1.436458310565641937e-04 0.000000000000000000e+00
1.444257219293792333e-04 4.891321848473492828e+00
1.452056128021942186e-04 4.891321848473153544e+00
1.459855036750092581e-04 4.891321848473492828e+00
1.467653945478242434e-04 4.891321848473153544e+00
1.475452854206392829e-04 2.445660924236746414e+00
1.483251762934542682e-04 4.891321848473153544e+00
1.491050671662693078e-04 1.222830462118373340e+01
1.498849580390842931e-04 2.445660924236576772e+00
1.506648489118993326e-04 0.000000000000000000e+00
1.514447397847143179e-04 7.336982772709729872e+00
1.522246306575293574e-04 2.445660924236746414e+00
1.530045215303443428e-04 2.445660924236746414e+00
1.537844124031593281e-04 0.000000000000000000e+00
1.545643032759743676e-04 4.891321848473492828e+00
1.553441941487893529e-04 2.445660924236576772e+00
1.561240850216043924e-04 0.000000000000000000e+00
1.569039758944193778e-04 0.000000000000000000e+00
1.576838667672344173e-04 0.000000000000000000e+00
1.584637576400494026e-04 0.000000000000000000e+00
1.592436485128644421e-04 2.445660924236746414e+00
1.600235393856794274e-04 0.000000000000000000e+00
1.608034302584944670e-04 4.891321848473492828e+00
1.615833211313094523e-04 0.000000000000000000e+00
1.623632120041244918e-04 0.000000000000000000e+00
1.631431028769394771e-04 2.445660924236576772e+00
1.639229937497545166e-04 2.445660924236746414e+00
1.647028846225695019e-04 4.891321848473153544e+00
1.654827754953845415e-04 0.000000000000000000e+00
1.662626663681995268e-04 0.000000000000000000e+00
1.670425572410145663e-04 0.000000000000000000e+00
1.678224481138295516e-04 0.000000000000000000e+00
1.686023389866445911e-04 9.782643696946985656e+00
1.693822298594595765e-04 0.000000000000000000e+00
1.701621207322746160e-04 0.000000000000000000e+00
1.709420116050896013e-04 0.000000000000000000e+00
1.717219024779045866e-04 0.000000000000000000e+00
1.725017933507196261e-04 0.000000000000000000e+00
1.732816842235346115e-04 0.000000000000000000e+00
1.740615750963496510e-04 0.000000000000000000e+00
1.748414659691646363e-04 4.891321848473153544e+00
1.756213568419796758e-04 0.000000000000000000e+00
1.764012477147946611e-04 0.000000000000000000e+00
1.771811385876097007e-04 0.000000000000000000e+00
1.779610294604246860e-04 0.000000000000000000e+00
1.787409203332397255e-04 0.000000000000000000e+00
1.795208112060547108e-04 0.000000000000000000e+00
1.803007020788697503e-04 0.000000000000000000e+00
1.810805929516847356e-04 0.000000000000000000e+00
1.818604838244997752e-04 0.000000000000000000e+00
1.826403746973147605e-04 2.445660924236576772e+00
1.834202655701298000e-04 0.000000000000000000e+00
1.842001564429447853e-04 0.000000000000000000e+00
1.849800473157598248e-04 2.445660924236746414e+00
1.857599381885748102e-04 0.000000000000000000e+00
1.865398290613898497e-04 0.000000000000000000e+00
1.873197199342048350e-04 2.445660924236576772e+00
1.880996108070198745e-04 0.000000000000000000e+00
1.888795016798348598e-04 0.000000000000000000e+00
1.896593925526498452e-04 0.000000000000000000e+00
1.904392834254648847e-04 0.000000000000000000e+00
1.912191742982798700e-04 0.000000000000000000e+00
1.919990651710949095e-04 0.000000000000000000e+00
1.927789560439098948e-04 0.000000000000000000e+00
1.935588469167249344e-04 0.000000000000000000e+00
1.943387377895399197e-04 0.000000000000000000e+00
1.951186286623549592e-04 0.000000000000000000e+00
1.958985195351699445e-04 0.000000000000000000e+00
1.966784104079849840e-04 0.000000000000000000e+00
1.974583012807999693e-04 0.000000000000000000e+00
1.982381921536150089e-04 0.000000000000000000e+00
1.990180830264299942e-04 0.000000000000000000e+00
1.997979738992450337e-04 0.000000000000000000e+00
2.005778647720600190e-04 0.000000000000000000e+00
2.013577556448750585e-04 0.000000000000000000e+00
2.021376465176900439e-04 0.000000000000000000e+00
2.029175373905050834e-04 0.000000000000000000e+00
2.036974282633200687e-04 0.000000000000000000e+00
2.044773191361351082e-04 0.000000000000000000e+00
2.052572100089500935e-04 0.000000000000000000e+00
2.060371008817651331e-04 0.000000000000000000e+00
2.068169917545801184e-04 0.000000000000000000e+00
2.075968826273951037e-04 0.000000000000000000e+00
2.083767735002101432e-04 0.000000000000000000e+00
2.091566643730251285e-04 0.000000000000000000e+00
2.099365552458401681e-04 0.000000000000000000e+00
2.107164461186551534e-04 0.000000000000000000e+00
2.114963369914701929e-04 0.000000000000000000e+00
2.122762278642851782e-04 0.000000000000000000e+00
2.130561187371002177e-04 0.000000000000000000e+00
2.138360096099152030e-04 0.000000000000000000e+00
2.146159004827302426e-04 0.000000000000000000e+00
2.153957913555452279e-04 0.000000000000000000e+00
2.161756822283602674e-04 0.000000000000000000e+00
2.169555731011752527e-04 0.000000000000000000e+00
2.177354639739902922e-04 0.000000000000000000e+00
2.185153548468052776e-04 0.000000000000000000e+00
2.192952457196203171e-04 0.000000000000000000e+00
2.200751365924353024e-04 0.000000000000000000e+00
2.208550274652503419e-04 0.000000000000000000e+00
2.216349183380653272e-04 0.000000000000000000e+00
2.224148092108803668e-04 2.445660924236746414e+00


==> Data/ResNet50V2_end_layer_e2_pdf_without_quantization.txt <==
-3.651534581472838420e-04 2.340862659083314702e-09 1.225659973028158144e-24
-3.641598118216886164e-04 2.627099801106027017e-09 1.726015829060017716e-24
-3.631661654960933365e-04 2.947908409800737316e-09 2.428419478298119398e-24
-3.621725191704980567e-04 3.307410407098411115e-09 3.413554205720633448e-24
-3.611788728449027768e-04 3.710212549126808849e-09 4.793956204020898601e-24
-3.601852265193075512e-04 4.161462645833029105e-09 6.726443261105211601e-24
-3.591915801937122714e-04 4.666912202097032560e-09 9.429335030054639052e-24
-3.581979338681169915e-04 5.232986202181354859e-09 1.320628948480693694e-23
-3.572042875425217659e-04 5.866860839136614688e-09 1.847926619387397813e-23
-3.562106412169264861e-04 6.576550079214864094e-09 2.583406766233999743e-23
-3.552169948913312062e-04 7.371002049352651880e-09 3.608319841421290898e-23
-3.542233485657359264e-04 8.260206344393036900e-09 5.035254458647943854e-23
-3.532297022401407007e-04 9.255313471040667980e-09 7.020078709524692502e-23
-3.522360559145454209e-04 1.036876777882700578e-08 9.778375324591451951e-23
-3.512424095889501953e-04 1.161445537597535493e-08 1.360804029798982495e-22
-3.502487632633549154e-04 1.300786869149890528e-08 1.892032678503757001e-22
-3.492551169377596356e-04 1.456628952581004765e-08 2.628244970790880991e-22
-3.482614706121643557e-04 1.630899263240410396e-08 3.647600054597587259e-22
-3.472678242865691301e-04 1.825747209481929759e-08 5.057696298725171030e-22
-3.462741779609738503e-04 2.043569300830956516e-08 7.006521259716372246e-22
-3.452805316353786246e-04 2.287037124694735517e-08 9.697422181226749895e-22
-3.442868853097833448e-04 2.559128439692402168e-08 1.340955373217373700e-21
-3.432932389841880649e-04 2.863161726859995924e-08 1.852578028405999002e-21
-3.422995926585927851e-04 3.202834576668319156e-08 2.557071405309424036e-21
-3.413059463329975595e-04 3.582266330339663133e-08 3.526252158111234115e-21
-3.403123000074022796e-04 4.006045438761209879e-08 4.858341477563071231e-21
-3.393186536818069998e-04 4.479282051808371684e-08 6.687547366447495654e-21
-3.383250073562117741e-04 5.007666405592658560e-08 9.197077961361547703e-21
-3.373313610306164943e-04 5.597533635566401714e-08 1.263679753377485781e-20
-3.363377147050212145e-04 6.255935710137210493e-08 1.734715860374782722e-20
-3.353440683794259346e-04 6.990721253110611550e-08 2.379161008520417718e-20
-3.343504220538307090e-04 7.810624104593491317e-08 3.260044142790059433e-20
-3.333567757282354291e-04 8.725361559738478400e-08 4.463004145439547416e-20
-3.323631294026402035e-04 9.745743323732718975e-08 6.104291470161103801e-20
-3.313694830770449237e-04 1.088379233068656076e-07 8.341562284544876561e-20
-3.303758367514496438e-04 1.215287869457292466e-07 1.138842573519829416e-19
-3.293821904258543640e-04 1.356786819325432140e-07 1.553403050836358956e-19
-3.283885441002591383e-04 1.514528683314315488e-07 2.116941106065091899e-19
-3.273948977746638585e-04 1.690350320354559669e-07 2.882289241910074565e-19
-3.264012514490685786e-04 1.886293050772858098e-07 3.920762250069733595e-19
-3.254076051234733530e-04 2.104625035388140098e-07 5.328532486418405318e-19
-3.244139587978780732e-04 2.347866060520550418e-07 7.235172504753922112e-19
-3.234203124722827933e-04 2.618814982634827744e-07 9.815090879656016043e-19
-3.224266661466875677e-04 2.920580112546531704e-07 1.330282636855364885e-18
-3.214330198210922879e-04 3.256612847972882026e-07 1.801348252608150700e-18
-3.204393734954970080e-04 3.630744894969853185e-07 2.437000426079808097e-18
-3.194457271699017824e-04 4.047229453751125933e-07 3.293955215141199414e-18
-3.184520808443065025e-04 4.510786782843012175e-07 4.448196230860711269e-18
-3.174584345187112227e-04 5.026654597837224546e-07 6.001424513922630646e-18
-3.164647881931159428e-04 5.600643807536331722e-07 8.089634881736854607e-18
-3.154711418675207172e-04 6.239200141452202409e-07 1.089450884415619591e-17
-3.144774955419254374e-04 6.949472278871976733e-07 1.465853450073320803e-17
-3.134838492163301575e-04 7.739387151533711484e-07 1.970505329452411079e-17
-3.124902028907349319e-04 8.617733159903112451e-07 2.646481342653403401e-17
-3.114965565651396521e-04 9.594252117689800799e-07 3.551110790345670455e-17
-3.105029102395443722e-04 1.067974082124566344e-06 4.760622773976028204e-17
-3.095092639139491466e-04 1.188616323054164119e-06 6.376281474383486049e-17
-3.085156175883538667e-04 1.322677434729812209e-06 8.532481459512609627e-17
-3.075219712627585869e-04 1.471625698438548411e-06 1.140741887069181691e-16
-3.065283249371633613e-04 1.637087273974260536e-06 1.523714452263487816e-16
-3.055346786115680814e-04 1.820862861877424770e-06 2.033405282134193960e-16
-3.045410322859728016e-04 2.024946089258545463e-06 2.711118312510701364e-16
-3.035473859603775759e-04 2.251543793669523956e-06 3.611412992556202493e-16
-3.025537396347822961e-04 2.503098396733007826e-06 4.806290362871676333e-16
-3.015600933091870163e-04 2.782312578147919606e-06 6.390679166515328923e-16
-3.005664469835917364e-04 3.092176481412908589e-06 8.489618766505103528e-16
-2.995728006579965108e-04 3.435997705319705647e-06 1.126765456152666195e-15
-2.985791543324012309e-04 3.817434360148844221e-06 1.494111548103999687e-15
-2.975855080068059511e-04 4.240531494752485854e-06 1.979414208350723756e-15
-2.965918616812107255e-04 4.709761230554988233e-06 2.619959070502717239e-15
-2.955982153556154456e-04 5.230066971174670744e-06 3.464627057045660484e-15
-2.946045690300201658e-04 5.806912092137614552e-06 4.577439797557659543e-15
-2.936109227044249401e-04 6.446333554295091848e-06 6.042170166355293895e-15
-2.926172763788296603e-04 7.155000927380083774e-06 7.968332093819742077e-15
-2.916236300532343804e-04 7.940281356980221833e-06 1.049895469960149418e-14
-2.906299837276391548e-04 8.810311059434341283e-06 1.382066246295362025e-14
-2.896363374020438750e-04 9.774073985168933219e-06 1.817673274010840776e-14
-2.886426910764485951e-04 1.084148835221328245e-05 2.388399355746966431e-14
-2.876490447508533695e-04 1.202350181854437683e-05 3.135466980585556815e-14
-2.866553984252580897e-04 1.333219613501343656e-05 4.112459939312202692e-14
-2.856617520996628098e-04 1.478090220045846648e-05 5.388964115725128632e-14
-2.846681057740675300e-04 1.638432652781881253e-05 7.055260691780587234e-14
-2.836744594484723043e-04 1.815869022527265303e-05 9.228370069268585068e-14
-2.826808131228770245e-04 2.012188170035633712e-05 1.205982764016970793e-13
-2.816871667972817446e-04 2.229362440843958036e-05 1.574567787311796781e-13
-2.806935204716865190e-04 2.469566109067649793e-05 2.053930700102697435e-13
-2.796998741460912392e-04 2.735195608153241130e-05 2.676790442042616822e-13
-2.787062278204959593e-04 3.028891741317506919e-05 3.485355821196459377e-13
-2.777125814949007337e-04 3.353564060450452491e-05 4.534026285683977063e-13
-2.767189351693054539e-04 3.712417619751291845e-05 5.892846218194699797e-13
-2.757252888437101740e-04 4.108982329426871615e-05 7.651918653054057250e-13
-2.747316425181149484e-04 4.547145155549485153e-05 9.927039356023370595e-13
-2.737379961925196685e-04 5.031185434787765391e-05 1.286688162323263646e-12
-2.727443498669243887e-04 5.565813597353274126e-05 1.666214961087929450e-12
-2.717507035413291631e-04 6.156213618317934837e-05 2.155722807413651101e-12
-2.707570572157338832e-04 6.808089546637438952e-05 2.786499477331585454e-12
-2.697634108901386034e-04 7.527716492967261193e-05 3.598563559834834167e-12
-2.687697645645433235e-04 8.321996491897419405e-05 4.643052050285358392e-12
-2.677761182389480979e-04 9.198519691795139456e-05 5.985247160413184212e-12
-2.667824719133528181e-04 1.016563136628491972e-04 7.708409692227592554e-12
-2.657888255877575382e-04 1.123250528578631529e-04 9.918629109672880447e-12
-2.647951792621623126e-04 1.240922403577521651e-04 1.275095389594010803e-11
-2.638015329365670327e-04 1.370686692083806688e-04 1.637713249506471890e-11
-2.628078866109717529e-04 1.513760615051857868e-04 2.101537830334783894e-11
-2.618142402853765273e-04 1.671481206476139081e-04 2.694267574879196535e-11
-2.608205939597812474e-04 1.845316822386089081e-04 3.451027334494236252e-11
-2.598269476341859676e-04 2.036879726063856781e-04 4.416316972711213397e-11
-2.588333013085907419e-04 2.247939847158485628e-04 5.646459745261397564e-11
-2.578396549829954621e-04 2.480439820939965502e-04 7.212675583955347177e-11
-2.568460086574001822e-04 2.736511423229400809e-04 9.204934946043978738e-11
-2.558523623318049566e-04 3.018493526617171334e-04 1.173678667426870858e-10
-2.548587160062096768e-04 3.328951714499116580e-04 1.495140001685623915e-10
-2.538650696806143969e-04 3.670699701292375549e-04 1.902911862535770724e-10
-2.528714233550191171e-04 4.046822720007356954e-04 2.419689547907844551e-10
-2.518777770294238915e-04 4.460703052230840745e-04 3.074006532602274294e-10
-2.508841307038286116e-04 4.916047890598695047e-04 3.901701909763810165e-10
-2.498904843782333318e-04 5.416919740097502021e-04 4.947747737254070212e-10
-2.488968380526381061e-04 5.967769582128941560e-04 6.268522283556907450e-10
-2.479031917270428263e-04 6.573473044301716842e-04 7.934635148744004943e-10
-2.469095454014475464e-04 7.239369839494398315e-04 1.003443472178834835e-09
-2.459158990758523208e-04 7.971306759983013421e-04 1.267835840915275467e-09
-2.449222527502570410e-04 8.775684536470054970e-04 1.600432272104415311e-09
-2.439286064246617611e-04 9.659508897829966649e-04 2.018439506981470706e-09
-2.429349600990665355e-04 1.063044619544806918e-03 2.543304375729593406e-09
-2.419413137734712557e-04 1.169688398632770564e-03 3.201732920034482726e-09
-2.409476674478759758e-04 1.286799700184592743e-03 4.026948049180998792e-09
-2.399540211222807231e-04 1.415381896433774061e-03 5.060239995634050453e-09
-2.389603747966854703e-04 1.556532075176368397e-03 6.352875808940702411e-09
-2.379667284710901905e-04 1.711449545178356322e-03 7.968448654837304769e-09
-2.369730821454949378e-04 1.881445089083693366e-03 9.985765295396573309e-09
-2.359794358198996850e-04 2.067951027155352350e-03 1.250239144553823237e-08
-2.349857894943044052e-04 2.272532160323991780e-03 1.563900048438648661e-08
-2.339921431687091253e-04 2.496897666557437809e-03 1.954470214653535152e-08
-2.329984968431138997e-04 2.742914030529303420e-03 2.440356540186249818e-08
-2.320048505175186199e-04 3.012619092985159737e-03 3.044259503257430962e-08
-2.310112041919233400e-04 3.308237313113833369e-03 3.794147595553556289e-08
-2.300175578663281144e-04 3.632196344665558109e-03 4.724446492707973632e-08
-2.290239115407328345e-04 3.987145034551153704e-03 5.877488805589711957e-08
-2.280302652151375547e-04 4.375972961251166880e-03 7.305279708625830550e-08
-2.270366188895423291e-04 4.801831639599692982e-03 9.071645071759610319e-08
-2.260429725639470492e-04 5.268157528431075681e-03 1.125484228681312197e-07
-2.250493262383517694e-04 5.778696988233691760e-03 1.395073019881757808e-07
-2.240556799127565166e-04 6.337533347399233741e-03 1.727661392599236285e-07
-2.230620335871612639e-04 6.949116247934324954e-03 2.137590346493810312e-07
-2.220683872615659840e-04 7.618293454678517866e-03 2.642375252038851293e-07
-2.210747409359707313e-04 8.350345326203266125e-03 3.263387678263616607e-07
-2.200810946103754786e-04 9.151022160718256387e-03 4.026678985251794228e-07
-2.190874482847801987e-04 1.002658464654871545e-02 4.963974129956510787e-07
-2.180938019591849189e-04 1.098384766414582832e-02 6.113869624001896248e-07
-2.171001556335896933e-04 1.203022770522438681e-02 7.523276086516598938e-07
-2.161065093079944134e-04 1.317379419457069892e-02 9.249153532012919047e-07
-2.151128629823991336e-04 1.442332502141110105e-02 1.136059663079918741e-06
-2.141192166568039079e-04 1.578836661007275433e-02 1.394133791950156871e-06
-2.131255703312086281e-04 1.727929888409091008e-02 1.709274960348570467e-06
-2.121319240056133482e-04 1.890740550402666628e-02 2.093743950821538038e-06
-2.111382776800181226e-04 2.068494978716142393e-02 2.562355428195841973e-06
-2.101446313544228428e-04 2.262525674703435435e-02 3.132992356671084426e-06
-2.091509850288275629e-04 2.474280172261207264e-02 3.827220304540370101e-06
-2.081573387032323102e-04 2.705330610084501902e-02 4.671020262756680642e-06
-2.071636923776370575e-04 2.957384067259905686e-02 5.695661922855104423e-06
-2.061700460520417776e-04 3.232293720059795095e-02 6.938743240747373057e-06
-2.051763997264465249e-04 3.532070881920677807e-02 8.445426645109733595e-06
-2.041827534008512721e-04 3.858897992978660429e-02 1.026990753522511387e-05
-2.031891070752559923e-04 4.215142630210597097e-02 1.247715687099502758e-05
-2.021954607496607124e-04 4.603372614207541097e-02 1.514498682222578309e-05
-2.012018144240654868e-04 5.026372293905385230e-02 1.836649676931271087e-05
-2.002081680984702070e-04 5.487160096232421985e-02 2.225296660894692630e-05
-1.992145217728749271e-04 5.989007433626098581e-02 2.693727551683948600e-05
-1.982208754472797015e-04 6.535459068739457589e-02 3.257793728267952601e-05
-1.972272291216844217e-04 7.130355042423394685e-02 3.936385831956027190e-05
-1.962335827960891418e-04 7.777854278252907538e-02 4.751994175461725253e-05
-1.952399364704939162e-04 8.482459984491616534e-02 5.731368096218151831e-05
-1.942462901448986363e-04 9.249046982474108669e-02 6.906290888121129686e-05
-1.932526438193033565e-04 1.008289109896211844e-01 8.314489588940326026e-05
-1.922589974937081037e-04 1.098970076911779947e-01 1.000070193651598593e-04
-1.912653511681128510e-04 1.197565100636424629e-01 1.201792628930401305e-04
-1.902717048425175712e-04 1.304741990559286080e-01 1.442888429620652611e-04
-1.892780585169223184e-04 1.421222785696354962e-01 1.730773066458308486e-04
-1.882844121913270657e-04 1.547787965894700524e-01 2.074204958956378021e-04
-1.872907658657317858e-04 1.685280973131498272e-01 2.483518335680651667e-04
-1.862971195401365060e-04 1.834613064152018080e-01 2.970894540889060177e-04
-1.853034732145412804e-04 1.996768517135657783e-01 3.550677787743806838e-04
-1.843098268889460005e-04 2.172810216498093916e-01 4.239742234522982534e-04
-1.833161805633507207e-04 2.363885641434409490e-01 5.057918254403172362e-04
-1.823225342377554951e-04 2.571233285385736700e-01 6.028486895730284650e-04
-1.813288879121602152e-04 2.796189535273838622e-01 7.178752803988148242e-04
-1.803352415865649354e-04 3.040196041097436019e-01 8.540707316264388622e-04
-1.793415952609697097e-04 3.304807608325248669e-01 1.015179506296671856e-03
-1.783479489353744299e-04 3.591700647455878803e-01 1.205579924076809022e-03
-1.773543026097791500e-04 3.902682217148291666e-01 1.430386277812367799e-03
-1.763606562841838973e-04 4.239699699462594062e-01 1.695566492519051498e-03
-1.753670099585886446e-04 4.604851147990960958e-01 2.008077539075472668e-03
-1.743733636329933647e-04 5.000396352008777967e-01 2.376021104937491718e-03
-1.733797173073981120e-04 5.428768662237640763e-01 2.808822348435162548e-03
-1.723860709818028593e-04 5.892587626390562994e-01 3.317434925089185124e-03
-1.713924246562075794e-04 6.394672485365614500e-01 3.914575877615527992e-03
-1.703987783306122996e-04 6.938056583775380481e-01 4.614994429872517658e-03
-1.694051320050170739e-04 7.526002751443957584e-01 5.435779223222601819e-03
-1.684114856794217941e-04 8.162019715578049395e-01 6.396709086198302391e-03
-1.674178393538265142e-04 8.849879606524165832e-01 7.520653039831690437e-03
-1.664241930282312886e-04 9.593636623365024985e-01 8.834025916679547064e-03
-1.654305467026360088e-04 1.039764692908433208e+00 1.036730671687471558e-02
-1.644369003770407289e-04 1.126658984864559399e+00 1.215562764516911302e-02
-1.634432540514455033e-04 1.220549044708792996e+00 1.423944267487425690e-02
-1.624496077258502235e-04 1.321974356864094702e+00 1.666528547406302685e-02
-1.614559614002549436e-04 1.431513942190209443e+00 1.948662761280792535e-02
-1.604623150746596909e-04 1.549789080030994137e+00 2.276484915422302344e-02
-1.594686687490644381e-04 1.677466203147456314e+00 2.657033502341402120e-02
-1.584750224234691583e-04 1.815259975340422827e+00 3.098371195401020128e-02
-1.574813760978739055e-04 1.963936562028284039e+00 3.609724233865774234e-02
-1.564877297722786528e-04 2.124317104521620259e+00 4.201639296461362472e-02
-1.554940834466833730e-04 2.297281409225775839e+00 4.886159840516089009e-02
-1.545004371210880931e-04 2.483771863506317956e+00 5.677024076860715668e-02
-1.535067907954928675e-04 2.684797590468521289e+00 6.589886958540090711e-02
-1.525131444698975876e-04 2.901438855431426322e+00 7.642568784633665957e-02
-1.515194981443023078e-04 3.134851737417709838e+00 8.855333259623582309e-02
-1.505258518187070822e-04 3.386273079533719255e+00 1.025119810425915851e-01
-1.495322054931118023e-04 3.657025732676219221e+00 1.185628158612170857e-01
-1.485385591675165225e-04 3.948524107575011488e+00 1.370018862737373000e-01
-1.475449128419212969e-04 4.262280050761085626e+00 1.581644045363924667e-01
-1.465512665163260170e-04 4.599909060637586755e+00 1.824295207161313603e-01
-1.455576201907307372e-04 4.963136860423490226e+00 2.102256220368393935e-01
-1.445639738651354844e-04 5.353806345337574157e+00 2.420362066523805145e-01
-1.435703275395402317e-04 5.773884921988662100e+00 2.784063854381103598e-01
-1.425766812139449518e-04 6.225472258537255499e+00 3.199500692807636937e-01
-1.415830348883496991e-04 6.710808464790726902e+00 3.673579033771924296e-01
-1.405893885627544464e-04 7.232282721985803242e+00 4.214060142114747221e-01
-1.395957422371591665e-04 7.792442382597027262e+00 4.829656391502265556e-01
-1.386020959115638867e-04 8.394002561083752312e+00 5.530137129567235243e-01
-1.376084495859686611e-04 9.039856237048683241e+00 6.326444899506190600e-01
-1.366148032603733812e-04 9.733084892824169998e+00 7.230822850026450421e-01
-1.356211569347781014e-04 1.047696970802380712e+01 8.256954210185484255e-01
-1.346275106091828757e-04 1.127500333409452615e+01 9.420114749953871769e-01
-1.336338642835875959e-04 1.213090227237011653e+01 1.073733919081231836e+00
-1.326402179579923160e-04 1.304861987955922586e+01 1.222760257287515584e+00
-1.316465716323970904e-04 1.403236002499339463e+01 1.391201762535920539e+00
-1.306529253068018106e-04 1.508659142430672340e+01 1.581404922506899791e+00
-1.296592789812065307e-04 1.621606267451249295e+01 1.795974706227484230e+00
-1.286656326556112780e-04 1.742581801568065458e+01 2.037799766417753844e+00
-1.276719863300160253e-04 1.872121384458910498e+01 2.310079695226607388e+00
-1.266783400044207454e-04 2.010793600582282181e+01 2.616354453042303518e+00
-1.256846936788254927e-04 2.159201788581223269e+01 2.960536091466871245e+00
-1.246910473532302399e-04 2.317985933523384290e+01 3.346942892196638653e+00
-1.236974010276349601e-04 2.487824644502856231e+01 3.780336043345986496e+00
-1.227037547020396802e-04 2.669437220101931629e+01 4.265958973577847146e+00
-1.217101083764444411e-04 2.863585804172138438e+01 4.809579462142909101e+00
-1.207164620508491748e-04 3.071077634342026386e+01 5.417534639458063239e+00
-1.197228157252539220e-04 3.292767385593845830e+01 6.096778988046223979e+00
-1.187291693996586693e-04 3.529559611171080746e+01 6.854935447384611358e+00
-1.177355230740633894e-04 3.782411282982092615e+01 7.700349718332135218e+00
-1.167418767484681096e-04 4.052334433551570925e+01 8.642147853196076923e+00
-1.157482304228728569e-04 4.340398901438967272e+01 9.690297206018753329e+00
-1.147545840972776041e-04 4.647735181890602973e+01 1.085567080418116959e+01
-1.137609377716823243e-04 4.975537384318144518e+01 1.215011518680492308e+01
-1.127672914460870715e-04 5.325066297999283904e+01 1.358652173755706727e+01
-1.117736451204918188e-04 5.697652567175386906e+01 1.517890151920696695e+01
-1.107799987948965390e-04 6.094699976472890057e+01 1.694246359453700634e+01
-1.097863524693012862e-04 6.517688847300746602e+01 1.889369679286971504e+01
-1.087927061437060335e-04 6.968179545571619826e+01 2.105045485345641509e+01
-1.077990598181107536e-04 7.447816100758663538e+01 2.343204484619945305e+01
-1.068054134925155009e-04 7.958329935931729437e+01 2.605931873660305342e+01
-1.058117671669202482e-04 8.501543708013734602e+01 2.895476792543134792e+01
-1.048181208413249683e-04 9.079375257057824911e+01 3.214262055427811760e+01
-1.038244745157296885e-04 9.693841662868490516e+01 3.564894132615359013e+01
-1.028308281901344357e-04 1.034706340677109750e+02 3.950173354529497516e+01
-1.018371818645391830e-04 1.104126863577379254e+02 4.373104303280193506e+01
-1.008435355389439032e-04 1.177879752576067744e+02 4.836906352448528423e+01
-9.984988921334865043e-05 1.256210673970453087e+02 5.345024310465353068e+01
-9.885624288775339769e-05 1.339377397618798682e+02 5.901139117463505102e+01
-9.786259656215811785e-05 1.427650260277328300e+02 6.509178539786003626e+01
-9.686895023656286511e-05 1.521312636795900062e+02 7.173327800460751291e+01
-9.587530391096761237e-05 1.620661418460838661e+02 7.898040077935134207e+01
-9.488165758537233253e-05 1.726007497682223857e+02 8.688046799239393181e+01
-9.388801125977707979e-05 1.837676258126172968e+02 9.548367647558315241e+01
-9.289436493418182705e-05 1.956008069289985656e+02 1.048432019798138981e+02
-9.190071860858654721e-05 2.081358784409086127e+02 1.150152908902459359e+02
-9.090707228299129447e-05 2.214100240469768721e+02 1.260593463142871684e+02
-8.991342595739604173e-05 2.354620758980296671e+02 1.380380074980083691e+02
-8.891977963180076189e-05 2.503325646024910327e+02 1.510172214694162847e+02
-8.792613330620550915e-05 2.660637689990775812e+02 1.650663057526426769e+02
-8.693248698061025641e-05 2.826997655216649150e+02 1.802580009463243016e+02
-8.593884065501497657e-05 3.002864769663810307e+02 1.966685119130471833e+02
-8.494519432941969673e-05 3.188717204554946534e+02 2.143775362855076310e+02
-8.395154800382444399e-05 3.385052543764732036e+02 2.334682789598683428e+02
-8.295790167822919125e-05 3.592388240577092802e+02 2.540274512184628861e+02
-8.196425535263391141e-05 3.811262059248336413e+02 2.761452531034656204e+02
-8.097060902703865867e-05 4.042232498632807847e+02 2.999153376512213072e+02
-7.997696270144340593e-05 4.285879194938520982e+02 3.254347555945299746e+02
-7.898331637584812609e-05 4.542803300483852809e+02 3.528038791481315002e+02
-7.798967005025287335e-05 4.813627835124081003e+02 3.821263035118109315e+02
-7.699602372465762061e-05 5.098998006807664183e+02 4.135087247567500981e+02
-7.600237739906234077e-05 5.399581497506895857e+02 4.470607928046837287e+02
-7.500873107346708803e-05 5.716068710546899183e+02 4.828949382668776593e+02
-7.401508474787183529e-05 6.049172975130646819e+02 5.211261719815405513e+02
-7.302143842227655545e-05 6.399630703625745127e+02 5.618718561744532280e+02
-7.202779209668127560e-05 6.768201496943014490e+02 6.052514462690335222e+02
-7.103414577108602287e-05 7.155668193095830247e+02 6.513862024889001532e+02
-7.004049944549077013e-05 7.562836853785427138e+02 7.003988705285763672e+02
-6.904685311989549028e-05 7.990536683609501551e+02 7.524133307164432836e+02
-6.805320679430023755e-05 8.439619876241922611e+02 8.075542152582537483e+02
-6.705956046870498481e-05 8.910961381679528586e+02 8.659464933294433422e+02
-6.606591414310970497e-05 9.405458588399095561e+02 9.277150239795445259e+02
-6.507226781751445223e-05 9.924030914014921336e+02 9.929840770219383330e+02
-6.407862149191919949e-05 1.046761929777501791e+03 1.061876822306193844e+03
-6.308497516632391965e-05 1.103718558798314916e+03 1.134514788007290463e+03
-6.209132884072866691e-05 1.163371181718615389e+03 1.211017288815386564e+03
-6.109768251513341417e-05 1.225819935772143026e+03 1.291500825169938935e+03
-6.010403618953813433e-05 1.291166794997984198e+03 1.376078454951451931e+03
-5.911038986394288159e-05 1.359515459550556670e+03 1.464859139321623161e+03
-5.811674353834762885e-05 1.430971230682799614e+03 1.557947064685879241e+03
-5.712309721275234901e-05 1.505640870570206289e+03 1.655440943039629246e+03
-5.612945088715709627e-05 1.583632446122484453e+03 1.757433293248648170e+03
-5.513580456156184353e-05 1.665055155909841687e+03 1.864009706102597193e+03
-5.414215823596656369e-05 1.750019139312241805e+03 1.975248096266224820e+03
-5.314851191037128384e-05 1.838635266982722669e+03 2.091217944532786078e+03
-5.215486558477603111e-05 1.931014911700054881e+03 2.211979534055909426e+03
-5.116121925918077837e-05 2.027269698671651895e+03 2.337583184496659214e+03
-5.016757293358549852e-05 2.127511234335015615e+03 2.468068488269123009e+03
-4.917392660799024579e-05 2.231850812695052809e+03 2.603463553297576254e+03
-4.818028028239499305e-05 2.340399098225509533e+03 2.743784256908200859e+03
-4.718663395679971321e-05 2.453265784355333381e+03 2.889033515665451432e+03
-4.619298763120446047e-05 2.570559226555422356e+03 3.039200576124876079e+03
-4.519934130560920773e-05 2.692386049037513203e+03 3.194260331607554235e+03
-4.420569498001392789e-05 2.818850724075039125e+03 3.354172670203523467e+03
-4.321204865441867515e-05 2.950055122955521256e+03 3.518881859280510525e+03
-4.221840232882342241e-05 3.086098037575236958e+03 3.688315971807264759e+03
-4.122475600322814257e-05 3.227074671689121260e+03 3.862386359795742919e+03
-4.023110967763286272e-05 3.373076100831975964e+03 4.040987180121675920e+03
-3.923746335203760999e-05 3.524188699930437906e+03 4.223994977896828459e+03
-3.824381702644235725e-05 3.680493537628077775e+03 4.411268332437231038e+03
-3.725017070084707740e-05 3.842065736347818074e+03 4.602647570699121388e+03
-3.625652437525182467e-05 4.008973797115443176e+03 4.797954552837340088e+03
-3.526287804965657193e-05 4.181278888164097225e+03 4.996992534279727806e+03
-3.426923172406129208e-05 4.359034096330450666e+03 5.199546108405182167e+03
-3.327558539846603935e-05 4.542283640237114014e+03 5.405381233563927708e+03
-3.228193907287078661e-05 4.731062044230149695e+03 5.614245347786587445e+03
-3.128829274727550677e-05 4.925393272001800142e+03 5.825867574095473174e+03
-3.029464642168025403e-05 5.125289818773856496e+03 6.039959018859458411e+03
-2.930100009608500129e-05 5.330751760840975294e+03 6.256213165124718216e+03
-2.830735377048972145e-05 5.541765761170144287e+03 6.474306362310473560e+03
-2.731370744489446871e-05 5.758304029615583204e+03 6.693898413085211359e+03
-2.632006111929921597e-05 5.980323236128223471e+03 6.914633257637927272e+03
-2.532641479370393613e-05 6.207763375104530496e+03 7.136139754934826669e+03
-2.433276846810868339e-05 6.440546578717007833e+03 7.358032559909282099e+03
-2.333912214251343065e-05 6.678575876680515648e+03 7.579913094876204013e+03
-2.234547581691815081e-05 6.921733899411906350e+03 7.801370612796117712e+03
-2.135182949132287096e-05 7.169881520907663798e+03 8.021983349344879571e+03
-2.035818316572761823e-05 7.422856436858153756e+03 8.241319760077323735e+03
-1.936453684013236549e-05 7.680471672491006757e+03 8.458939838312517168e+03
-1.837089051453708564e-05 7.942514013328696819e+03 8.674396508721009013e+03
-1.737724418894183291e-05 8.208742350376531249e+03 8.887237090965787502e+03
-1.638359786334658017e-05 8.478885929120520814e+03 9.097004827144630326e+03
-1.538995153775130032e-05 8.752642488968118414e+03 9.303240466207384088e+03
-1.439630521215604759e-05 9.029676276217571285e+03 9.505483897983724091e+03
-1.340265888656079485e-05 9.309615909032212585e+03 9.703275828959758655e+03
-1.240901256096551501e-05 9.592052066863556320e+03 9.896159491490807341e+03
-1.141536623537026227e-05 9.876534968808518897e+03 1.008368237773792680e+04
-1.042171990977500953e-05 1.016257159478529866e+04 1.026539798927123775e+04
-9.428073584179729686e-06 1.044962258914071754e+04 1.044086759299800906e+04
-8.434427258584449843e-06 1.073709876685227209e+04 1.060966197385155465e+04
-7.440780932989197105e-06 1.102435711561430071e+04 1.077136317452127696e+04
-6.447134607393944367e-06 1.131069614938287850e+04 1.092556621241665744e+04
-5.453488281798664523e-06 1.159535041508608265e+04 1.107188076404152343e+04
-4.459841956203411785e-06 1.187748387571702006e+04 1.120993280700991272e+04
-3.466195630608159047e-06 1.215618177604004450e+04 1.133936621006263704e+04
-2.472549305012879204e-06 1.243044041819242557e+04 1.145984426164362412e+04
-1.478902979417626466e-06 1.269915399243894717e+04 1.157105112786737300e+04
-4.852566538223737277e-07 1.296109714815947882e+04 1.167269323105145668e+04
5.083896717729061154e-07 1.321490120799902252e+04 1.176450054039916904e+04
1.502035997368158854e-06 1.345902053239099041e+04 1.184622776689467537e+04
2.495682322963411592e-06 1.369168289935457324e+04 1.191765545501300585e+04
3.489328648558691435e-06 1.391081238064172976e+04 1.197859096444590250e+04
4.482974974153944173e-06 1.411390114125244691e+04 1.202886933569773282e+04
5.476621299749196911e-06 1.429777596901602192e+04 1.206835403410839172e+04
6.470267625344476754e-06 1.445811214293776720e+04 1.209693756760660290e+04
7.463913950939729492e-06 1.458816749560254175e+04 1.211454197428186671e+04
8.457560276534982231e-06 1.467323669874976440e+04 1.212111917667977104e+04
9.451206602130262074e-06 1.463265670905127081e+04 1.211665120056726664e+04
1.044485292772554192e-05 1.451947583344758823e+04 1.210115025677470294e+04
1.143849925332079466e-05 1.437136552454576849e+04 1.207465868559304909e+04
1.243214557891604739e-05 1.419719167984598425e+04 1.203724876408069031e+04
1.342579190451132724e-05 1.400209308335878086e+04 1.198902237750717541e+04
1.441943823010657997e-05 1.378966303909085400e+04 1.193011055702419253e+04
1.541308455570183271e-05 1.356266299506443283e+04 1.186067288650002411e+04
1.640673088129711256e-05 1.332333825315031754e+04 1.178089678227556578e+04
1.740037720689236529e-05 1.307358257249793314e+04 1.169099665039129832e+04
1.839402353248761803e-05 1.281503366136176737e+04 1.159121292658894163e+04
1.938766985808289788e-05 1.254913296481673206e+04 1.148181100510307624e+04
2.038131618367815061e-05 1.227716533212762624e+04 1.136308006292092796e+04
2.137496250927340335e-05 1.200028657897901576e+04 1.123533178679808589e+04
2.236860883486868319e-05 1.171954338481632112e+04 1.109889901086941427e+04
2.336225516046396304e-05 1.143588813334176302e+04 1.095413427318387949e+04
2.435590148605921578e-05 1.115019030227620351e+04 1.080140829991602004e+04
2.534954781165446851e-05 1.086324543084039033e+04 1.064110842636275993e+04
2.634319413724974836e-05 1.057578234537853496e+04 1.047363696411996352e+04
2.733684046284500110e-05 1.028846910591314008e+04 1.029940952404702148e+04
2.833048678844025383e-05 1.000191799592030293e+04 1.011885330476934723e+04
2.932413311403553368e-05 9.716689784376554599e+03 9.932405356537603438e+03
3.031777943963078641e-05 9.433297425748171008e+03 9.740510830259408976e+03
3.131142576522603915e-05 9.152209319592748216e+03 9.543621221445288029e+03
3.230507209082131900e-05 8.873852220322407447e+03 9.342192618667831994e+03
3.329871841641657173e-05 8.598613865302961131e+03 9.136683965923402866e+03
3.429236474201182447e-05 8.326845373140586162e+03 8.927555348012447212e+03
3.528601106760710432e-05 8.058863451946451278e+03 8.715266307721161866e+03
3.627965739320235705e-05 7.794952448354578337e+03 8.500274203197628594e+03
3.727330371879760979e-05 7.535366261263302476e+03 8.283032613473740639e+03
3.826695004439288963e-05 7.280330139088432588e+03 8.063989799595929071e+03
3.926059636998814237e-05 7.030042375339846330e+03 7.843587228296685680e+03
4.025424269558339511e-05 6.784675914262294100e+03 7.622258164571314410e+03
4.124788902117867495e-05 6.544379875897261627e+03 7.400426338925811251e+03
4.224153534677395480e-05 6.309281008063049740e+03 7.178504694437102444e+03
4.323518167236920754e-05 6.079485071295521266e+03 6.956894218122716666e+03
4.422882799796446027e-05 5.855078161650946640e+03 6.735982860458607320e+03
4.522247432355974012e-05 5.636127975376325594e+03 6.516144546217036805e+03
4.621612064915499286e-05 5.422685018748568837e+03 6.297738279126886482e+03
4.720976697475024559e-05 5.214783765831544770e+03 6.081107342191860880e+03
4.820341330034552544e-05 5.012443766467381465e+03 5.866578594843415885e+03
4.919705962594077817e-05 4.815670706480582339e+03 5.654461867459284804e+03
5.019070595153603091e-05 4.624457421811192944e+03 5.445049453150611043e+03
5.118435227713131076e-05 4.438784868091048338e+03 5.238615696115147330e+03
5.217799860272656349e-05 4.258623047022218998e+03 5.035416675274559566e+03
5.317164492832181623e-05 4.083931890799846769e+03 4.835689981364766027e+03
5.416529125391709608e-05 3.914662105734582838e+03 4.639654585132515422e+03
5.515893757951237592e-05 3.750755976166138680e+03 4.447510793811935400e+03
5.615258390510762866e-05 3.592148129714321840e+03 4.259440292614020109e+03
5.714623023070288139e-05 3.438766264882973701e+03 4.075606267562216090e+03
5.813987655629816124e-05 3.290531842012183915e+03 3.896153605649734800e+03
5.913352288189341398e-05 3.147360738562138067e+03 3.721209167980075108e+03
6.012716920748866671e-05 3.009163869706037985e+03 3.550882131282417049e+03
6.112081553308394656e-05 2.875847775207766063e+03 3.385264392968263564e+03
6.211446185867919930e-05 2.747315173560902622e+03 3.224431034714530597e+03
6.310810818427445203e-05 2.623465484368239686e+03 3.068440839421056808e+03
6.410175450986973188e-05 2.504195319944295534e+03 2.917336856296356018e+03
6.509540083546498461e-05 2.389398947126564963e+03 2.771147008772658864e+03
6.608904716106023735e-05 2.278968720283839957e+03 2.629884739938910116e+03
6.708269348665551720e-05 2.172795486511786294e+03 2.493549690206380546e+03
6.807633981225076993e-05 2.070768964006191709e+03 2.362128401983586173e+03
6.906998613784602267e-05 1.972778094603165755e+03 2.235595046233368521e+03
7.006363246344130252e-05 1.878711371472750898e+03 2.113912165912640830e+03
7.105727878903655525e-05 1.788457142947654802e+03 1.997031431451728849e+03
7.205092511463180799e-05 1.701903893462345195e+03 1.884894403612687711e+03
7.304457144022708784e-05 1.618940502569417276e+03 1.777433299271940996e+03
7.403821776582236768e-05 1.539456482989972756e+03 1.674571755898560014e+03
7.503186409141762042e-05 1.463342198642806352e+03 1.576225590743178827e+03
7.602551041701287315e-05 1.390489063583647066e+03 1.482303551010613091e+03
7.701915674260815300e-05 1.320789722770512981e+03 1.392708051559060323e+03
7.801280306820340574e-05 1.254138215554544331e+03 1.307335896947300853e+03
7.900644939379865847e-05 1.190430122777651377e+03 1.226078984936026018e+03
8.000009571939393832e-05 1.129562698339049803e+03 1.148824988837720866e+03
8.099374204498919106e-05 1.071434986072310949e+03 1.075458016398556538e+03
8.198738837058444379e-05 1.015947922753094304e+03 1.005859243183667559e+03
8.298103469617972364e-05 9.630044280354965167e+02 9.399075187213977642e+02
8.397468102177497637e-05 9.125094820917954621e+02 8.774799439407348700e+02
8.496832734737022911e-05 8.643701917066729266e+02 8.184524187073421899e+02
8.596197367296550896e-05 8.184958455527952310e+02 7.627001585256743965e+02
8.695561999856078880e-05 7.747979593499172779e+02 7.100981797261049451e+02
8.794926632415604154e-05 7.331903115847396748e+02 6.605217526955489120e+02
8.894291264975129428e-05 6.935889704435762724e+02 6.138468229366217201e+02
8.993655897534657412e-05 6.559123125846233506e+02 5.699503999530498959e+02
9.093020530094182686e-05 6.200810343513080625e+02 5.287109141570010706e+02
9.192385162653707959e-05 5.860181560029750472e+02 4.900085421768510514e+02
9.291749795213235944e-05 5.536490195141080903e+02 4.537255011111510044e+02
9.391114427772761218e-05 5.229012804684155071e+02 4.197463124259995197e+02
9.490479060332286491e-05 4.937048945495117778e+02 3.879580363286542593e+02
9.589843692891814476e-05 4.659920991057620085e+02 3.582504775700751338e+02
9.689208325451339750e-05 4.396973902429782584e+02 3.305163637334024429e+02
9.788572958010865023e-05 4.147574958753189094e+02 3.046514971544424952e+02
9.887937590570393008e-05 3.911113451418831914e+02 2.805548816946048873e+02
9.987302223129918281e-05 3.687000345741233218e+02 2.581288256467975089e+02
1.008666685568944356e-04 3.474667913774768522e+02 2.372790221012697600e+02
1.018603148824897154e-04 3.273569341694275749e+02 2.179146081319972836e+02
1.028539612080849681e-04 3.083178314956918484e+02 1.999482041855723651e+02
1.038476075336802209e-04 2.902988584263058556e+02 1.832959350646146675e+02
1.048412538592755007e-04 2.732513515141887979e+02 1.678774338972414171e+02
1.058349001848707806e-04 2.571285623801828706e+02 1.536158304739386153e+02
1.068285465104660333e-04 2.418856101706986692e+02 1.404377253142308177e+02
1.078221928360612860e-04 2.274794331169165957e+02 1.282731507986419217e+02
1.088158391616565659e-04 2.138687394080020567e+02 1.170555206675052347e+02
1.098094854872518186e-04 2.010139575749875576e+02 1.067215691480503494e+02
1.108031318128470714e-04 1.888771865668617238e+02 9.721128092570745594e+01
1.117967781384423512e-04 1.774221456859891930e+02 8.846781312558806576e+01
1.127904244640376039e-04 1.666141245362194923e+02 8.043741041633116140e+01
1.137840707896328567e-04 1.564199331239655919e+02 7.306931429177132031e+01
1.147777171152281365e-04 1.468078522401116288e+02 6.631566752686309485e+01
1.157713634408233893e-04 1.377475842388165290e+02 6.013141474363823846e+01
1.167650097664186420e-04 1.292102043181289162e+02 5.447419996133695008e+01
1.177586560920139218e-04 1.211681123968015328e+02 4.930426194278050644e+01
1.187523024176092017e-04 1.135949856717427195e+02 4.458432808707821238e+01
1.197459487432044544e-04 1.064657319311922521e+02 4.027950755736222987e+01
1.207395950687997072e-04 9.975644368991886779e+01 3.635718427183916646e+01
1.217332413943949870e-04 9.344435320449116489e+01 3.278691032742216294e+01
1.227268877199902397e-04 8.750778841895724725e+01 2.954030036787766988e+01
1.237205340455854925e-04 8.192612988405643648e+01 2.659092735308595223e+01
1.247141803711807723e-04 7.667976868637698828e+01 2.391422013290147319e+01
1.257078266967760522e-04 7.175006541761628398e+01 2.148736317840618071e+01
1.267014730223712778e-04 6.711931020830638772e+01 1.928919877523384585e+01
1.276951193479665034e-04 6.277068384499988696e+01 1.730013193822421513e+01
1.286887656735617833e-04 5.868821998495835857e+01 1.550203826402412766e+01
1.296824119991570631e-04 5.485676847781866883e+01 1.387817489843944863e+01
1.306760583247523430e-04 5.126195979952571946e+01 1.241309475837713450e+01
1.316697046503476228e-04 4.789017059998720782e+01 1.109256411410187049e+01
1.326633509759429026e-04 4.472849036240775433e+01 9.903483606224497748e+00
1.336569973015381283e-04 4.176468916907895590e+01 8.833812743302384973e+00
1.346506436271333539e-04 3.898718656552724582e+01 7.872497900085813960e+00
1.356442899527286338e-04 3.638502151232801651e+01 7.009403813211323886e+00
1.366379362783239136e-04 3.394782341156633265e+01 6.235248550418480917e+00
1.376315826039191934e-04 3.166578419285148627e+01 5.541541911044713054e+00
1.386252289295144733e-04 2.952963144195651424e+01 4.920527199515392525e+00
1.396188752551096989e-04 2.753060255353306474e+01 4.365126299665252674e+00
1.406125215807049245e-04 2.566041988794363604e+01 3.868887965874620694e+00
1.416061679063002044e-04 2.391126691103441715e+01 3.425939237047824548e+00
1.425998142318954842e-04 2.227576529463340194e+01 3.030939871262963603e+00
1.435934605574907641e-04 2.074695295468430700e+01 2.679039692352307878e+00
1.445871068830860439e-04 1.931826300321193557e+01 2.365838734593770365e+00
1.455807532086813238e-04 1.798350358973575780e+01 2.087350067977396417e+00
1.465743995342765494e-04 1.673683860730669082e+01 1.839965184027659406e+00
1.475680458598717750e-04 1.557276923801697954e+01 1.620421820789942347e+00
1.485616921854670549e-04 1.448611631262208554e+01 1.425774105208721165e+00
1.495553385110623347e-04 1.347200345880170325e+01 1.253364891622393174e+00
1.505489848366576146e-04 1.252584101256720928e+01 1.100800176367842109e+00
1.515426311622528944e-04 1.164331066738954590e+01 9.659254704257447255e-01
1.525362774878481200e-04 1.082035083576082179e+01 8.468040145497548465e-01
1.535299238134433457e-04 1.005314269811200845e+01 7.416967243207400751e-01
1.545235701390386255e-04 9.338096914279404359e+00 6.490437559695347858e-01
1.555172164646339054e-04 8.671840973036642808e+00 5.674475875423303783e-01
1.565108627902291852e-04 8.051207155581577624e+00 4.956575139730030055e-01
1.575045091158244650e-04 7.473221089282679586e+00 4.325554588139656764e-01
1.584981554414197449e-04 6.935090868441799117e+00 3.771430097043009244e-01
1.594918017670149705e-04 6.434196719313542090e+00 3.285295890709116207e-01
1.604854480926101962e-04 5.968081187133651433e+00 2.859216760195226192e-01
1.614790944182054760e-04 5.534439823442433237e+00 2.486129998382118900e-01
1.624727407438007558e-04 5.131112352543079957e+00 2.159756299716959760e-01
1.634663870693960357e-04 4.756074296502326604e+00 1.874518916998344220e-01
1.644600333949913155e-04 4.407429038682487032e+00 1.625470410432283963e-01
1.654536797205865412e-04 4.083400306381928857e+00 1.408226366004637076e-01
1.664473260461817668e-04 3.782325053756451005e+00 1.218905500778660750e-01
1.674409723717770466e-04 3.502646726792608689e+00 1.054075611889669362e-01
1.684346186973723265e-04 3.242908892702944801e+00 9.107048636584624823e-02
1.694282650229676063e-04 3.001749216710945856e+00 7.861179432964583713e-02
1.704219113485628862e-04 2.777893769789363976e+00 6.779566500662125017e-02
1.714155576741581118e-04 2.570151651504724466e+00 5.841445154533786432e-02
1.724092039997533374e-04 2.377409912705339412e+00 5.028550828810629536e-02
1.734028503253486173e-04 2.198628763365813032e+00 4.324835047529712595e-02
1.743964966509438971e-04 2.032837051468304068e+00 3.716211421606428061e-02
1.753901429765391770e-04 1.879127999357816492e+00 3.190328784582389943e-02
1.763837893021344568e-04 1.736655184555137454e+00 2.736368821318659050e-02
1.773774356277297366e-04 1.604628752545327330e+00 2.344865770144001840e-02
1.783710819533249623e-04 1.482311849582086616e+00 2.007545989736879422e-02
1.793647282789201879e-04 1.369017264057128758e+00 1.717185377897491663e-02
1.803583746045154678e-04 1.264104265479976119e+00 1.467482810976724131e-02
1.813520209301107476e-04 1.166975630595197044e+00 1.252947940727082606e-02
1.823456672557060274e-04 1.077074846632445571e+00 1.068801840404821034e-02
1.833393135813013073e-04 9.938834821383510931e-01 9.108891347692891008e-03
1.843329599068965329e-04 9.169187162787912904e-01 7.756003798880167777e-03
1.853266062324917586e-04 8.457310179250480120e-01 6.598035790526154444e-03
1.863202525580870384e-04 7.799019662480618509e-01 5.607838313215205914e-03
1.873138988836823182e-04 7.190422049410849503e-01 4.761902098953605875e-03
1.883075452092775981e-04 6.627895225730114914e-01 4.039890593476986279e-03
1.893011915348728779e-04 6.108070519424658729e-01 3.424229843036098384e-03
1.902948378604681036e-04 5.627815816564762930e-01 2.899748780823399163e-03
1.912884841860633292e-04 5.184219734975248350e-01 2.453364086746357472e-03
1.922821305116586090e-04 4.774576794693138893e-01 2.073804417580519480e-03
1.932757768372538889e-04 4.396373527247016688e-01 1.751369367847974536e-03
1.942694231628491687e-04 4.047275468793815612e-01 1.477719029974865206e-03
1.952630694884444486e-04 3.725114985024360337e-01 1.245690480008694936e-03
1.962567158140397284e-04 3.427879878498503730e-01 1.049137926752933842e-03
1.972503621396349540e-04 3.153702731701190087e-01 8.827936316557522152e-04
1.982440084652301797e-04 2.900850941622828971e-01 7.421470379435675261e-04
1.992376547908254595e-04 2.667717404066326514e-01 6.233398438240848145e-04
2.002313011164207394e-04 2.452811808170905217e-01 5.230750193435937997e-04
2.012249474420160192e-04 2.254752503824424270e-01 4.385380026681549035e-04
2.022185937676112990e-04 2.072258906713508597e-01 3.673285219305465698e-04
2.032122400932065247e-04 1.904144407739359890e-01 3.074016758817049938e-04
2.042058864188017503e-04 1.749309755408531286e-01 2.570170727341866842e-04
2.051995327443970302e-04 1.606736881597521649e-01 2.146949739128708697e-04
2.061931790699923100e-04 1.475483142789822399e-01 1.791785198755516497e-04
2.071868253955875898e-04 1.354675950498255288e-01 1.494012304999430408e-04
2.081804717211828697e-04 1.243507766117265823e-01 1.244590743586918610e-04
2.091741180467781495e-04 1.141231436902752361e-01 1.035864909744655180e-04
2.101677643723733752e-04 1.047155851153772493e-01 8.613582917858252671e-05
2.111614106979686008e-04 9.606418919752456043e-02 7.155973417645324455e-05
2.121550570235638806e-04 8.810986702356536637e-02 5.939607692088253094e-05
2.131487033491591605e-04 8.079800185025202974e-02 4.925507287189207558e-05
2.141423496747544403e-04 7.407812288437061465e-02 4.080828404224835321e-05
2.151359960003497202e-04 6.790360184274274458e-02 3.377923916450566708e-05
2.161296423259449458e-04 6.223137078409116119e-02 2.793544255931834731e-05
2.171232886515401714e-04 5.702165979797216983e-02 2.308157345303768826e-05
2.181169349771354513e-04 5.223775322395109166e-02 1.905370463487623682e-05
2.191105813027307311e-04 4.784576315717434941e-02 1.571439294904866161e-05
2.201042276283260110e-04 4.381441907474391273e-02 1.294851461935237119e-05
2.210978739539212908e-04 4.011487249103373037e-02 1.065973618738651962e-05
2.220915202795165706e-04 3.672051561955366750e-02 8.767527251456600079e-06
2.230851666051117963e-04 3.360681308436196807e-02 7.204634521968085592e-06
2.240788129307070219e-04 3.075114578557408898e-02 5.914948226064116297e-06
2.250724592563023018e-04 2.813266608141955574e-02 4.851701833032246378e-06
2.260661055818975816e-04 2.573216350372707975e-02 3.975954637999443195e-06
2.270597519074928614e-04 2.353194027488502565e-02 3.255314114971771829e-06
2.280533982330881413e-04 2.151569594238946295e-02 2.662861289410948649e-06
2.290470445586833669e-04 1.966842049222261926e-02 2.176247823587174634e-06
2.300406908842785926e-04 1.797629534466747836e-02 1.776938175785366804e-06
2.310343372098738724e-04 1.642660167591330350e-02 1.449574192533795758e-06
2.320279835354691522e-04 1.500763554608245363e-02 1.181442913257040779e-06
2.330216298610644321e-04 1.370862934925095623e-02 9.620312890725783984e-07
2.340152761866597119e-04 1.251967913378730819e-02 7.826540112956609548e-07
2.350089225122549376e-04 1.143167737200299038e-02 6.361427708323218579e-07
2.360025688378501632e-04 1.043625078683238158e-02 5.165870792097005696e-07
2.369962151634454430e-04 9.525702870141027415e-03 4.191183206528631948e-07
2.379898614890407229e-04 8.692960752412668204e-03 3.397300113590757677e-07
2.389835078146360027e-04 7.931526107088124333e-03 2.751283505755985388e-07
2.399771541402312826e-04 7.235429794821566889e-03 2.226080872256231092e-07
2.409708004658265624e-04 6.599189973470808400e-03 1.799495205696616582e-07
2.419644467914217880e-04 6.017773418838891220e-03 1.453331251438100994e-07
2.429580931170170137e-04 5.486559819113921016e-03 1.172688573469086832e-07
2.439517394426122935e-04 5.001308822692089248e-03 9.453767928903479577e-08
2.449453857682075734e-04 4.558129634688797352e-03 7.614323832524406716e-08
2.459390320938028532e-04 4.153452972012965094e-03 6.127197958272741775e-08
2.469326784193981330e-04 3.784005200467693668e-03 4.926025356098267185e-08
2.479263247449933587e-04 3.446784490006815117e-03 3.956721990702265933e-08
2.489199710705885843e-04 3.139038836079243409e-03 3.175254885929541149e-08
2.499136173961838642e-04 2.858245805989850959e-03 2.545808966510866401e-08
2.509072637217791440e-04 2.602093879443630100e-03 2.039281564286668656e-08
2.519009100473744238e-04 2.368465261972176310e-03 1.632047283652565720e-08
2.528945563729697037e-04 2.155420058812632187e-03 1.304945708199251634e-08
2.538882026985649293e-04 1.961181705060392657e-03 1.042452589129733712e-08
2.548818490241601550e-04 1.784123555591975727e-03 8.320019493200865524e-09
2.558754953497554348e-04 1.622756545389202705e-03 6.634321869336327099e-09
2.568691416753507146e-04 1.475717837526677656e-03 5.285339563954147881e-09
2.578627880009459945e-04 1.341760382245219853e-03 4.206814997047543221e-09
2.588564343265412743e-04 1.219743316256558397e-03 3.345323297933693732e-09
2.598500806521365542e-04 1.108623136736630686e-03 2.657828409520157347e-09
2.608437269777317798e-04 1.007445589397088902e-03 2.109696323222147256e-09
2.618373733033270054e-04 9.153382146000304783e-04 1.673081570036336121e-09
2.628310196289222853e-04 8.315034997261365945e-04 1.325618166234816266e-09
2.638246659545175651e-04 7.552125899424806145e-04 1.049358636740255456e-09
2.648183122801128450e-04 6.857995131656939233e-04 8.299149694717437392e-10
2.658119586057081248e-04 6.226558783981258911e-04 6.557637680657433551e-10
2.668056049313033504e-04 5.652260097482027321e-04 5.176847831538146916e-10
2.677992512568985761e-04 5.130024813482279107e-04 4.083076754603482337e-10
2.687928975824938559e-04 4.655220210704484520e-04 3.217465145779724370e-10
2.697865439080891358e-04 4.223617534296903852e-04 2.533053254989971033e-10
2.707801902336844156e-04 3.831357543628613450e-04 1.992411100005298700e-10
2.717738365592796954e-04 3.474918927054336743e-04 1.565733152014545805e-10
2.727674828848749753e-04 3.151089351545408599e-04 1.229307989941750828e-10
2.737611292104702009e-04 2.856938933295673872e-04 9.642903575316298116e-11
2.747547755360654266e-04 2.589795932244487323e-04 7.557168510347317374e-11
2.757484218616607064e-04 2.347224489014176452e-04 5.917176871055226963e-11
2.767420681872559862e-04 2.127004237129822553e-04 4.628861199982875680e-11
2.777357145128512661e-04 1.927111636661092079e-04 3.617744801641751078e-11
2.787293608384465459e-04 1.745702887678985673e-04 2.824918095128327049e-11
2.797230071640417716e-04 1.581098293232083057e-04 2.203829313736937936e-11
2.807166534896369972e-04 1.431767951983175526e-04 1.717727279803946075e-11
2.817102998152322770e-04 1.296318670276685797e-04 1.337625787868817922e-11
2.827039461408275569e-04 1.173481992287479352e-04 1.040684809549203928e-11
2.836975924664228367e-04 1.062103255089834976e-04 8.089244465408493982e-12
2.846912387920181166e-04 9.611315830329064832e-05 6.282042468618346380e-12
2.856848851176133964e-04 8.696107427647301643e-05 4.874139314258890194e-12
2.866785314432086220e-04 7.866707866545748695e-05 3.778323772994566600e-12
2.876721777688038477e-04 7.115204182656547141e-05 2.926203773687958616e-12
2.886658240943991275e-04 6.434400189649574315e-05 2.264196547273853437e-12
2.896594704199944074e-04 5.817752797598675808e-05 1.750361870070576373e-12
2.906531167455896872e-04 5.259313870556506221e-05 1.351903607337989475e-12
2.916467630711849670e-04 4.753677152643713902e-05 1.043200465658425290e-12
2.926404093967801927e-04 4.295929830925930662e-05 8.042553899572461447e-13
2.936340557223754183e-04 3.881608339190003654e-05 6.194758076477940776e-13
2.946277020479706982e-04 3.506658039675978629e-05 4.767150726292064551e-13
2.956213483735659780e-04 3.167396450106720886e-05 3.665199165695803708e-13
2.966149946991612578e-04 2.860479711183494528e-05 2.815402144478017313e-13
2.976086410247565377e-04 2.582872015281182515e-05 2.160665102865827837e-13
2.986022873503517633e-04 2.331817740556843861e-05 1.656680043634809738e-13
2.995959336759469890e-04 2.104816056245763941e-05 1.269094571442837723e-13
3.005895800015422688e-04 1.899597784710649629e-05 9.713002367778385056e-14
3.015832263271375486e-04 1.714104323974648730e-05 7.427063983338146357e-14
3.025768726527328285e-04 1.546468451135561722e-05 5.673943391952419141e-14
3.035705189783281083e-04 1.394996842347501414e-05 4.330688975626407976e-14
3.045641653039233882e-04 1.258154159077711042e-05 3.302426440309313300e-14
3.055578116295186138e-04 1.134548563202072056e-05 2.516016434669150218e-14
3.065514579551138394e-04 1.022918535287138732e-05 1.915128666392283276e-14
3.075451042807091193e-04 9.221208812065972963e-06 1.456419895352770991e-14
3.085387506063043991e-04 8.311198221344129523e-06 1.106571323620130886e-14
3.095323969318996790e-04 7.489770720208068922e-06 8.399943839694224769e-15
3.105260432574949588e-04 6.748428149576305111e-06 6.370558615776242460e-15
3.115196895830901844e-04 6.079475024390339056e-06 4.827061278434322276e-15
3.125133359086854101e-04 5.475943974797157120e-06 3.654199642247557176e-15
3.135069822342806899e-04 4.931527989186902815e-06 2.763795414388350092e-15
3.145006285598759698e-04 4.440518850612251155e-06 2.088448044913281903e-15
3.154942748854712496e-04 3.997751211387250989e-06 1.576687490318365374e-15
3.164879212110665294e-04 3.598551799387544580e-06 1.189246085717535713e-15
3.174815675366617551e-04 3.238693294117635125e-06 8.961939380564774267e-16
3.184752138622569807e-04 2.914352451327966066e-06 6.747399674158585190e-16
3.194688601878522606e-04 2.622072092176855230e-06 5.075455591788663460e-16
3.204625065134475404e-04 2.358726606929378230e-06 3.814325849791878728e-16
3.214561528390428202e-04 2.121490654241921626e-06 2.863945258618082331e-16
3.224497991646381001e-04 1.907810765443366854e-06 2.148403229919891494e-16
3.234434454902333799e-04 1.715379589119251535e-06 1.610167450587630581e-16
3.244370918158286056e-04 1.542112534944686492e-06 1.205675545385477289e-16
3.254307381414238312e-04 1.386126597285492431e-06 9.019740103067035577e-17
3.264243844670191110e-04 1.245721158771879187e-06 6.741581016767044680e-17
3.274180307926143909e-04 1.119360592006331375e-06 5.034236970392006616e-17
3.284116771182096707e-04 1.005658493944837360e-06 3.755862753522263428e-17
3.294053234438049506e-04 9.033634024246185857e-07 2.799561005511160438e-17
3.303989697694001762e-04 8.113458579253756354e-07 2.084847628580052864e-17
3.313926160949954018e-04 7.285866860598185094e-07 1.551182393970852119e-17
3.323862624205906817e-04 6.541663875960407369e-07 1.153069742916924270e-17
3.333799087461859615e-04 5.872555331158406770e-07 8.563522598042646721e-18
3.343735550717812414e-04 5.271060687957440339e-07 6.354091764955482091e-18
3.353672013973765212e-04 4.730434483421229270e-07 4.710409666314489981e-18
3.363608477229718010e-04 4.244595138912359016e-07 3.488735456598736691e-18
3.373544940485670267e-04 3.808060557662776364e-07 2.581556064063686571e-18
3.383481403741622523e-04 3.415889874280952242e-07 1.908531119524541797e-18
3.393417866997575322e-04 3.063630778199319063e-07 1.409681800428828876e-18
3.403354330253528120e-04 2.747271886405967667e-07 1.040272463184295567e-18
3.413290793509480918e-04 2.463199689319327944e-07 7.669680536207058088e-19
3.423227256765433717e-04 2.208159637777584188e-07 5.649520768085258658e-19
3.433163720021385973e-04 1.979220979218640183e-07 4.157670870729588252e-19
3.443100183277338230e-04 1.773744987578492889e-07 3.056981190841809723e-19
3.453036646533291028e-04 1.589356264560771161e-07 2.245637173985028187e-19
3.462973109789243826e-04 1.423916820026072005e-07 1.648126619289705508e-19
3.472909573045196625e-04 1.275502666586704348e-07 1.208497402432630894e-19
3.482846036301149423e-04 1.142382688320988561e-07 8.853296950392910959e-20
3.492782499557102222e-04 1.022999566063322121e-07 6.479902983989455694e-20


==> Data/ResNet50V2_end_layer_e50_hist_without_quantization.txt <==
-1.108036143705248833e-03 1.307933658115645326e+00
-1.106577852131377694e-03 0.000000000000000000e+00
-1.105119560557506339e-03 0.000000000000000000e+00
-1.103661268983635200e-03 0.000000000000000000e+00
-1.102202977409763845e-03 0.000000000000000000e+00
-1.100744685835892706e-03 0.000000000000000000e+00
-1.099286394262021351e-03 0.000000000000000000e+00
-1.097828102688150212e-03 0.000000000000000000e+00
-1.096369811114279074e-03 0.000000000000000000e+00
-1.094911519540407718e-03 0.000000000000000000e+00
-1.093453227966536580e-03 0.000000000000000000e+00
-1.091994936392665224e-03 0.000000000000000000e+00
-1.090536644818794086e-03 0.000000000000000000e+00
-1.089078353244922947e-03 0.000000000000000000e+00
-1.087620061671051592e-03 0.000000000000000000e+00
-1.086161770097180453e-03 0.000000000000000000e+00
-1.084703478523309098e-03 0.000000000000000000e+00
-1.083245186949437959e-03 0.000000000000000000e+00
-1.081786895375566604e-03 0.000000000000000000e+00
-1.080328603801695465e-03 0.000000000000000000e+00
-1.078870312227824327e-03 0.000000000000000000e+00
-1.077412020653952971e-03 0.000000000000000000e+00
-1.075953729080081833e-03 0.000000000000000000e+00
-1.074495437506210477e-03 0.000000000000000000e+00
-1.073037145932339339e-03 0.000000000000000000e+00
-1.071578854358468200e-03 0.000000000000000000e+00
-1.070120562784596845e-03 0.000000000000000000e+00
-1.068662271210725706e-03 0.000000000000000000e+00
-1.067203979636854351e-03 0.000000000000000000e+00
-1.065745688062983212e-03 0.000000000000000000e+00
-1.064287396489111857e-03 0.000000000000000000e+00
-1.062829104915240718e-03 0.000000000000000000e+00
-1.061370813341369580e-03 0.000000000000000000e+00
-1.059912521767498225e-03 0.000000000000000000e+00
-1.058454230193627086e-03 0.000000000000000000e+00
-1.056995938619755731e-03 0.000000000000000000e+00
-1.055537647045884592e-03 0.000000000000000000e+00
-1.054079355472013237e-03 0.000000000000000000e+00
-1.052621063898142098e-03 0.000000000000000000e+00
-1.051162772324270960e-03 0.000000000000000000e+00
-1.049704480750399604e-03 0.000000000000000000e+00
-1.048246189176528466e-03 0.000000000000000000e+00
-1.046787897602657110e-03 0.000000000000000000e+00
-1.045329606028785972e-03 0.000000000000000000e+00
-1.043871314454914833e-03 0.000000000000000000e+00
-1.042413022881043478e-03 0.000000000000000000e+00
-1.040954731307172339e-03 0.000000000000000000e+00
-1.039496439733300984e-03 0.000000000000000000e+00
-1.038038148159429845e-03 0.000000000000000000e+00
-1.036579856585558707e-03 0.000000000000000000e+00
-1.035121565011687351e-03 0.000000000000000000e+00
-1.033663273437816213e-03 0.000000000000000000e+00
-1.032204981863944857e-03 0.000000000000000000e+00
-1.030746690290073719e-03 0.000000000000000000e+00
-1.029288398716202363e-03 0.000000000000000000e+00
-1.027830107142331225e-03 0.000000000000000000e+00
-1.026371815568460086e-03 0.000000000000000000e+00
-1.024913523994588731e-03 0.000000000000000000e+00
-1.023455232420717592e-03 0.000000000000000000e+00
-1.021996940846846237e-03 0.000000000000000000e+00
-1.020538649272975098e-03 0.000000000000000000e+00
-1.019080357699103743e-03 0.000000000000000000e+00
-1.017622066125232604e-03 0.000000000000000000e+00
-1.016163774551361466e-03 0.000000000000000000e+00
-1.014705482977490110e-03 0.000000000000000000e+00
-1.013247191403618972e-03 0.000000000000000000e+00
-1.011788899829747616e-03 0.000000000000000000e+00
-1.010330608255876478e-03 0.000000000000000000e+00
-1.008872316682005339e-03 0.000000000000000000e+00
-1.007414025108133984e-03 0.000000000000000000e+00
-1.005955733534262845e-03 0.000000000000000000e+00
-1.004497441960391490e-03 0.000000000000000000e+00
-1.003039150386520351e-03 0.000000000000000000e+00
-1.001580858812648996e-03 0.000000000000000000e+00
-1.000122567238777857e-03 0.000000000000000000e+00
-9.986642756649067188e-04 0.000000000000000000e+00
-9.972059840910353634e-04 0.000000000000000000e+00
-9.957476925171642249e-04 0.000000000000000000e+00
-9.942894009432928695e-04 0.000000000000000000e+00
-9.928311093694217309e-04 0.000000000000000000e+00
-9.913728177955503755e-04 0.000000000000000000e+00
-9.899145262216792369e-04 0.000000000000000000e+00
-9.884562346478080984e-04 0.000000000000000000e+00
-9.869979430739367430e-04 0.000000000000000000e+00
-9.855396515000656044e-04 1.307933658115450815e+00
-9.840813599261942490e-04 0.000000000000000000e+00
-9.826230683523231105e-04 0.000000000000000000e+00
-9.811647767784519719e-04 0.000000000000000000e+00
-9.797064852045806165e-04 0.000000000000000000e+00
-9.782481936307094780e-04 0.000000000000000000e+00
-9.767899020568381226e-04 0.000000000000000000e+00
-9.753316104829669840e-04 0.000000000000000000e+00
-9.738733189090957370e-04 0.000000000000000000e+00
-9.724150273352244900e-04 0.000000000000000000e+00
-9.709567357613532431e-04 0.000000000000000000e+00
-9.694984441874819961e-04 0.000000000000000000e+00
-9.680401526136108575e-04 0.000000000000000000e+00
-9.665818610397396106e-04 0.000000000000000000e+00
-9.651235694658683636e-04 0.000000000000000000e+00
-9.636652778919971166e-04 0.000000000000000000e+00
-9.622069863181258696e-04 0.000000000000000000e+00
-9.607486947442546226e-04 0.000000000000000000e+00
-9.592904031703833757e-04 0.000000000000000000e+00
-9.578321115965122371e-04 0.000000000000000000e+00
-9.563738200226409901e-04 0.000000000000000000e+00
-9.549155284487697432e-04 0.000000000000000000e+00
-9.534572368748984962e-04 0.000000000000000000e+00
-9.519989453010272492e-04 0.000000000000000000e+00
-9.505406537271561106e-04 0.000000000000000000e+00
-9.490823621532848637e-04 0.000000000000000000e+00
-9.476240705794136167e-04 0.000000000000000000e+00
-9.461657790055423697e-04 0.000000000000000000e+00
-9.447074874316711227e-04 0.000000000000000000e+00
-9.432491958577998757e-04 0.000000000000000000e+00
-9.417909042839286288e-04 0.000000000000000000e+00
-9.403326127100574902e-04 0.000000000000000000e+00
-9.388743211361862432e-04 0.000000000000000000e+00
-9.374160295623149963e-04 0.000000000000000000e+00
-9.359577379884437493e-04 0.000000000000000000e+00
-9.344994464145725023e-04 0.000000000000000000e+00
-9.330411548407013637e-04 0.000000000000000000e+00
-9.315828632668300083e-04 0.000000000000000000e+00
-9.301245716929588698e-04 0.000000000000000000e+00
-9.286662801190876228e-04 0.000000000000000000e+00
-9.272079885452163758e-04 0.000000000000000000e+00
-9.257496969713451289e-04 0.000000000000000000e+00
-9.242914053974738819e-04 0.000000000000000000e+00
-9.228331138236027433e-04 0.000000000000000000e+00
-9.213748222497314963e-04 0.000000000000000000e+00
-9.199165306758602494e-04 0.000000000000000000e+00
-9.184582391019890024e-04 0.000000000000000000e+00
-9.169999475281177554e-04 0.000000000000000000e+00
-9.155416559542466168e-04 0.000000000000000000e+00
-9.140833643803752614e-04 0.000000000000000000e+00
-9.126250728065041229e-04 0.000000000000000000e+00
-9.111667812326328759e-04 0.000000000000000000e+00
-9.097084896587616289e-04 0.000000000000000000e+00
-9.082501980848903820e-04 0.000000000000000000e+00
-9.067919065110191350e-04 0.000000000000000000e+00
-9.053336149371479964e-04 0.000000000000000000e+00
-9.038753233632767494e-04 0.000000000000000000e+00
-9.024170317894055025e-04 0.000000000000000000e+00
-9.009587402155342555e-04 0.000000000000000000e+00
-8.995004486416630085e-04 0.000000000000000000e+00
-8.980421570677917615e-04 0.000000000000000000e+00
-8.965838654939205146e-04 0.000000000000000000e+00
-8.951255739200493760e-04 0.000000000000000000e+00
-8.936672823461781290e-04 0.000000000000000000e+00
-8.922089907723068820e-04 0.000000000000000000e+00
-8.907506991984356351e-04 0.000000000000000000e+00
-8.892924076245643881e-04 0.000000000000000000e+00
-8.878341160506932495e-04 0.000000000000000000e+00
-8.863758244768220025e-04 0.000000000000000000e+00
-8.849175329029507556e-04 0.000000000000000000e+00
-8.834592413290795086e-04 0.000000000000000000e+00
-8.820009497552082616e-04 0.000000000000000000e+00
-8.805426581813370146e-04 0.000000000000000000e+00
-8.790843666074657677e-04 0.000000000000000000e+00
-8.776260750335946291e-04 0.000000000000000000e+00
-8.761677834597233821e-04 0.000000000000000000e+00
-8.747094918858521351e-04 0.000000000000000000e+00
-8.732512003119808882e-04 0.000000000000000000e+00
-8.717929087381096412e-04 0.000000000000000000e+00
-8.703346171642385026e-04 0.000000000000000000e+00
-8.688763255903671472e-04 0.000000000000000000e+00
-8.674180340164960087e-04 0.000000000000000000e+00
-8.659597424426247617e-04 0.000000000000000000e+00
-8.645014508687535147e-04 0.000000000000000000e+00
-8.630431592948822677e-04 0.000000000000000000e+00
-8.615848677210110208e-04 0.000000000000000000e+00
-8.601265761471398822e-04 0.000000000000000000e+00
-8.586682845732685268e-04 0.000000000000000000e+00
-8.572099929993973882e-04 0.000000000000000000e+00
-8.557517014255261413e-04 0.000000000000000000e+00
-8.542934098516548943e-04 0.000000000000000000e+00
-8.528351182777837557e-04 0.000000000000000000e+00
-8.513768267039124003e-04 0.000000000000000000e+00
-8.499185351300412618e-04 0.000000000000000000e+00
-8.484602435561700148e-04 0.000000000000000000e+00
-8.470019519822987678e-04 0.000000000000000000e+00
-8.455436604084275208e-04 0.000000000000000000e+00
-8.440853688345562739e-04 0.000000000000000000e+00
-8.426270772606851353e-04 0.000000000000000000e+00
-8.411687856868137799e-04 0.000000000000000000e+00
-8.397104941129426414e-04 0.000000000000000000e+00
-8.382522025390713944e-04 0.000000000000000000e+00
-8.367939109652001474e-04 0.000000000000000000e+00
-8.353356193913290088e-04 0.000000000000000000e+00
-8.338773278174576534e-04 0.000000000000000000e+00
-8.324190362435865149e-04 0.000000000000000000e+00
-8.309607446697152679e-04 0.000000000000000000e+00
-8.295024530958440209e-04 0.000000000000000000e+00
-8.280441615219727739e-04 0.000000000000000000e+00
-8.265858699481015270e-04 0.000000000000000000e+00
-8.251275783742303884e-04 0.000000000000000000e+00
-8.236692868003590330e-04 0.000000000000000000e+00
-8.222109952264878945e-04 0.000000000000000000e+00
-8.207527036526166475e-04 0.000000000000000000e+00
-8.192944120787454005e-04 0.000000000000000000e+00
-8.178361205048742619e-04 0.000000000000000000e+00
-8.163778289310029065e-04 0.000000000000000000e+00
-8.149195373571317680e-04 0.000000000000000000e+00
-8.134612457832604126e-04 0.000000000000000000e+00
-8.120029542093892740e-04 0.000000000000000000e+00
-8.105446626355180271e-04 0.000000000000000000e+00
-8.090863710616467801e-04 0.000000000000000000e+00
-8.076280794877756415e-04 0.000000000000000000e+00
-8.061697879139042861e-04 0.000000000000000000e+00
-8.047114963400331476e-04 0.000000000000000000e+00
-8.032532047661619006e-04 0.000000000000000000e+00
-8.017949131922906536e-04 0.000000000000000000e+00
-8.003366216184194066e-04 0.000000000000000000e+00
-7.988783300445481596e-04 0.000000000000000000e+00
-7.974200384706770211e-04 0.000000000000000000e+00
-7.959617468968056657e-04 0.000000000000000000e+00
-7.945034553229345271e-04 0.000000000000000000e+00
-7.930451637490632802e-04 0.000000000000000000e+00
-7.915868721751920332e-04 0.000000000000000000e+00
-7.901285806013208946e-04 0.000000000000000000e+00
-7.886702890274495392e-04 0.000000000000000000e+00
-7.872119974535784007e-04 0.000000000000000000e+00
-7.857537058797071537e-04 0.000000000000000000e+00
-7.842954143058359067e-04 0.000000000000000000e+00
-7.828371227319646597e-04 0.000000000000000000e+00
-7.813788311580934128e-04 0.000000000000000000e+00
-7.799205395842222742e-04 0.000000000000000000e+00
-7.784622480103509188e-04 0.000000000000000000e+00
-7.770039564364797802e-04 0.000000000000000000e+00
-7.755456648626085333e-04 0.000000000000000000e+00
-7.740873732887372863e-04 0.000000000000000000e+00
-7.726290817148661477e-04 0.000000000000000000e+00
-7.711707901409947923e-04 0.000000000000000000e+00
-7.697124985671236538e-04 0.000000000000000000e+00
-7.682542069932524068e-04 0.000000000000000000e+00
-7.667959154193811598e-04 0.000000000000000000e+00
-7.653376238455099128e-04 0.000000000000000000e+00
-7.638793322716386659e-04 0.000000000000000000e+00
-7.624210406977675273e-04 0.000000000000000000e+00
-7.609627491238961719e-04 0.000000000000000000e+00
-7.595044575500250333e-04 0.000000000000000000e+00
-7.580461659761537864e-04 0.000000000000000000e+00
-7.565878744022825394e-04 0.000000000000000000e+00
-7.551295828284112924e-04 0.000000000000000000e+00
-7.536712912545400454e-04 0.000000000000000000e+00
-7.522129996806689069e-04 0.000000000000000000e+00
-7.507547081067975515e-04 0.000000000000000000e+00
-7.492964165329264129e-04 0.000000000000000000e+00
-7.478381249590551659e-04 0.000000000000000000e+00
-7.463798333851839190e-04 0.000000000000000000e+00
-7.449215418113127804e-04 0.000000000000000000e+00
-7.434632502374414250e-04 0.000000000000000000e+00
-7.420049586635702864e-04 0.000000000000000000e+00
-7.405466670896990395e-04 0.000000000000000000e+00
-7.390883755158277925e-04 0.000000000000000000e+00
-7.376300839419565455e-04 0.000000000000000000e+00
-7.361717923680852985e-04 0.000000000000000000e+00
-7.347135007942141600e-04 1.307933658115450815e+00
-7.332552092203428046e-04 0.000000000000000000e+00
-7.317969176464716660e-04 0.000000000000000000e+00
-7.303386260726004190e-04 0.000000000000000000e+00
-7.288803344987291721e-04 0.000000000000000000e+00
-7.274220429248580335e-04 0.000000000000000000e+00
-7.259637513509866781e-04 0.000000000000000000e+00
-7.245054597771155395e-04 0.000000000000000000e+00
-7.230471682032442926e-04 0.000000000000000000e+00
-7.215888766293730456e-04 0.000000000000000000e+00
-7.201305850555017986e-04 0.000000000000000000e+00
-7.186722934816305516e-04 0.000000000000000000e+00
-7.172140019077594131e-04 0.000000000000000000e+00
-7.157557103338880577e-04 0.000000000000000000e+00
-7.142974187600169191e-04 0.000000000000000000e+00
-7.128391271861456721e-04 0.000000000000000000e+00
-7.113808356122744252e-04 0.000000000000000000e+00
-7.099225440384032866e-04 0.000000000000000000e+00
-7.084642524645319312e-04 0.000000000000000000e+00
-7.070059608906607927e-04 0.000000000000000000e+00
-7.055476693167894373e-04 0.000000000000000000e+00
-7.040893777429182987e-04 0.000000000000000000e+00
-7.026310861690470517e-04 0.000000000000000000e+00
-7.011727945951758047e-04 0.000000000000000000e+00
-6.997145030213046662e-04 0.000000000000000000e+00
-6.982562114474333108e-04 0.000000000000000000e+00
-6.967979198735621722e-04 0.000000000000000000e+00
-6.953396282996909252e-04 0.000000000000000000e+00
-6.938813367258196783e-04 0.000000000000000000e+00
-6.924230451519484313e-04 0.000000000000000000e+00
-6.909647535780771843e-04 1.307933658115645326e+00
-6.895064620042060458e-04 0.000000000000000000e+00
-6.880481704303346904e-04 0.000000000000000000e+00
-6.865898788564635518e-04 0.000000000000000000e+00
-6.851315872825923048e-04 0.000000000000000000e+00
-6.836732957087210578e-04 0.000000000000000000e+00
-6.822150041348499193e-04 0.000000000000000000e+00
-6.807567125609785639e-04 0.000000000000000000e+00
-6.792984209871074253e-04 0.000000000000000000e+00
-6.778401294132361784e-04 0.000000000000000000e+00
-6.763818378393649314e-04 0.000000000000000000e+00
-6.749235462654936844e-04 0.000000000000000000e+00
-6.734652546916224374e-04 0.000000000000000000e+00
-6.720069631177512989e-04 0.000000000000000000e+00
-6.705486715438799435e-04 0.000000000000000000e+00
-6.690903799700088049e-04 0.000000000000000000e+00
-6.676320883961375579e-04 0.000000000000000000e+00
-6.661737968222663109e-04 0.000000000000000000e+00
-6.647155052483951724e-04 0.000000000000000000e+00
-6.632572136745238170e-04 0.000000000000000000e+00
-6.617989221006526784e-04 0.000000000000000000e+00
-6.603406305267814315e-04 1.307933658115548070e+00
-6.588823389529101845e-04 0.000000000000000000e+00
-6.574240473790389375e-04 0.000000000000000000e+00
-6.559657558051676905e-04 0.000000000000000000e+00
-6.545074642312965520e-04 0.000000000000000000e+00
-6.530491726574251966e-04 0.000000000000000000e+00
-6.515908810835540580e-04 0.000000000000000000e+00
-6.501325895096828110e-04 0.000000000000000000e+00
-6.486742979358115641e-04 0.000000000000000000e+00
-6.472160063619403171e-04 0.000000000000000000e+00
-6.457577147880690701e-04 1.307933658115645326e+00
-6.442994232141979315e-04 0.000000000000000000e+00
-6.428411316403265761e-04 0.000000000000000000e+00
-6.413828400664554376e-04 0.000000000000000000e+00
-6.399245484925841906e-04 0.000000000000000000e+00
-6.384662569187129436e-04 0.000000000000000000e+00
-6.370079653448418051e-04 0.000000000000000000e+00
-6.355496737709704497e-04 0.000000000000000000e+00
-6.340913821970993111e-04 0.000000000000000000e+00
-6.326330906232280641e-04 0.000000000000000000e+00
-6.311747990493568172e-04 0.000000000000000000e+00
-6.297165074754855702e-04 0.000000000000000000e+00
-6.282582159016143232e-04 0.000000000000000000e+00
-6.267999243277431846e-04 2.615867316230901629e+00
-6.253416327538718292e-04 0.000000000000000000e+00
-6.238833411800006907e-04 0.000000000000000000e+00
-6.224250496061294437e-04 0.000000000000000000e+00
-6.209667580322581967e-04 0.000000000000000000e+00
-6.195084664583869498e-04 1.307933658115548070e+00
-6.180501748845157028e-04 0.000000000000000000e+00
-6.165918833106445642e-04 1.307933658115548070e+00
-6.151335917367733172e-04 0.000000000000000000e+00
-6.136753001629020703e-04 0.000000000000000000e+00
-6.122170085890308233e-04 0.000000000000000000e+00
-6.107587170151595763e-04 0.000000000000000000e+00
-6.093004254412883293e-04 0.000000000000000000e+00
-6.078421338674171908e-04 0.000000000000000000e+00
-6.063838422935459438e-04 0.000000000000000000e+00
-6.049255507196746968e-04 0.000000000000000000e+00
-6.034672591458034498e-04 0.000000000000000000e+00
-6.020089675719322029e-04 0.000000000000000000e+00
-6.005506759980609559e-04 0.000000000000000000e+00
-5.990923844241898173e-04 0.000000000000000000e+00
-5.976340928503185703e-04 0.000000000000000000e+00
-5.961758012764473234e-04 0.000000000000000000e+00
-5.947175097025760764e-04 0.000000000000000000e+00
-5.932592181287048294e-04 1.307933658115548070e+00
-5.918009265548335824e-04 1.307933658115645326e+00
-5.903426349809624439e-04 0.000000000000000000e+00
-5.888843434070911969e-04 0.000000000000000000e+00
-5.874260518332199499e-04 0.000000000000000000e+00
-5.859677602593487029e-04 0.000000000000000000e+00
-5.845094686854774560e-04 0.000000000000000000e+00
-5.830511771116062090e-04 0.000000000000000000e+00
-5.815928855377350704e-04 0.000000000000000000e+00
-5.801345939638638234e-04 0.000000000000000000e+00
-5.786763023899925765e-04 0.000000000000000000e+00
-5.772180108161213295e-04 0.000000000000000000e+00
-5.757597192422500825e-04 1.307933658115548070e+00
-5.743014276683788355e-04 1.307933658115548070e+00
-5.728431360945075886e-04 0.000000000000000000e+00
-5.713848445206364500e-04 0.000000000000000000e+00
-5.699265529467652030e-04 0.000000000000000000e+00
-5.684682613728939560e-04 0.000000000000000000e+00
-5.670099697990227091e-04 0.000000000000000000e+00
-5.655516782251514621e-04 0.000000000000000000e+00
-5.640933866512802151e-04 0.000000000000000000e+00
-5.626350950774090766e-04 0.000000000000000000e+00
-5.611768035035378296e-04 0.000000000000000000e+00
-5.597185119296665826e-04 1.307933658115548070e+00
-5.582602203557953356e-04 0.000000000000000000e+00
-5.568019287819240886e-04 0.000000000000000000e+00
-5.553436372080528417e-04 0.000000000000000000e+00
-5.538853456341817031e-04 1.307933658115548070e+00
-5.524270540603104561e-04 1.307933658115548070e+00
-5.509687624864392091e-04 0.000000000000000000e+00
-5.495104709125679622e-04 0.000000000000000000e+00
-5.480521793386967152e-04 0.000000000000000000e+00
-5.465938877648254682e-04 0.000000000000000000e+00
-5.451355961909543297e-04 0.000000000000000000e+00
-5.436773046170830827e-04 0.000000000000000000e+00
-5.422190130432118357e-04 1.307933658115548070e+00
-5.407607214693405887e-04 0.000000000000000000e+00
-5.393024298954693417e-04 0.000000000000000000e+00
-5.378441383215980948e-04 1.307933658115645326e+00
-5.363858467477269562e-04 0.000000000000000000e+00
-5.349275551738557092e-04 0.000000000000000000e+00
-5.334692635999844623e-04 0.000000000000000000e+00
-5.320109720261132153e-04 0.000000000000000000e+00
-5.305526804522419683e-04 0.000000000000000000e+00
-5.290943888783707213e-04 0.000000000000000000e+00
-5.276360973044995828e-04 2.615867316231096140e+00
-5.261778057306283358e-04 1.307933658115548070e+00
-5.247195141567570888e-04 0.000000000000000000e+00
-5.232612225828858418e-04 0.000000000000000000e+00
-5.218029310090145948e-04 0.000000000000000000e+00
-5.203446394351433479e-04 0.000000000000000000e+00
-5.188863478612721009e-04 0.000000000000000000e+00
-5.174280562874009623e-04 1.307933658115548070e+00
-5.159697647135297154e-04 0.000000000000000000e+00
-5.145114731396584684e-04 0.000000000000000000e+00
-5.130531815657872214e-04 0.000000000000000000e+00
-5.115948899919159744e-04 0.000000000000000000e+00
-5.101365984180447274e-04 0.000000000000000000e+00
-5.086783068441735889e-04 0.000000000000000000e+00
-5.072200152703023419e-04 1.307933658115548070e+00
-5.057617236964310949e-04 0.000000000000000000e+00
-5.043034321225598480e-04 1.307933658115548070e+00
-5.028451405486886010e-04 0.000000000000000000e+00
-5.013868489748173540e-04 0.000000000000000000e+00
-4.999285574009462154e-04 0.000000000000000000e+00
-4.984702658270749685e-04 0.000000000000000000e+00
-4.970119742532037215e-04 0.000000000000000000e+00
-4.955536826793324745e-04 1.307933658115548070e+00
-4.940953911054612275e-04 1.307933658115548070e+00
-4.926370995315899805e-04 0.000000000000000000e+00
-4.911788079577188420e-04 1.307933658115548070e+00
-4.897205163838475950e-04 0.000000000000000000e+00
-4.882622248099763480e-04 0.000000000000000000e+00
-4.868039332361051011e-04 0.000000000000000000e+00
-4.853456416622338541e-04 0.000000000000000000e+00
-4.838873500883626071e-04 0.000000000000000000e+00
-4.824290585144914685e-04 0.000000000000000000e+00
-4.809707669406202216e-04 1.307933658115548070e+00
-4.795124753667489746e-04 0.000000000000000000e+00
-4.780541837928777276e-04 0.000000000000000000e+00
-4.765958922190064806e-04 0.000000000000000000e+00
-4.751376006451352337e-04 1.307933658115645326e+00
-4.736793090712640951e-04 0.000000000000000000e+00
-4.722210174973928481e-04 0.000000000000000000e+00
-4.707627259235216011e-04 0.000000000000000000e+00
-4.693044343496503542e-04 1.307933658115548070e+00
-4.678461427757791072e-04 0.000000000000000000e+00
-4.663878512019078602e-04 1.307933658115548070e+00
-4.649295596280366132e-04 2.615867316231290651e+00
-4.634712680541654747e-04 0.000000000000000000e+00
-4.620129764802942277e-04 0.000000000000000000e+00
-4.605546849064229807e-04 1.307933658115548070e+00
-4.590963933325517337e-04 0.000000000000000000e+00
-4.576381017586804868e-04 1.307933658115548070e+00
-4.561798101848092398e-04 1.307933658115645326e+00
-4.547215186109381012e-04 0.000000000000000000e+00
-4.532632270370668542e-04 0.000000000000000000e+00
-4.518049354631956073e-04 0.000000000000000000e+00
-4.503466438893243603e-04 0.000000000000000000e+00
-4.488883523154531133e-04 1.307933658115548070e+00
-4.474300607415818663e-04 0.000000000000000000e+00
-4.459717691677107278e-04 0.000000000000000000e+00
-4.445134775938394808e-04 1.307933658115548070e+00
-4.430551860199682338e-04 0.000000000000000000e+00
-4.415968944460969868e-04 0.000000000000000000e+00
-4.401386028722257399e-04 1.307933658115548070e+00
-4.386803112983544929e-04 0.000000000000000000e+00
-4.372220197244833543e-04 0.000000000000000000e+00
-4.357637281506121073e-04 1.307933658115548070e+00
-4.343054365767408604e-04 1.307933658115548070e+00
-4.328471450028696134e-04 1.307933658115548070e+00
-4.313888534289983664e-04 0.000000000000000000e+00
-4.299305618551271194e-04 2.615867316231290651e+00
-4.284722702812559809e-04 3.923800974346644210e+00
-4.270139787073847339e-04 0.000000000000000000e+00
-4.255556871335134869e-04 1.307933658115548070e+00
-4.240973955596422399e-04 1.307933658115548070e+00
-4.226391039857709930e-04 1.307933658115548070e+00
-4.211808124118997460e-04 0.000000000000000000e+00
-4.197225208380286074e-04 2.615867316231096140e+00
-4.182642292641573604e-04 3.923800974346644210e+00
-4.168059376902861135e-04 2.615867316231096140e+00
-4.153476461164148665e-04 3.923800974346644210e+00
-4.138893545425436195e-04 3.923800974346644210e+00
-4.124310629686723725e-04 2.615867316231096140e+00
-4.109727713948011256e-04 1.307933658115645326e+00
-4.095144798209299870e-04 3.923800974346644210e+00
-4.080561882470587400e-04 1.307933658115548070e+00
-4.065978966731874930e-04 1.307933658115548070e+00
-4.051396050993162461e-04 1.307933658115548070e+00
-4.036813135254449991e-04 0.000000000000000000e+00
-4.022230219515737521e-04 2.615867316231290651e+00
-4.007647303777026136e-04 0.000000000000000000e+00
-3.993064388038313666e-04 1.307933658115548070e+00
-3.978481472299601196e-04 2.615867316231096140e+00
-3.963898556560888726e-04 1.307933658115548070e+00
-3.949315640822176256e-04 1.307933658115548070e+00
-3.934732725083463787e-04 3.923800974346935977e+00
-3.920149809344752401e-04 1.307933658115548070e+00
-3.905566893606039931e-04 5.231734632462192280e+00
-3.890983977867327461e-04 1.307933658115548070e+00
-3.876401062128614992e-04 3.923800974346644210e+00
-3.861818146389902522e-04 3.923800974346644210e+00
-3.847235230651190052e-04 2.615867316231290651e+00
-3.832652314912478667e-04 7.847601948693288421e+00
-3.818069399173766197e-04 0.000000000000000000e+00
-3.803486483435053727e-04 2.615867316231096140e+00
-3.788903567696341257e-04 0.000000000000000000e+00
-3.774320651957628787e-04 5.231734632462192280e+00
-3.759737736218916318e-04 2.615867316231290651e+00
-3.745154820480204932e-04 1.307933658115548070e+00
-3.730571904741492462e-04 3.923800974346644210e+00
-3.715988989002779993e-04 5.231734632462192280e+00
-3.701406073264067523e-04 1.307933658115548070e+00
-3.686823157525355053e-04 2.615867316231096140e+00
-3.672240241786642583e-04 7.847601948693871954e+00
-3.657657326047931198e-04 2.615867316231096140e+00
-3.643074410309218728e-04 2.615867316231096140e+00
-3.628491494570506258e-04 1.307933658115548070e+00
-3.613908578831793788e-04 2.615867316231096140e+00
-3.599325663093081318e-04 1.307933658115548070e+00
-3.584742747354368849e-04 3.923800974346644210e+00
-3.570159831615656379e-04 1.307933658115645326e+00
-3.555576915876944993e-04 6.539668290577740350e+00
-3.540994000138232524e-04 2.615867316231096140e+00
-3.526411084399520054e-04 6.539668290577740350e+00
-3.511828168660807584e-04 2.615867316231096140e+00
-3.497245252922095114e-04 1.307933658115548070e+00
-3.482662337183382644e-04 0.000000000000000000e+00
-3.468079421444671259e-04 6.539668290577740350e+00
-3.453496505705958789e-04 2.615867316231096140e+00
-3.438913589967246319e-04 2.615867316231096140e+00
-3.424330674228533850e-04 7.847601948693288421e+00
-3.409747758489821380e-04 1.307933658115548070e+00
-3.395164842751108910e-04 5.231734632462581303e+00
-3.380581927012397524e-04 5.231734632462192280e+00
-3.365999011273685055e-04 5.231734632462192280e+00
-3.351416095534972585e-04 2.615867316231096140e+00
-3.336833179796260115e-04 3.923800974346644210e+00
-3.322250264057547645e-04 7.847601948693288421e+00
-3.307667348318835175e-04 2.615867316231290651e+00
-3.293084432580123790e-04 5.231734632462192280e+00
-3.278501516841411320e-04 7.847601948693288421e+00
-3.263918601102698850e-04 0.000000000000000000e+00
-3.249335685363986381e-04 6.539668290577740350e+00
-3.234752769625273911e-04 0.000000000000000000e+00
-3.220169853886561441e-04 6.539668290578226184e+00
-3.205586938147850055e-04 0.000000000000000000e+00
-3.191004022409137586e-04 5.231734632462192280e+00
-3.176421106670425116e-04 1.307933658115548070e+00
-3.161838190931712646e-04 6.539668290577740350e+00
-3.147255275193000176e-04 1.177140292303993263e+01
-3.132672359454287707e-04 2.615867316231290651e+00
-3.118089443715576321e-04 5.231734632462192280e+00
-3.103506527976863851e-04 9.155535606808836491e+00
-3.088923612238151381e-04 7.847601948693288421e+00
-3.074340696499438912e-04 3.923800974346644210e+00
-3.059757780760726442e-04 6.539668290577740350e+00
-3.045174865022013972e-04 7.847601948693288421e+00
-3.030591949283301502e-04 6.539668290578226184e+00
-3.016009033544590117e-04 1.177140292303993263e+01
-3.001426117805877647e-04 7.847601948693288421e+00
-2.986843202067165177e-04 9.155535606808836491e+00
-2.972260286328452707e-04 7.847601948693288421e+00
-2.957677370589740238e-04 2.615867316231096140e+00
-2.943094454851027768e-04 7.847601948693871954e+00
-2.928511539112316382e-04 7.847601948693288421e+00
-2.913928623373603912e-04 1.438727023927102877e+01
-2.899345707634891443e-04 1.569520389738657684e+01
-2.884762791896178973e-04 5.231734632462192280e+00
-2.870179876157466503e-04 1.046346926492438456e+01
-2.855596960418754033e-04 5.231734632462581303e+00
-2.841014044680042648e-04 9.155535606808836491e+00
-2.826431128941330178e-04 5.231734632462192280e+00
-2.811848213202617708e-04 1.307933658115548070e+01
-2.797265297463905238e-04 9.155535606808836491e+00
-2.782682381725192769e-04 1.831107121361767298e+01
-2.768099465986480299e-04 1.307933658115645237e+01
-2.753516550247768913e-04 7.847601948693288421e+00
-2.738933634509056443e-04 1.046346926492438456e+01
-2.724350718770343974e-04 2.092693852984876912e+01
-2.709767803031631504e-04 2.092693852984876912e+01
-2.695184887292919034e-04 9.155535606808836491e+00
-2.680601971554206564e-04 7.847601948693871954e+00
-2.666019055815495179e-04 1.307933658115548070e+01
-2.651436140076782709e-04 1.569520389738657684e+01
-2.636853224338070239e-04 1.831107121361767298e+01
-2.622270308599357769e-04 2.615867316231096140e+01
-2.607687392860645300e-04 1.438727023927102877e+01
-2.593104477121932830e-04 1.569520389738774391e+01
-2.578521561383221444e-04 2.746660682042650947e+01
-2.563938645644508975e-04 1.569520389738657684e+01
-2.549355729905796505e-04 1.831107121361767298e+01
-2.534772814167084035e-04 2.485073950419541333e+01
-2.520189898428371565e-04 1.438727023927102877e+01
-2.505606982689659095e-04 2.746660682042650947e+01
-2.491024066950946626e-04 2.485073950419726074e+01
-2.476441151212235240e-04 2.223487218796431719e+01
-2.461858235473522770e-04 2.092693852984876912e+01
-2.447275319734810300e-04 3.008247413665760561e+01
-2.432692403996097831e-04 1.961900487173322105e+01
-2.418109488257385361e-04 1.961900487173322105e+01
-2.403526572518672891e-04 3.531420876912242335e+01
-2.388943656779961506e-04 2.354280584607986526e+01
-2.374360741041249036e-04 2.354280584607986526e+01
-2.359777825302536566e-04 3.400627511100424982e+01
-2.345194909563824096e-04 3.008247413665760561e+01
-2.330611993825111626e-04 2.877454047854205754e+01
-2.316029078086399157e-04 3.139040779477548782e+01
-2.301446162347687771e-04 2.223487218796431719e+01
-2.286863246608975301e-04 2.746660682042650947e+01
-2.272280330870262832e-04 2.615867316231096140e+01
-2.257697415131550362e-04 4.185387705969753824e+01
-2.243114499392837892e-04 3.400627511100424982e+01
-2.228531583654125422e-04 3.923800974346935533e+01
-2.213948667915414037e-04 4.446974437592863438e+01
-2.199365752176701567e-04 3.269834145288869820e+01
-2.184782836437989097e-04 3.662214242723534596e+01
-2.170199920699276627e-04 4.054594340158198662e+01
-2.155617004960564157e-04 3.923800974346644210e+01
-2.141034089221851688e-04 5.231734632462580947e+01
-2.126451173483140302e-04 4.839354535027527504e+01
-2.111868257744427832e-04 3.923800974346644210e+01
-2.097285342005715363e-04 5.754908095708411508e+01
-2.082702426267002893e-04 5.885701461519965960e+01
-2.068119510528290423e-04 3.400627511100424982e+01
-2.053536594789577953e-04 7.455221851259177868e+01
-2.038953679050866568e-04 5.362527998273746732e+01
-2.024370763312154098e-04 8.763155509374172425e+01
-2.009787847573441628e-04 6.539668290577739640e+01
-1.995204931834729158e-04 5.624114729896856346e+01
-1.980622016096016689e-04 6.016494827331521122e+01
-1.966039100357304219e-04 7.978395314504842872e+01
-1.951456184618591749e-04 5.754908095708839255e+01
-1.936873268879880363e-04 6.278081558954630736e+01
-1.922290353141167894e-04 8.109188680316397324e+01
-1.907707437402455424e-04 8.370775411939507649e+01
-1.893124521663742954e-04 7.455221851258623644e+01
-1.878541605925030484e-04 7.324428485447069193e+01
-1.863958690186318014e-04 8.370775411940130084e+01
-1.849375774447606629e-04 7.324428485447069193e+01
-1.834792858708894159e-04 8.632362143562616552e+01
-1.820209942970181689e-04 8.893948875185726877e+01
-1.805627027231469220e-04 7.324428485447069193e+01
-1.791044111492756750e-04 1.229457638628615115e+02
-1.776461195754044280e-04 8.109188680317001285e+01
-1.761878280015332894e-04 1.085584936235904934e+02
-1.747295364276620425e-04 1.072505599654749346e+02
-1.732712448537907955e-04 1.334092331277859103e+02
-1.718129532799195485e-04 9.809502435866610881e+01
-1.703546617060483015e-04 1.517203043414035619e+02
-1.688963701321770546e-04 1.137902282560611411e+02
-1.674380785583059160e-04 1.543361716576346794e+02
-1.659797869844346690e-04 1.268695648372081592e+02
-1.645214954105634220e-04 1.399489014183636471e+02
-1.630632038366921751e-04 1.321012994696703515e+02
-1.616049122628209281e-04 1.451806360508258251e+02
-1.601466206889496811e-04 1.595679062901087093e+02
-1.586883291150785425e-04 1.595679062900968574e+02
-1.572300375412072956e-04 1.804948448199456266e+02
-1.557717459673360486e-04 1.700313755550212420e+02
-1.543134543934648016e-04 2.014217833497943957e+02
-1.528551628195935546e-04 1.778789775037145375e+02
-1.513968712457223077e-04 2.301963238283535702e+02
-1.499385796718511691e-04 1.647996409225590639e+02
-1.484802880979799221e-04 1.948821150592166589e+02
-1.470219965241086751e-04 2.210407882215276061e+02
-1.455637049502374282e-04 2.419677267513763752e+02
-1.441054133763661812e-04 2.419677267513763752e+02
-1.426471218024949342e-04 2.249645891958742538e+02
-1.411888302286236872e-04 2.825136701529793868e+02
-1.397305386547525487e-04 2.864374711273050025e+02
-1.382722470808813017e-04 2.969009403922294155e+02
-1.368139555070100547e-04 3.086723433152693588e+02
-1.353556639331388077e-04 3.060564759990382413e+02
-1.338973723592675608e-04 2.681263999136873508e+02
-1.324390807853963138e-04 3.139040779477315368e+02
-1.309807892115250668e-04 3.662214242723806592e+02
-1.295224976376539282e-04 3.845324954859425475e+02
-1.280642060637825728e-04 3.636055569561493712e+02
-1.266059144899114343e-04 3.740690262210745232e+02
-1.251476229160402957e-04 4.054594340157897250e+02
-1.236893313421689403e-04 3.766848935373058112e+02
-1.222310397682978018e-04 4.290022398618678494e+02
-1.207727481944264464e-04 4.603926476567071404e+02
-1.193144566205553078e-04 4.708561169216322924e+02
-1.178561650466841693e-04 5.571797383571820319e+02
-1.163978734728128139e-04 5.401766008017615377e+02
-1.149395818989416753e-04 5.257893305624112372e+02
-1.134812903250703199e-04 5.284051978787207418e+02
-1.120229987511991813e-04 5.754908095707983193e+02
-1.105647071773278260e-04 5.833384115195777895e+02
-1.091064156034566874e-04 6.788175685620199147e+02
-1.076481240295855488e-04 6.945127724593044150e+02
-1.061898324557141934e-04 7.193635119636048785e+02
-1.047315408818430549e-04 6.918969051430734680e+02
-1.032732493079716995e-04 7.272111139122987424e+02
-1.018149577341005609e-04 8.161506026641626477e+02
-1.003566661602294224e-04 8.580044797237356988e+02
-9.889837458635806697e-05 8.959345558092170450e+02
-9.744008301248692841e-05 9.574074377405099767e+02
-9.598179143861557301e-05 1.022804120646434626e+03
-9.452349986474443445e-05 1.018880319671936149e+03
-9.306520829087307906e-05 1.046346926492516104e+03
-9.160691671700194050e-05 1.111743609398298531e+03
-9.014862514313080194e-05 1.164060955722751260e+03
-8.869033356925944654e-05 1.275235316662754030e+03
-8.723204199538830798e-05 1.293546387876180916e+03
-8.577375042151695259e-05 1.370714473705196269e+03
-8.431545884764581403e-05 1.447882559533803942e+03
-8.285716727377445863e-05 1.483196768303141653e+03
-8.139887569990332007e-05 1.629685338012094007e+03
-7.994058412603218151e-05 1.616606001430697233e+03
-7.848229255216082612e-05 1.768326305772352498e+03
-7.702400097828968756e-05 1.765710438455858593e+03
-7.556570940441833216e-05 1.892580003293338677e+03
-7.410741783054719360e-05 1.950129084250427013e+03
-7.264912625667605504e-05 2.168554005155417599e+03
-7.119083468280469965e-05 2.245722090984562783e+03
-6.973254310893356109e-05 2.309810840231886232e+03
-6.827425153506220569e-05 2.445835940676256541e+03
-6.681595996119106713e-05 2.579245173803668877e+03
-6.535766838731971173e-05 2.702190937666923219e+03
-6.389937681344857318e-05 2.779359023495745987e+03
-6.244108523957743462e-05 2.938926929785417997e+03
-6.098279366570607922e-05 3.081491698520460432e+03
-5.952450209183494066e-05 3.158659784348813446e+03
-5.806621051796358526e-05 3.301224553083888622e+03
-5.660791894409244671e-05 3.611204830057296476e+03
-5.514962737022130815e-05 3.595509626159374420e+03
-5.369133579634995275e-05 3.829629750962609251e+03
-5.223304422247881419e-05 4.011432529440087364e+03
-5.077475264860745879e-05 4.155305231833404832e+03
-4.931646107473632024e-05 4.399888825900376105e+03
-4.785816950086496484e-05 4.585615405353451933e+03
-4.639987792699382628e-05 4.682402496054010044e+03
-4.494158635312268772e-05 4.886440146719323820e+03
-4.348329477925133232e-05 5.026389048138425096e+03
-4.202500320538019377e-05 5.319366187555538090e+03
-4.056671163150883837e-05 5.359912130957914087e+03
-3.910842005763769981e-05 5.743136692784943989e+03
-3.765012848376634441e-05 5.875237992255478275e+03
-3.619183690989520585e-05 6.117205719006872641e+03
-3.473354533602406730e-05 6.387947986235861208e+03
-3.327525376215271190e-05 6.597217371535314669e+03
-3.181696218828157334e-05 6.572366632030139954e+03
-3.035867061441021794e-05 6.810410557808165322e+03
-2.890037904053907938e-05 6.928124587038572827e+03
-2.744208746666794083e-05 7.272111139121906490e+03
-2.598379589279658543e-05 7.310041215208341782e+03
-2.452550431892544687e-05 7.762586260915200000e+03
-2.306721274505409147e-05 7.674954705822606229e+03
-2.160892117118295291e-05 7.914306565256592876e+03
-2.015062959731159752e-05 8.264832785632763262e+03
-1.869233802344045896e-05 8.266140719290877314e+03
-1.723404644956932040e-05 8.403473753391770515e+03
-1.577575487569796500e-05 8.597047934794136381e+03
-1.431746330182682644e-05 8.582660664553588504e+03
-1.285917172795547105e-05 8.743536504503088508e+03
-1.140088015408433249e-05 8.870406069340306203e+03
-9.942588580213193930e-06 8.815472855698139028e+03
-8.484297006341838532e-06 9.248398896535727545e+03
-7.026005432470699974e-06 9.308563844807662463e+03
-5.567713858599344576e-06 9.320335247732087737e+03
-4.109422284728206018e-06 9.257554432141159850e+03
-2.651130710856850620e-06 9.288944839937312281e+03
-1.192839136985712062e-06 9.043053312211572120e+03
2.654524368854264960e-07 9.270633768722314926e+03
1.723744010756781894e-06 9.287636906279196410e+03
3.182035584627920452e-06 9.095370658534844551e+03
4.640327158499275850e-06 9.281097237988618872e+03
6.098618732370414408e-06 9.240551294587034135e+03
7.556910306241552966e-06 9.104526194141653832e+03
9.015201880112908364e-06 9.133300734621550873e+03
1.047349345398404692e-05 9.069211985372536219e+03
1.193178502785540232e-05 9.124145199014741593e+03
1.339007660172654088e-05 8.798469718142638158e+03
1.484836817559789628e-05 8.769695177665402298e+03
1.630665974946903483e-05 8.611435205033409147e+03
1.776495132334017339e-05 8.536882986519547558e+03
1.922324289721152879e-05 8.416553089974177055e+03
2.068153447108266735e-05 7.941773172077017080e+03
2.213982604495402275e-05 7.927385901838925747e+03
2.359811761882516130e-05 7.779589398470700871e+03
2.505640919269651670e-05 7.498383661976994517e+03
2.651470076656765526e-05 7.493151927344531941e+03
2.797299234043879382e-05 7.255108001566405619e+03
2.943128391431014922e-05 7.128238436730266585e+03
3.088957548818128777e-05 6.661306120781991012e+03
3.234786706205264317e-05 6.796023287568892556e+03
3.380615863592378173e-05 6.616836376407049102e+03
3.526445020979492029e-05 6.288545028219087726e+03
3.672274178366627569e-05 6.153827861434110673e+03
3.818103335753741424e-05 6.003415490749918717e+03
3.963932493140876964e-05 5.833384115195777667e+03
4.109761650527990820e-05 5.558718046990666153e+03
4.255590807915126360e-05 5.235658433436928135e+03
4.401419965302240216e-05 5.116636470548403850e+03
4.547249122689354071e-05 4.870744942821938821e+03
4.693078280076489611e-05 4.870744942822662779e+03
4.838907437463603467e-05 4.560764665848577351e+03
4.984736594850739007e-05 4.314873138123513854e+03
5.130565752237852863e-05 4.211546379132378206e+03
5.276394909624966718e-05 4.020588065046895736e+03
5.422224067012102258e-05 3.719763323680895155e+03
5.568053224399216114e-05 3.662214242723262032e+03
5.713882381786351654e-05 3.451636923767187909e+03
5.859711539173465510e-05 3.373160904279747683e+03
6.005540696560601049e-05 3.259370676024188015e+03
6.151369853947714905e-05 2.978164939529324329e+03
6.297199011334828761e-05 2.958545934657149701e+03
6.443028168721964301e-05 2.784590758128208563e+03
6.588857326109078157e-05 2.636794254760748572e+03
6.734686483496213696e-05 2.469378746522338133e+03
6.880515640883327552e-05 2.445835940675893198e+03
7.026344798270463092e-05 2.290191835360494679e+03
7.172173955657576948e-05 2.176401607104433879e+03
7.318003113044690804e-05 2.018141634472140595e+03
7.463832270431826343e-05 1.901735538900148185e+03
7.609661427818940199e-05 1.872960998421325485e+03
7.755490585206075739e-05 1.733012097003229883e+03
7.901319742593189595e-05 1.653228143858175599e+03
8.047148899980303451e-05 1.562980721447963788e+03
8.192978057367438990e-05 1.553825185841386656e+03
8.338807214754552846e-05 1.364174805414415232e+03
8.484636372141688386e-05 1.358943070782155473e+03
8.630465529528802242e-05 1.314473326406028036e+03
8.776294686915937782e-05 1.211146567415087475e+03
8.922123844303051637e-05 1.114359476714529819e+03
9.067953001690165493e-05 1.016264452355705316e+03
9.213782159077301033e-05 1.018880319672087694e+03
9.359611316464414889e-05 1.000569248458319862e+03
9.505440473851550429e-05 8.789314182537136730e+02
9.651269631238664284e-05 9.142456270228360609e+02
9.797098788625778140e-05 8.292299392451958511e+02
9.942927946012913680e-05 7.363666495191082504e+02
1.008875710340002754e-04 6.735858339294571806e+02
1.023458626078716308e-04 6.278081558955096853e+02
1.038041541817427693e-04 6.304240232116472953e+02
1.052624457556141247e-04 6.068812173656593814e+02
1.067207373294852633e-04 5.767987432289995695e+02
1.081790289033564018e-04 5.650273403058747590e+02
1.096373204772277572e-04 4.930909891095982402e+02
1.110956120510988958e-04 5.127099939812567300e+02
1.125539036249702512e-04 4.525450457080132765e+02
1.140121951988413897e-04 4.721640505797479364e+02
1.154704867727125283e-04 4.185387705969442322e+02
1.169287783465838837e-04 4.041515003577343919e+02
1.183870699204550223e-04 3.779928271953652938e+02
1.198453614943263777e-04 3.322151491613739154e+02
1.213036530681975162e-04 3.073644096571309206e+02
1.227619446420688716e-04 2.942850730760201827e+02
1.242202362159400102e-04 3.282913481870269834e+02
1.256785277898111487e-04 2.772819355204755425e+02
1.271368193636825041e-04 2.864374711273263188e+02
1.285951109375536427e-04 2.458915277257047478e+02
1.300534025114249981e-04 2.458915277257412981e+02
1.315116940852961366e-04 2.210407882215111783e+02
1.329699856591674920e-04 2.380439257770474342e+02
1.344282772330386306e-04 2.001138496916937299e+02
1.358865688069097691e-04 1.726472428712395129e+02
1.373448603807811245e-04 1.857265794524216176e+02
1.388031519546522631e-04 1.700313755550085943e+02
1.402614435285236185e-04 1.373330341021427614e+02
1.417197351023947571e-04 1.307933658115645130e+02
1.431780266762658956e-04 1.595679062900850056e+02
1.446363182501372510e-04 1.307933658115645130e+02
1.460946098240083896e-04 1.347171667858914361e+02
1.475529013978797450e-04 1.595679062901087093e+02
1.490111929717508835e-04 1.190219628885060246e+02
1.504694845456222389e-04 1.124822945979454971e+02
1.519277761194933775e-04 1.137902282560611411e+02
1.533860676933645160e-04 9.940295801677426368e+01
1.548443592672358714e-04 1.137902282560611411e+02
1.563026508411070100e-04 8.763155509373520147e+01
1.577609424149783654e-04 8.109188680317001285e+01
1.592192339888495040e-04 8.893948875186387681e+01
1.606775255627206425e-04 7.586015217069613925e+01
1.621358171365919979e-04 8.501568777751694483e+01
1.635941087104631365e-04 7.193635119634978992e+01
1.650524002843344919e-04 8.239982046128565685e+01
1.665106918582056304e-04 6.147288193142618695e+01
1.679689834320769858e-04 7.978395314505435465e+01
1.694272750059481244e-04 5.100941266651016548e+01
1.708855665798192629e-04 6.016494827331073481e+01
1.723438581536906183e-04 5.100941266651016548e+01
1.738021497275617569e-04 4.708561169215622755e+01
1.752604413014331123e-04 5.885701461520403655e+01
1.767187328753042509e-04 4.708561169215622755e+01
1.781770244491756063e-04 5.362527998274145347e+01
1.796353160230467448e-04 5.231734632462580947e+01
1.810936075969178834e-04 2.746660682042446666e+01
1.825518991707892388e-04 3.531420876912242335e+01
1.840101907446603773e-04 3.008247413665536740e+01
1.854684823185317327e-04 2.746660682042855228e+01
1.869267738924028713e-04 3.008247413665984027e+01
1.883850654662740098e-04 2.354280584607811377e+01
1.898433570401453652e-04 3.269834145289112826e+01
1.913016486140165038e-04 4.054594340157897392e+01
1.927599401878878592e-04 2.485073950419726074e+01
1.942182317617589977e-04 4.446974437592533036e+01
1.956765233356303531e-04 2.746660682042855228e+01
1.971348149095014917e-04 3.531420876912242335e+01
1.985931064833726303e-04 2.092693852984721303e+01
2.000513980572439857e-04 2.485073950419726074e+01
2.015096896311151242e-04 2.485073950419356592e+01
2.029679812049864796e-04 3.008247413665984027e+01
2.044262727788576182e-04 1.831107121361903367e+01
2.058845643527287567e-04 2.354280584607811377e+01
2.073428559266001121e-04 1.569520389738774391e+01
2.088011475004712507e-04 2.485073950419356592e+01
2.102594390743426061e-04 2.223487218796596920e+01
2.117177306482137446e-04 1.569520389738540977e+01
2.131760222220851000e-04 2.092693852985032521e+01
2.146343137959562386e-04 1.700313755550338968e+01
2.160926053698273772e-04 6.539668290577253629e+00
2.175508969436987326e-04 7.847601948693871954e+00
2.190091885175698711e-04 1.438727023926995940e+01
2.204674800914412265e-04 1.177140292304080660e+01
2.219257716653123651e-04 1.307933658115645237e+01
2.233840632391835036e-04 1.569520389738540977e+01
2.248423548130548590e-04 1.046346926492516261e+01
2.263006463869259976e-04 1.831107121361631229e+01
2.277589379607973530e-04 7.847601948693871954e+00
2.292172295346684915e-04 1.307933658115450726e+01
2.306755211085398469e-04 5.231734632462581303e+00
2.321338126824109855e-04 6.539668290578226184e+00
2.335921042562821241e-04 2.615867316230901629e+00
2.350503958301534795e-04 7.847601948693871954e+00
2.365086874040246180e-04 1.046346926492360652e+01
2.379669789778959734e-04 9.155535606809516835e+00
2.394252705517671120e-04 1.700313755550086015e+01
2.408835621256384674e-04 5.231734632462581303e+00
2.423418536995096059e-04 9.155535606809516835e+00
2.438001452733807445e-04 3.923800974346352444e+00
2.452584368472520999e-04 9.155535606809516835e+00
2.467167284211232384e-04 3.923800974346352444e+00
2.481750199949945938e-04 5.231734632462581303e+00
2.496333115688657324e-04 3.923800974346935977e+00
2.510916031427368710e-04 1.307933658115450726e+01
2.525498947166082263e-04 3.923800974346935977e+00
2.540081862904793649e-04 1.046346926492360652e+01
2.554664778643507203e-04 6.539668290578226184e+00
2.569247694382218589e-04 5.231734632461803258e+00
2.583830610120932143e-04 7.847601948693871954e+00
2.598413525859643528e-04 1.438727023927209814e+01
2.612996441598354914e-04 7.847601948692704887e+00
2.627579357337068468e-04 5.231734632462581303e+00
2.642162273075779853e-04 1.438727023926995940e+01
2.656745188814493407e-04 9.155535606809516835e+00
2.671328104553204793e-04 3.923800974346935977e+00
2.685911020291916178e-04 2.615867316230901629e+00
2.700493936030629732e-04 1.307933658115645326e+00
2.715076851769341118e-04 7.847601948692704887e+00
2.729659767508054672e-04 2.615867316231290651e+00
2.744242683246766058e-04 5.231734632461803258e+00
2.758825598985479612e-04 1.046346926492516261e+01
2.773408514724190997e-04 7.847601948693871954e+00
2.787991430462902383e-04 3.923800974346352444e+00
2.802574346201615937e-04 6.539668290578226184e+00
2.817157261940327322e-04 5.231734632461803258e+00
2.831740177679040876e-04 6.539668290578226184e+00
2.846323093417752262e-04 2.615867316230901629e+00
2.860906009156465816e-04 3.923800974346935977e+00
2.875488924895177201e-04 1.177140292304080660e+01
2.890071840633888587e-04 5.231734632461803258e+00
2.904654756372602141e-04 3.923800974346935977e+00
2.919237672111313527e-04 2.615867316230901629e+00
2.933820587850027081e-04 5.231734632462581303e+00
2.948403503588738466e-04 7.847601948693871954e+00
2.962986419327449852e-04 3.923800974346352444e+00
2.977569335066163406e-04 6.539668290578226184e+00
2.992152250804874791e-04 7.847601948692704887e+00
3.006735166543588345e-04 2.615867316231290651e+00
3.021318082282299731e-04 2.615867316230901629e+00
3.035900998021013285e-04 3.923800974346935977e+00
3.050483913759724670e-04 1.307933658115645326e+00
3.065066829498436056e-04 5.231734632461803258e+00
3.079649745237149610e-04 3.923800974346935977e+00
3.094232660975860996e-04 6.539668290577253629e+00
3.108815576714574549e-04 2.615867316231290651e+00
3.123398492453285935e-04 0.000000000000000000e+00
3.137981408191997321e-04 1.307933658115450815e+00
3.152564323930710875e-04 2.615867316231290651e+00
3.167147239669422260e-04 2.615867316230901629e+00
3.181730155408135814e-04 0.000000000000000000e+00
3.196313071146847200e-04 3.923800974346352444e+00
3.210895986885560754e-04 3.923800974346935977e+00
3.225478902624272139e-04 1.307933658115645326e+00
3.240061818362983525e-04 2.615867316230901629e+00
3.254644734101697079e-04 0.000000000000000000e+00
3.269227649840408464e-04 2.615867316230901629e+00
3.283810565579122018e-04 1.307933658115645326e+00
3.298393481317833404e-04 5.231734632462581303e+00
3.312976397056544790e-04 2.615867316230901629e+00
3.327559312795258344e-04 3.923800974346935977e+00
3.342142228533969729e-04 5.231734632461803258e+00
3.356725144272683283e-04 2.615867316231290651e+00
3.371308060011394669e-04 2.615867316230901629e+00
3.385890975750108223e-04 5.231734632462581303e+00
3.400473891488819608e-04 3.923800974346935977e+00
3.415056807227530994e-04 1.307933658115450815e+00
3.429639722966244548e-04 3.923800974346935977e+00
3.444222638704955933e-04 2.615867316230901629e+00
3.458805554443669487e-04 1.307933658115645326e+00
3.473388470182380873e-04 1.307933658115450815e+00
3.487971385921094427e-04 1.307933658115645326e+00
3.502554301659805813e-04 0.000000000000000000e+00
3.517137217398517198e-04 0.000000000000000000e+00
3.531720133137230752e-04 0.000000000000000000e+00
3.546303048875942138e-04 1.307933658115450815e+00
3.560885964614655692e-04 1.307933658115645326e+00
3.575468880353367077e-04 2.615867316231290651e+00
3.590051796092078463e-04 1.307933658115450815e+00
3.604634711830792017e-04 3.923800974346935977e+00
3.619217627569503402e-04 1.307933658115450815e+00
3.633800543308216956e-04 1.307933658115645326e+00
3.648383459046928342e-04 0.000000000000000000e+00
3.662966374785641896e-04 1.307933658115645326e+00
3.677549290524353282e-04 2.615867316231290651e+00
3.692132206263064667e-04 2.615867316230901629e+00
3.706715122001778221e-04 3.923800974346935977e+00
3.721298037740489607e-04 2.615867316230901629e+00
3.735880953479203161e-04 6.539668290578226184e+00
3.750463869217914546e-04 1.307933658115645326e+00
3.765046784956625932e-04 2.615867316230901629e+00
3.779629700695339486e-04 1.307933658115645326e+00
3.794212616434050871e-04 0.000000000000000000e+00
3.808795532172764425e-04 1.307933658115645326e+00
3.823378447911475811e-04 1.307933658115450815e+00
3.837961363650189365e-04 1.307933658115645326e+00
3.852544279388900750e-04 1.307933658115645326e+00
3.867127195127612136e-04 1.307933658115450815e+00
3.881710110866325690e-04 1.307933658115645326e+00
3.896293026605037076e-04 3.923800974346352444e+00
3.910875942343750630e-04 0.000000000000000000e+00
3.925458858082462015e-04 1.307933658115450815e+00
3.940041773821175569e-04 1.307933658115645326e+00
3.954624689559886955e-04 1.307933658115645326e+00
3.969207605298598340e-04 1.307933658115450815e+00
3.983790521037311894e-04 0.000000000000000000e+00
3.998373436776023280e-04 1.307933658115450815e+00
4.012956352514736834e-04 0.000000000000000000e+00
4.027539268253448219e-04 1.307933658115645326e+00
4.042122183992159605e-04 2.615867316230901629e+00
4.056705099730873159e-04 1.307933658115645326e+00
4.071288015469584545e-04 2.615867316230901629e+00
4.085870931208298099e-04 1.307933658115645326e+00
4.100453846947009484e-04 2.615867316230901629e+00
4.115036762685723038e-04 0.000000000000000000e+00
4.129619678424434424e-04 1.307933658115645326e+00
4.144202594163145809e-04 1.307933658115450815e+00
4.158785509901859363e-04 0.000000000000000000e+00
4.173368425640570749e-04 1.307933658115450815e+00
4.187951341379284303e-04 0.000000000000000000e+00
4.202534257117995688e-04 1.307933658115645326e+00
4.217117172856707074e-04 0.000000000000000000e+00
4.231700088595420628e-04 1.307933658115645326e+00
4.246283004334132014e-04 0.000000000000000000e+00
4.260865920072845568e-04 3.923800974346935977e+00
4.275448835811556953e-04 1.307933658115450815e+00
4.290031751550270507e-04 3.923800974346935977e+00
4.304614667288981893e-04 2.615867316231290651e+00
4.319197583027693278e-04 0.000000000000000000e+00
4.333780498766406832e-04 0.000000000000000000e+00
4.348363414505118218e-04 0.000000000000000000e+00
4.362946330243831772e-04 2.615867316231290651e+00
4.377529245982543157e-04 1.307933658115450815e+00
4.392112161721256711e-04 1.307933658115645326e+00
4.406695077459968097e-04 1.307933658115645326e+00
4.421277993198679482e-04 0.000000000000000000e+00
4.435860908937393036e-04 0.000000000000000000e+00
4.450443824676104422e-04 0.000000000000000000e+00
4.465026740414817976e-04 1.307933658115645326e+00
4.479609656153529362e-04 0.000000000000000000e+00
4.494192571892240747e-04 0.000000000000000000e+00
4.508775487630954301e-04 2.615867316231290651e+00
4.523358403369665687e-04 2.615867316230901629e+00
4.537941319108379241e-04 0.000000000000000000e+00
4.552524234847090626e-04 1.307933658115450815e+00
4.567107150585804180e-04 0.000000000000000000e+00
4.581690066324515566e-04 1.307933658115645326e+00
4.596272982063226951e-04 0.000000000000000000e+00
4.610855897801940505e-04 0.000000000000000000e+00
4.625438813540651891e-04 1.307933658115450815e+00
4.640021729279365445e-04 0.000000000000000000e+00
4.654604645018076831e-04 0.000000000000000000e+00
4.669187560756788216e-04 1.307933658115450815e+00
4.683770476495501770e-04 2.615867316231290651e+00
4.698353392234213156e-04 3.923800974346352444e+00
4.712936307972926710e-04 0.000000000000000000e+00
4.727519223711638095e-04 1.307933658115450815e+00
4.742102139450351649e-04 0.000000000000000000e+00
4.756685055189063035e-04 0.000000000000000000e+00
4.771267970927774420e-04 1.307933658115450815e+00
4.785850886666487974e-04 0.000000000000000000e+00
4.800433802405199360e-04 0.000000000000000000e+00
4.815016718143912914e-04 0.000000000000000000e+00
4.829599633882624300e-04 1.307933658115645326e+00
4.844182549621335685e-04 0.000000000000000000e+00
4.858765465360049239e-04 0.000000000000000000e+00
4.873348381098760625e-04 1.307933658115450815e+00
4.887931296837474179e-04 0.000000000000000000e+00
4.902514212576185564e-04 0.000000000000000000e+00
4.917097128314899118e-04 2.615867316231290651e+00
4.931680044053610504e-04 0.000000000000000000e+00
4.946262959792321889e-04 0.000000000000000000e+00
4.960845875531035443e-04 0.000000000000000000e+00
4.975428791269746829e-04 0.000000000000000000e+00
4.990011707008460383e-04 2.615867316231290651e+00
5.004594622747171768e-04 0.000000000000000000e+00
5.019177538485885322e-04 1.307933658115645326e+00
5.033760454224596708e-04 2.615867316231290651e+00
5.048343369963308094e-04 0.000000000000000000e+00
5.062926285702021648e-04 0.000000000000000000e+00
5.077509201440733033e-04 1.307933658115450815e+00
5.092092117179446587e-04 0.000000000000000000e+00
5.106675032918157973e-04 2.615867316231290651e+00
5.121257948656869358e-04 1.307933658115450815e+00
5.135840864395582912e-04 0.000000000000000000e+00
5.150423780134294298e-04 0.000000000000000000e+00
5.165006695873007852e-04 0.000000000000000000e+00
5.179589611611719237e-04 0.000000000000000000e+00
5.194172527350432791e-04 0.000000000000000000e+00
5.208755443089144177e-04 0.000000000000000000e+00
5.223338358827855563e-04 0.000000000000000000e+00
5.237921274566569117e-04 0.000000000000000000e+00
5.252504190305280502e-04 1.307933658115450815e+00
5.267087106043994056e-04 0.000000000000000000e+00
5.281670021782705442e-04 0.000000000000000000e+00
5.296252937521416827e-04 0.000000000000000000e+00
5.310835853260130381e-04 0.000000000000000000e+00
5.325418768998841767e-04 0.000000000000000000e+00
5.340001684737555321e-04 0.000000000000000000e+00
5.354584600476266706e-04 1.307933658115450815e+00
5.369167516214980260e-04 1.307933658115645326e+00
5.383750431953691646e-04 0.000000000000000000e+00
5.398333347692403032e-04 1.307933658115450815e+00
5.412916263431116586e-04 1.307933658115645326e+00
5.427499179169827971e-04 0.000000000000000000e+00
5.442082094908541525e-04 0.000000000000000000e+00
5.456665010647252911e-04 1.307933658115450815e+00
5.471247926385966465e-04 1.307933658115645326e+00
5.485830842124677850e-04 0.000000000000000000e+00
5.500413757863389236e-04 0.000000000000000000e+00
5.514996673602102790e-04 0.000000000000000000e+00
5.529579589340814175e-04 0.000000000000000000e+00
5.544162505079527729e-04 0.000000000000000000e+00
5.558745420818239115e-04 0.000000000000000000e+00
5.573328336556950501e-04 0.000000000000000000e+00
5.587911252295664054e-04 0.000000000000000000e+00
5.602494168034375440e-04 0.000000000000000000e+00
5.617077083773088994e-04 0.000000000000000000e+00
5.631659999511800380e-04 0.000000000000000000e+00
5.646242915250513934e-04 0.000000000000000000e+00
5.660825830989225319e-04 1.307933658115645326e+00
5.675408746727936705e-04 0.000000000000000000e+00
5.689991662466650259e-04 0.000000000000000000e+00
5.704574578205361644e-04 0.000000000000000000e+00
5.719157493944075198e-04 0.000000000000000000e+00
5.733740409682786584e-04 0.000000000000000000e+00
5.748323325421497969e-04 0.000000000000000000e+00
5.762906241160211523e-04 0.000000000000000000e+00
5.777489156898922909e-04 0.000000000000000000e+00
5.792072072637636463e-04 0.000000000000000000e+00
5.806654988376347849e-04 1.307933658115450815e+00
5.821237904115061403e-04 0.000000000000000000e+00
5.835820819853772788e-04 0.000000000000000000e+00
5.850403735592484174e-04 0.000000000000000000e+00
5.864986651331197728e-04 0.000000000000000000e+00
5.879569567069909113e-04 0.000000000000000000e+00
5.894152482808622667e-04 0.000000000000000000e+00
5.908735398547334053e-04 1.307933658115645326e+00
5.923318314286045438e-04 0.000000000000000000e+00
5.937901230024758992e-04 0.000000000000000000e+00
5.952484145763470378e-04 0.000000000000000000e+00
5.967067061502183932e-04 0.000000000000000000e+00
5.981649977240895318e-04 0.000000000000000000e+00
5.996232892979608872e-04 1.307933658115645326e+00
6.010815808718320257e-04 0.000000000000000000e+00
6.025398724457031643e-04 0.000000000000000000e+00
6.039981640195745197e-04 0.000000000000000000e+00
6.054564555934456582e-04 0.000000000000000000e+00
6.069147471673170136e-04 0.000000000000000000e+00
6.083730387411881522e-04 0.000000000000000000e+00
6.098313303150595076e-04 0.000000000000000000e+00
6.112896218889306461e-04 0.000000000000000000e+00
6.127479134628017847e-04 0.000000000000000000e+00
6.142062050366731401e-04 0.000000000000000000e+00
6.156644966105442787e-04 0.000000000000000000e+00
6.171227881844156340e-04 0.000000000000000000e+00
6.185810797582867726e-04 0.000000000000000000e+00
6.200393713321579112e-04 0.000000000000000000e+00
6.214976629060292666e-04 0.000000000000000000e+00
6.229559544799004051e-04 0.000000000000000000e+00
6.244142460537717605e-04 0.000000000000000000e+00
6.258725376276428991e-04 0.000000000000000000e+00
6.273308292015142545e-04 0.000000000000000000e+00
6.287891207753853930e-04 0.000000000000000000e+00
6.302474123492565316e-04 0.000000000000000000e+00
6.317057039231278870e-04 0.000000000000000000e+00
6.331639954969990255e-04 0.000000000000000000e+00
6.346222870708703809e-04 0.000000000000000000e+00
6.360805786447415195e-04 0.000000000000000000e+00
6.375388702186126581e-04 0.000000000000000000e+00
6.389971617924840135e-04 0.000000000000000000e+00
6.404554533663551520e-04 0.000000000000000000e+00
6.419137449402265074e-04 0.000000000000000000e+00
6.433720365140976460e-04 1.307933658115450815e+00
6.448303280879690014e-04 0.000000000000000000e+00
6.462886196618401399e-04 0.000000000000000000e+00
6.477469112357112785e-04 0.000000000000000000e+00
6.492052028095826339e-04 0.000000000000000000e+00
6.506634943834537724e-04 0.000000000000000000e+00
6.521217859573251278e-04 0.000000000000000000e+00
6.535800775311962664e-04 0.000000000000000000e+00
6.550383691050676218e-04 0.000000000000000000e+00
6.564966606789387604e-04 0.000000000000000000e+00
6.579549522528098989e-04 0.000000000000000000e+00
6.594132438266812543e-04 0.000000000000000000e+00
6.608715354005523929e-04 0.000000000000000000e+00
6.623298269744237483e-04 0.000000000000000000e+00
6.637881185482948868e-04 0.000000000000000000e+00
6.652464101221660254e-04 0.000000000000000000e+00
6.667047016960373808e-04 0.000000000000000000e+00
6.681629932699085193e-04 0.000000000000000000e+00
6.696212848437798747e-04 0.000000000000000000e+00
6.710795764176510133e-04 0.000000000000000000e+00
6.725378679915223687e-04 0.000000000000000000e+00
6.739961595653935073e-04 0.000000000000000000e+00
6.754544511392646458e-04 0.000000000000000000e+00
6.769127427131360012e-04 0.000000000000000000e+00
6.783710342870071398e-04 1.307933658115450815e+00
6.798293258608784952e-04 0.000000000000000000e+00
6.812876174347496337e-04 0.000000000000000000e+00
6.827459090086207723e-04 0.000000000000000000e+00
6.842042005824921277e-04 0.000000000000000000e+00
6.856624921563632662e-04 0.000000000000000000e+00
6.871207837302346216e-04 0.000000000000000000e+00
6.885790753041057602e-04 1.307933658115450815e+00
6.900373668779771156e-04 0.000000000000000000e+00
6.914956584518482541e-04 0.000000000000000000e+00
6.929539500257193927e-04 0.000000000000000000e+00
6.944122415995907481e-04 0.000000000000000000e+00
6.958705331734618867e-04 0.000000000000000000e+00
6.973288247473332421e-04 0.000000000000000000e+00
6.987871163212043806e-04 0.000000000000000000e+00
7.002454078950755192e-04 0.000000000000000000e+00
7.017036994689468746e-04 0.000000000000000000e+00
7.031619910428180131e-04 0.000000000000000000e+00
7.046202826166893685e-04 0.000000000000000000e+00
7.060785741905605071e-04 0.000000000000000000e+00
7.075368657644318625e-04 0.000000000000000000e+00
7.089951573383030010e-04 0.000000000000000000e+00
7.104534489121741396e-04 0.000000000000000000e+00
7.119117404860454950e-04 0.000000000000000000e+00
7.133700320599166336e-04 0.000000000000000000e+00
7.148283236337879890e-04 0.000000000000000000e+00
7.162866152076591275e-04 0.000000000000000000e+00
7.177449067815304829e-04 0.000000000000000000e+00
7.192031983554016215e-04 0.000000000000000000e+00
7.206614899292727600e-04 0.000000000000000000e+00
7.221197815031441154e-04 0.000000000000000000e+00
7.235780730770152540e-04 0.000000000000000000e+00
7.250363646508866094e-04 0.000000000000000000e+00
7.264946562247577479e-04 0.000000000000000000e+00
7.279529477986288865e-04 0.000000000000000000e+00
7.294112393725002419e-04 0.000000000000000000e+00
7.308695309463713805e-04 0.000000000000000000e+00
7.323278225202427359e-04 0.000000000000000000e+00
7.337861140941138744e-04 0.000000000000000000e+00
7.352444056679852298e-04 0.000000000000000000e+00
7.367026972418563684e-04 0.000000000000000000e+00
7.381609888157275069e-04 0.000000000000000000e+00
7.396192803895988623e-04 0.000000000000000000e+00
7.410775719634700009e-04 1.307933658115450815e+00


==> Data/ResNet50V2_end_layer_e50_pdf_without_quantization.txt <==
-1.107306997918313263e-03 6.330877328775861739e-18 3.652286931068786264e-96
-1.105848706344442125e-03 6.862076514149700778e-18 6.671490406052265048e-96
-1.104390414770570769e-03 7.437647763442040949e-18 1.217687184521408458e-95
-1.102932123196699414e-03 8.061280609134647518e-18 2.220769569667408817e-95
-1.101473831622828276e-03 8.736969928528503848e-18 4.046934294583894050e-95
-1.100015540048957137e-03 9.469041092259698224e-18 7.368917625616507690e-95
-1.098557248475085782e-03 1.026217717381771166e-17 1.340713996083019109e-94
-1.097098956901214643e-03 1.112144838811245760e-17 2.437381314873057132e-94
-1.095640665327343288e-03 1.205234394076604806e-17 4.427572739090266086e-94
-1.094182373753472149e-03 1.306080648453312294e-17 8.036423687598165004e-94
-1.092724082179601010e-03 1.415326939517377966e-17 1.457521058826574759e-93
-1.091265790605729655e-03 1.533669709630124208e-17 2.641324407545499811e-93
-1.089807499031858517e-03 1.661862868131102419e-17 4.782814571621679526e-93
-1.088349207457987161e-03 1.800722510058630983e-17 8.653668129398117108e-93
-1.086890915884116023e-03 1.951132020386681652e-17 1.564486503662151934e-92
-1.085432624310244884e-03 2.114047595112046373e-17 2.826170110850348150e-92
-1.083974332736373529e-03 2.290504213058498718e-17 5.101285970152614508e-92
-1.082516041162502173e-03 2.481622095001471878e-17 9.200595426423717593e-92
-1.081057749588631035e-03 2.688613689673809154e-17 1.658086147724126930e-91
-1.079599458014759896e-03 2.912791229407266601e-17 2.985747937612295997e-91
-1.078141166440888758e-03 3.155574901614880387e-17 5.372223643624784538e-91
-1.076682874867017402e-03 3.418501686048207310e-17 9.658505239662893416e-91
-1.075224583293146047e-03 3.703234911788456540e-17 1.735084573696968286e-90
-1.073766291719274908e-03 4.011574592282472281e-17 3.114485192224695081e-90
-1.072308000145403770e-03 4.345468601431198088e-17 5.586075292973954550e-90
-1.070849708571532631e-03 4.707024758814035188e-17 1.001110906660391339e-89
-1.069391416997661276e-03 5.098523897614304963e-17 1.792720123561159629e-89
-1.067933125423789920e-03 5.522433994730168358e-17 3.207729123470534111e-89
-1.066474833849918782e-03 5.981425448950417390e-17 5.735057464093123155e-89
-1.065016542276047643e-03 6.478387599980039532e-17 1.024549046270257659e-88
-1.063558250702176288e-03 7.016446588557149270e-17 1.828869115394121827e-88
-1.062099959128305149e-03 7.598984665957109083e-17 3.262025798495043672e-88
-1.060641667554433794e-03 8.229661069878702433e-17 5.813625470556508360e-88
-1.059183375980562655e-03 8.912434593093665320e-17 1.035289004098257531e-87
-1.057725084406691517e-03 9.651587981388889396e-17 1.842175685145951737e-87
-1.056266792832820161e-03 1.045175430827453129e-16 3.275332413611961995e-87
-1.054808501258948806e-03 1.131794548575916459e-16 5.818815854206905887e-87
-1.053350209685077667e-03 1.225558308325803901e-16 1.032924876163557752e-86
-1.051891918111206529e-03 1.327053164048236616e-16 1.832136188531895869e-86
-1.050433626537335390e-03 1.436913467504005815e-16 3.247144850057423898e-86
-1.048975334963464035e-03 1.555825360154467719e-16 5.750431897425525554e-86
-1.047517043389592679e-03 1.684530979637057919e-16 1.017546253520385776e-85
-1.046058751815721541e-03 1.823833006092113826e-16 1.799130838363990284e-85
-1.044600460241850402e-03 1.974599575648369123e-16 3.178529370751364923e-85
-1.043142168667979264e-03 2.137769590556619319e-16 5.611055996933235554e-85
-1.041683877094107908e-03 2.314358457816360028e-16 9.897325875090491373e-85
-1.040225585520236553e-03 2.505464290682027255e-16 1.744399806700849285e-84
-1.038767293946365414e-03 2.712274610180014165e-16 3.072055679639370310e-84
-1.037309002372494276e-03 2.936073586728515083e-16 5.405887814032106993e-84
-1.035850710798623137e-03 3.178249865149109747e-16 9.505169540072229464e-84
-1.034392419224751782e-03 3.440305019809124154e-16 1.669965885886914169e-83
-1.032934127650880426e-03 3.723862690355880139e-16 2.931637202556217745e-83
-1.031475836077009288e-03 4.030678452523561634e-16 5.142422343116065182e-83
-1.030017544503138149e-03 4.362650482827585647e-16 9.013223757703486361e-83
-1.028559252929266794e-03 4.721831080641701916e-16 1.578510432324106758e-82
-1.027100961355395655e-03 5.110439116200839403e-16 2.762292429329216786e-82
-1.025642669781524300e-03 5.530873478523601698e-16 4.829995685115150769e-82
-1.024184378207653161e-03 5.985727603122149527e-16 8.438761743551220444e-82
-1.022726086633782023e-03 6.477805165715740721e-16 1.473213198133267982e-81
-1.021267795059910668e-03 7.010137035003208392e-16 2.569847602269552836e-81
-1.019809503486039312e-03 7.585999584935197723e-16 4.479236886841488525e-81
-1.018351211912168174e-03 8.208934474893932561e-16 7.801095336418747809e-81
-1.016892920338297035e-03 8.882770014779591644e-16 1.357569376635377880e-80
-1.015434628764425896e-03 9.611644241274977653e-16 2.360605274715401445e-80
-1.013976337190554541e-03 1.040002984156182304e-15 4.101470635456703668e-80
-1.012518045616683186e-03 1.125276107154829499e-15 7.120503969380884610e-80
-1.011059754042812047e-03 1.217506282730878303e-15 1.235198490219718762e-79
-1.009601462468940909e-03 1.317258204098503325e-15 2.141004915568712236e-79
-1.008143170895069770e-03 1.425142158594047057e-15 3.708117349095839501e-79
-1.006684879321198415e-03 1.541817689056290134e-15 6.417179209325395969e-79
-1.005226587747327059e-03 1.667997547585759174e-15 1.109659559636607878e-78
-1.003768296173455921e-03 1.804451964896881292e-15 1.917300753855218896e-78
-1.002310004599584782e-03 1.952013260307532440e-15 3.310134342720837366e-78
-1.000851713025713427e-03 2.111580819387278067e-15 5.710260093395652358e-78
-9.993934214518422881e-04 2.284126468415455476e-15 9.842854224510685198e-78
-9.979351298779709327e-04 2.470700277098841790e-15 1.695278714239838606e-77
-9.964768383040997941e-04 2.672436823474248616e-15 2.917534887730537920e-77
-9.950185467302286556e-04 2.890561957595072550e-15 5.017020780882641081e-77
-9.935602551563573002e-04 3.126400103479734933e-15 8.620463845935056297e-77
-9.921019635824859448e-04 3.381382141905877438e-15 1.480029127649701227e-76
-9.906436720086148062e-04 3.657053919984057731e-15 2.539012174912655178e-76
-9.891853804347436677e-04 3.955085437053047755e-15 4.352253639549522106e-76
-9.877270888608725291e-04 4.277280760332212024e-15 7.454499738578645534e-76
-9.862687972870011737e-04 4.625588727962741195e-15 1.275785622451138516e-75
-9.848105057131298183e-04 5.002114501591397820e-15 2.181683746602460418e-75
-9.833522141392586798e-04 5.409132035529499243e-15 3.727870195383437493e-75
-9.818939225653875412e-04 5.849097534772851423e-15 6.364798518666942509e-75
-9.804356309915164026e-04 6.324663979837094484e-15 1.085833989001679192e-74
-9.789773394176450472e-04 6.838696802468927417e-15 1.850960267829949187e-74
-9.775190478437736918e-04 7.394290802875929247e-15 3.152721829908293389e-74
-9.760607562699025533e-04 7.994788406214556461e-15 5.365733568740345104e-74
-9.746024646960314147e-04 8.643799363719369395e-15 9.124886007029358323e-74
-9.731441731221600593e-04 9.345222012100581638e-15 1.550531822985168623e-73
-9.716858815482889208e-04 1.010326621371528211e-14 2.632623862074481942e-73
-9.702275899744175654e-04 1.092247810959245502e-14 4.466340566302000208e-73
-9.687692984005464268e-04 1.180776682770129438e-14 7.571287731352588659e-73
-9.673110068266752883e-04 1.276443329996982373e-14 1.282456252308581925e-72
-9.658527152528039329e-04 1.379820135353501254e-14 2.170552328257934091e-72
-9.643944236789327943e-04 1.491525125460861623e-14 3.670733493542681459e-72
-9.629361321050614389e-04 1.612225589725047831e-14 6.202836612483248043e-72
-9.614778405311903003e-04 1.742641984431553192e-14 1.047328017665543921e-71
-9.600195489573189449e-04 1.883552144398641725e-14 1.766973331261244009e-71
-9.585612573834478064e-04 2.035795826268413975e-14 2.978737005679818195e-71
-9.571029658095766678e-04 2.200279609389211429e-14 5.017521242136478856e-71
-9.556446742357053124e-04 2.377982182259646428e-14 8.445029514672341013e-71
-9.541863826618341739e-04 2.569960044679502978e-14 1.420260525954283077e-70
-9.527280910879628185e-04 2.777353658093842765e-14 2.386655603838737215e-70
-9.512697995140916799e-04 3.001394079139047957e-14 4.007434063053634943e-70
-9.498115079402205414e-04 3.243410114116954980e-14 6.723538702812808955e-70
-9.483532163663491860e-04 3.504836035048826679e-14 1.127156775343924485e-69
-9.468949247924780474e-04 3.787219901113541751e-14 1.888102797265616487e-69
-9.454366332186066920e-04 4.092232532668550323e-14 3.160252898716531283e-69
-9.439783416447355534e-04 4.421677188707651826e-14 5.285340046198698847e-69
-9.425200500708641980e-04 4.777500002547880334e-14 8.832403936679808463e-69
-9.410617584969930595e-04 5.161801234775775907e-14 1.474822668510558746e-68
-9.396034669231219209e-04 5.576847407051653077e-14 2.460682489586168155e-68
-9.381451753492505655e-04 6.025084385283991186e-14 4.102288941620452184e-68
-9.366868837753794270e-04 6.509151485981993660e-14 6.833635446470012358e-68
-9.352285922015080716e-04 7.031896685294125706e-14 1.137449856497584572e-67
-9.337703006276369330e-04 7.596393016376734542e-14 1.891766831451774269e-67
-9.323120090537656860e-04 8.205956247347009592e-14 3.143821256534099187e-67
-9.308537174798944391e-04 8.864163939185098141e-14 5.220390352376435035e-67
-9.293954259060233005e-04 9.574875990613301633e-14 8.661697326287224241e-67
-9.279371343321519451e-04 1.034225678522267329e-13 1.436011513565821554e-66
-9.264788427582808066e-04 1.117079906499287234e-13 2.378853697608285670e-66
-9.250205511844094512e-04 1.206534966391049621e-13 3.937607625674444463e-66
-9.235622596105383126e-04 1.303113724566850404e-13 6.512564455664575155e-66
-9.221039680366671740e-04 1.407380220050806977e-13 1.076283109355573178e-65
-9.206456764627958186e-04 1.519942886817291282e-13 1.777280221379193360e-65
-9.191873848889246801e-04 1.641458026677542453e-13 2.932514606051088025e-65
-9.177290933150533247e-04 1.772633552117891874e-13 4.834809345642003234e-65
-9.162708017411821861e-04 1.914233019934601083e-13 7.964773223997028908e-65
-9.148125101673109391e-04 2.067079978110586035e-13 1.311059403674035410e-64
-9.133542185934396922e-04 2.232062650097972483e-13 2.156384581050571124e-64
-9.118959270195685536e-04 2.410138982523569241e-13 3.543928560628892151e-64
-9.104376354456971982e-04 2.602342084325178108e-13 5.819673129455805282e-64
-9.089793438718260597e-04 2.809786087471077001e-13 9.549202858231690235e-64
-9.075210522979547043e-04 3.033672461721831197e-13 1.565635063699067015e-63
-9.060627607240835657e-04 3.275296818374028307e-13 2.564890635230957793e-63
-9.046044691502124271e-04 3.536056240598253178e-13 4.198576373993886501e-63
-9.031461775763410717e-04 3.817457180852967807e-13 6.867365404055465911e-63
-9.016878860024699332e-04 4.121123968949628693e-13 1.122362500426765999e-62
-9.002295944285985778e-04 4.448807977667764049e-13 1.832867339882552090e-62
-8.987713028547274392e-04 4.802397496394642004e-13 2.990775471035122649e-62
-8.973130112808560838e-04 5.183928367113998078e-13 4.876311948787696546e-62
-8.958547197069849453e-04 5.595595441203471273e-13 7.944270880667872390e-62
-8.943964281331138067e-04 6.039764919955763889e-13 1.293217284704419092e-61
-8.929381365592424513e-04 6.518987646523029225e-13 2.103506459720641623e-61
-8.914798449853713128e-04 7.036013422135155655e-13 3.418779510240632187e-61
-8.900215534114999574e-04 7.593806424983390237e-13 5.552048200232322990e-61
-8.885632618376288188e-04 8.195561816111360395e-13 9.009283558363407559e-61
-8.871049702637576802e-04 8.844723623068432470e-13 1.460771131131044443e-60
-8.856466786898863248e-04 9.545003998963247957e-13 2.366622513846032478e-60
-8.841883871160151863e-04 1.030040396196454260e-12 3.831163609567457032e-60
-8.827300955421438309e-04 1.111523572826521283e-12 6.197082803250566508e-60
-8.812718039682726923e-04 1.199414676008248054e-12 1.001610323751781784e-59
-8.798135123944013369e-04 1.294214565948552126e-12 1.617577801532684161e-59
-8.783552208205301984e-04 1.396463004873342863e-12 2.610276163006448691e-59
-8.768969292466590598e-04 1.506741658846190410e-12 4.208842066263029276e-59
-8.754386376727877044e-04 1.625677329649032587e-12 6.780999220899088577e-59
-8.739803460989165659e-04 1.753945434233386622e-12 1.091640532115098639e-58
-8.725220545250452105e-04 1.892273750572744741e-12 1.755983793652614693e-58
-8.710637629511740719e-04 2.041446450168191022e-12 2.822384947774219769e-58
-8.696054713773028249e-04 2.202308438988814475e-12 4.532803412839623880e-58
-8.681471798034315780e-04 2.375770030269506127e-12 7.273985215345785522e-58
-8.666888882295604394e-04 2.562811974356016862e-12 1.166360589714238388e-57
-8.652305966556890840e-04 2.764490872684032183e-12 1.868736862661165511e-57
-8.637723050818179454e-04 2.981945005018495661e-12 2.991702203335122890e-57
-8.623140135079465900e-04 3.216400601272612374e-12 4.785677876939366119e-57
-8.608557219340754515e-04 3.469178591579639391e-12 7.649331063868308054e-57
-8.593974303602042045e-04 3.741701870824501292e-12 1.221682478611064836e-56
-8.579391387863329575e-04 4.035503116560157573e-12 1.949611715177034243e-56
-8.564808472124618190e-04 4.352233202158851486e-12 3.108800115591488855e-56
-8.550225556385904636e-04 4.693670250187882560e-12 4.953274153159561194e-56
-8.535642640647193250e-04 5.061729374374510622e-12 7.885819376525043806e-56
-8.521059724908480780e-04 5.458473162151309518e-12 1.254458151338753512e-55
-8.506476809169768311e-04 5.886122953667704752e-12 1.993978279733531659e-55
-8.491893893431056925e-04 6.347070977339207089e-12 3.166938003526756748e-55
-8.477310977692343371e-04 6.843893406502154357e-12 5.025897104152980233e-55
-8.462728061953631985e-04 7.379364406570201384e-12 7.969709974525251250e-55
-8.448145146214918431e-04 7.956471247279479946e-12 1.262776044630905650e-54
-8.433562230476207046e-04 8.578430560179453997e-12 1.999240517408812469e-54
-8.418979314737494576e-04 9.248705827514590784e-12 3.162704729295210782e-54
-8.404396398998782106e-04 9.971026195071441423e-12 4.999276347850209614e-54
-8.389813483260070721e-04 1.074940670846831812e-11 7.896061700525601373e-54
-8.375230567521357167e-04 1.158817007978586339e-11 1.246145677499528661e-53
-8.360647651782645781e-04 1.249197009939644592e-11 1.965087940497459110e-53
-8.346064736043933311e-04 1.346581681640718101e-11 3.096350090093919564e-53
-8.331481820305220842e-04 1.451510362031490262e-11 4.874982033428213929e-53
-8.316898904566509456e-04 1.564563636633389478e-11 7.669214300599555082e-53
-8.302315988827795902e-04 1.686366469744922333e-11 1.205545539031745736e-52
-8.287733073089084516e-04 1.817591572761708225e-11 1.893525945173865860e-52
-8.273150157350370962e-04 1.958963026274734937e-11 2.971760412499533177e-52
-8.258567241611659577e-04 2.111260174920506300e-11 4.660271501611406272e-52
-8.243984325872947107e-04 2.275321815364762780e-11 7.302365013681476554e-52
-8.229401410134234637e-04 2.452050699311454371e-11 1.143327762933768616e-51
-8.214818494395523252e-04 2.642418375051427445e-11 1.788680836607596895e-51
-8.200235578656809698e-04 2.847470392804997332e-11 2.796081665730731945e-51
-8.185652662918098312e-04 3.068331900982855437e-11 4.367387657520328344e-51
-8.171069747179385842e-04 3.306213662494253194e-11 6.816297325806376543e-51
-8.156486831440673373e-04 3.562418522385040995e-11 1.062992505506350475e-50
-8.141903915701960903e-04 3.838348360399460583e-11 1.656405912851547384e-50
-8.127320999963248433e-04 4.135511564537717463e-11 2.579040930449632429e-50
-8.112738084224537048e-04 4.455531064345339363e-11 4.012403403138722610e-50
-8.098155168485823494e-04 4.800152965524405199e-11 6.237432208300322425e-50
-8.083572252747112108e-04 5.171255830522320790e-11 9.688621277179658127e-50
-8.068989337008399638e-04 5.570860653043680297e-11 1.503740907182246083e-49
-8.054406421269687168e-04 6.001141577957794906e-11 2.332055820637871427e-49
-8.039823505530975783e-04 6.464437421862617590e-11 3.613763789485362991e-49
-8.025240589792262229e-04 6.963264053628187876e-11 5.595455872705263657e-49
-8.010657674053550843e-04 7.500327698599155189e-11 8.656973365391884994e-49
-7.996074758314837289e-04 8.078539234816807676e-11 1.338294152958650136e-48
-7.981491842576125904e-04 8.701029554630278982e-11 2.067245107020030502e-48
-7.966908926837413434e-04 9.371166070457313038e-11 3.190709444004753278e-48
-7.952326011098700964e-04 1.009257044921623015e-10 4.920819509431477704e-48
-7.937743095359989579e-04 1.086913766615424716e-10 7.583025333621433687e-48
-7.923160179621276025e-04 1.170505647542826472e-10 1.167622542156890170e-47
-7.908577263882564639e-04 1.260483140192413225e-10 1.796459074364892258e-47
-7.893994348143852169e-04 1.357330636643959110e-10 2.761767265974221952e-47
-7.879411432405139699e-04 1.461569006454383915e-10 4.242401041260609254e-47
-7.864828516666428314e-04 1.573758322822000345e-10 6.511653108324612727e-47
-7.850245600927714760e-04 1.694500790881685037e-10 9.986784657560402506e-47
-7.835662685189003374e-04 1.824443892993615614e-10 1.530435415976784765e-46
-7.821079769450289820e-04 1.964283766972395146e-10 2.343469048643220003e-46
-7.806496853711578435e-04 2.114768834364295062e-10 3.585571025035049965e-46
-7.791913937972865965e-04 2.276703697126369844e-10 5.481662971770548608e-46
-7.777331022234153495e-04 2.450953322396269136e-10 8.373773778061857575e-46
-7.762748106495442110e-04 2.638447536473501910e-10 1.278159377396793028e-45
-7.748165190756728556e-04 2.840185850667276480e-10 1.949412247305645460e-45
-7.733582275018017170e-04 3.057242643311591583e-10 2.970826319182535250e-45
-7.718999359279304700e-04 3.290772724012000629e-10 4.523824291513115424e-45
-7.704416443540592230e-04 3.542017308078309249e-10 6.883179365244374960e-45
-7.689833527801880845e-04 3.812310431124448121e-10 1.046471338811303605e-44
-7.675250612063167291e-04 4.103085835988085232e-10 1.589719430997002475e-44
-7.660667696324455905e-04 4.415884366450072907e-10 2.413062218834425922e-44
-7.646084780585742351e-04 4.752361904728910811e-10 3.659918801666427297e-44
-7.631501864847030966e-04 5.114297892397576925e-10 5.546630987646845028e-44
-7.616918949108318496e-04 5.503604477236202424e-10 8.399278658993644503e-44
-7.602336033369606026e-04 5.922336331602133074e-10 1.270894789399320518e-43
-7.587753117630894641e-04 6.372701191189872276e-10 1.921463333056251173e-43
-7.573170201892181087e-04 6.857071166576177043e-10 2.902749082607206265e-43
-7.558587286153469701e-04 7.377994883722504973e-10 4.381691373875904567e-43
-7.544004370414756147e-04 7.938210513652777089e-10 6.608896730224172759e-43
-7.529421454676044762e-04 8.540659755856486173e-10 9.960268358859406924e-43
-7.514838538937332292e-04 9.188502844613998669e-10 1.499919691599731880e-42
-7.500255623198619822e-04 9.885134652409607729e-10 2.256939236583432085e-42
-7.485672707459908436e-04 1.063420196993018868e-09 3.393334086740749468e-42
-7.471089791721194882e-04 1.143962204785063371e-09 5.097864239128615296e-42
-7.456506875982483497e-04 1.230560249172059431e-09 7.652525835822065335e-42
-7.441923960243771027e-04 1.323666260781531748e-09 1.147826471490865773e-41
-7.427341044505058557e-04 1.423765630481906645e-09 1.720293550549860632e-41
-7.412758128766347172e-04 1.531379666372521968e-09 2.576224932188144657e-41
-7.398175213027633618e-04 1.647068229637160279e-09 3.854960120751304834e-41
-7.383592297288922232e-04 1.771432562164070107e-09 5.763826419882191825e-41
-7.369009381550208678e-04 1.905118319757976150e-09 8.611063464512017536e-41
-7.354426465811497293e-04 2.048818825755562489e-09 1.285457077250138058e-40
-7.339843550072784823e-04 2.203278560914272869e-09 1.917402380731659514e-40
-7.325260634334072353e-04 2.369296906574442181e-09 2.857747396970513936e-40
-7.310677718595360967e-04 2.547732159307425202e-09 4.255879337527863376e-40
-7.296094802856647413e-04 2.739505836558535597e-09 6.333002622368305450e-40
-7.281511887117936028e-04 2.945607294181894150e-09 9.416400513021102306e-40
-7.266928971379223558e-04 3.167098678251330120e-09 1.398991480445698468e-39
-7.252346055640511088e-04 3.405120235120422852e-09 2.076825990419401817e-39
-7.237763139901799703e-04 3.660896005409268217e-09 3.080633568714507134e-39
-7.223180224163086149e-04 3.935739929416140971e-09 4.565989093665438606e-39
-7.208597308424374763e-04 4.231062393403165966e-09 6.762146713023069876e-39
-7.194014392685661209e-04 4.548377248292545273e-09 1.000666132433704013e-38
-7.179431476946949824e-04 4.889309334541480943e-09 1.479614935592775371e-38
-7.164848561208237354e-04 5.255602549356685832e-09 2.186065169577956570e-38
-7.150265645469524884e-04 5.649128494963130418e-09 3.227248412612763595e-38
-7.135682729730813498e-04 6.071895749381082353e-09 4.760543960808104945e-38
-7.121099813992099944e-04 6.526059804090760550e-09 7.016744405309943543e-38
-7.106516898253388559e-04 7.013933716096267532e-09 1.033402783679933635e-37
-7.091933982514676089e-04 7.537999525252660331e-09 1.520752328384007109e-37
-7.077351066775963619e-04 8.100920491301570857e-09 2.236156763410758046e-37
-7.062768151037251150e-04 8.705554208898319841e-09 3.285495638259944778e-37
-7.048185235298538680e-04 9.354966663011853964e-09 4.823412859079489071e-37
-7.033602319559827294e-04 1.005244729146761371e-08 7.075593458079799683e-37
-7.019019403821113740e-04 1.080152512609541473e-08 1.037113290052486321e-36
-7.004436488082402355e-04 1.160598608895983414e-08 1.518953295076953859e-36
-6.989853572343689885e-04 1.246989152552240665e-08 2.222887758053150553e-36
-6.975270656604977415e-04 1.339759806231718785e-08 3.250465349984112944e-36
-6.960687740866266029e-04 1.439377888286423268e-08 4.749287280540823709e-36
-6.946104825127552475e-04 1.546344652210469055e-08 6.933718935267945163e-36
-6.931521909388841090e-04 1.661197728665617167e-08 1.011483770401952376e-35
-6.916938993650127536e-04 1.784513741569545378e-08 1.474370040473173221e-35
-6.902356077911416150e-04 1.916911110528530209e-08 2.147380321242626545e-35
-6.887773162172703681e-04 2.059053052755065960e-08 3.125117374411069517e-35
-6.873190246433991211e-04 2.211650798526133964e-08 4.544421343176403544e-35
-6.858607330695279825e-04 2.375467035218801838e-08 6.603067567262123205e-35
-6.844024414956566271e-04 2.551319596006859493e-08 9.586670148114948962e-35
-6.829441499217854886e-04 2.740085410421227479e-08 1.390736077862565455e-34
-6.814858583479142416e-04 2.942704735174488169e-08 2.015935117952947296e-34
-6.800275667740429946e-04 3.160185684927436958e-08 2.919868364342245713e-34
-6.785692752001718561e-04 3.393609084043162494e-08 4.225760584754800717e-34
-6.771109836263005007e-04 3.644133661834413295e-08 6.110846802504565351e-34
-6.756526920524293621e-04 3.913001615369895782e-08 8.829839254182570186e-34
-6.741944004785580067e-04 4.201544565574391898e-08 1.274850009536814095e-33
-6.727361089046868681e-04 4.511189934136993937e-08 1.839163243025339161e-33
-6.712778173308156212e-04 4.843467770648336365e-08 2.651162564806664032e-33
-6.698195257569443742e-04 5.200018061418435129e-08 3.818627816386631876e-33
-6.683612341830732356e-04 5.582598553602206140e-08 5.495828828112419147e-33
-6.669029426092018802e-04 5.993093130579499779e-08 7.903399893945494028e-33
-6.654446510353307417e-04 6.433520777015195863e-08 1.135663345398431521e-32
-6.639863594614594947e-04 6.906045174675863841e-08 1.630572650521179233e-32
-6.625280678875882477e-04 7.412984972904349199e-08 2.339298226316118311e-32
-6.610697763137171092e-04 7.956824780678117151e-08 3.353404342377348372e-32
-6.596114847398457538e-04 8.540226930402640503e-08 4.803315859382228502e-32
-6.581531931659746152e-04 9.166044067034155302e-08 6.874660614426628618e-32
-6.566949015921032598e-04 9.837332619811427793e-08 9.831420521797473881e-32
-6.552366100182321212e-04 1.055736721779710100e-07 1.404870119152661762e-31
-6.537783184443608743e-04 1.132965611463239037e-07 2.005907818089321216e-31
-6.523200268704896273e-04 1.215795769238170708e-07 2.861809095793656548e-31
-6.508617352966184887e-04 1.304629811912878912e-07 4.079671938539546809e-31
-6.494034437227471333e-04 1.399899024009137833e-07 5.811185191879250657e-31
-6.479451521488759948e-04 1.502065378746849509e-07 8.271020235595852369e-31
-6.464868605750046394e-04 1.611623700005552992e-07 1.176273583523411675e-30
-6.450285690011335008e-04 1.729103974986910335e-07 1.671523540675953982e-30
-6.435702774272622538e-04 1.855073827965286648e-07 2.373403310064456550e-30
-6.421119858533910069e-04 1.990141166220812542e-07 3.367328476844744611e-30
-6.406536942795198683e-04 2.134957010004436289e-07 4.773691128142553394e-30
-6.391954027056485129e-04 2.290218519189833005e-07 6.762044753738338286e-30
-6.377371111317773743e-04 2.456672230126953170e-07 9.570985516843754828e-30
-6.362788195579061274e-04 2.635117517129381100e-07 1.353599453279571806e-29
-6.348205279840348804e-04 2.826410294006234185e-07 1.912839690008655568e-29
-6.333622364101637418e-04 3.031466972093856386e-07 2.700983130096106031e-29
-6.319039448362923864e-04 3.251268692356791601e-07 3.810834267556443660e-29
-6.304456532624212479e-04 3.486865850315765752e-07 5.372459433595858831e-29
-6.289873616885498925e-04 3.739382933828954474e-07 7.567999957745634841e-29
-6.275290701146787539e-04 4.010023695104524627e-07 1.065231474259722114e-28
-6.260707785408075069e-04 4.300076679766155726e-07 1.498172261858343848e-28
-6.246124869669362600e-04 4.610921137330552378e-07 2.105398973996264687e-28
-6.231541953930651214e-04 4.944033339098572755e-07 2.956391567584147069e-28
-6.216959038191937660e-04 5.300993331210392392e-07 4.148053945655256152e-28
-6.202376122453226275e-04 5.683492152481688365e-07 5.815428622320719410e-28
-6.187793206714512721e-04 6.093339548629230345e-07 8.146554297192838128e-28
-6.173210290975801335e-04 6.532472216613455712e-07 1.140305125033917071e-27
-6.158627375237089949e-04 7.002962615091576258e-07 1.594861921202402205e-27
-6.144044459498376395e-04 7.507028379383620380e-07 2.228845652823326022e-27
-6.129461543759665010e-04 8.047042381927344263e-07 3.112374105445010980e-27
-6.114878628020951456e-04 8.625543481939620754e-07 4.342686563992226194e-27
-6.100295712282240070e-04 9.245248010921054839e-07 6.054524900179778870e-27
-6.085712796543527600e-04 9.909062043760381243e-07 8.434445711210038100e-27
-6.071129880804815131e-04 1.062009450850923934e-06 1.174053581611118429e-26
-6.056546965066103745e-04 1.138167119144104245e-06 1.632954866080671586e-26
-6.041964049327390191e-04 1.219734969777544538e-06 2.269422402811121557e-26
-6.027381133588678806e-04 1.307093543246822358e-06 3.151457010021178862e-26
-6.012798217849965252e-04 1.400649866975164497e-06 4.372827338837721571e-26
-5.998215302111253866e-04 1.500839278466548566e-06 6.062729124674910266e-26
-5.983632386372542480e-04 1.608127372468992492e-06 8.399025373158231892e-26
-5.969049470633828926e-04 1.723012080476030871e-06 1.162638002900804492e-25
-5.954466554895117541e-04 1.846025891446743802e-06 1.608107319929668094e-25
-5.939883639156403987e-04 1.977738223212484130e-06 2.222493175228621438e-25
-5.925300723417692601e-04 2.118757954663807112e-06 3.069168528155899655e-25
-5.910717807678980132e-04 2.269736129479028612e-06 4.235024522020444152e-25
-5.896134891940267662e-04 2.431368842864873977e-06 5.839101377737840077e-25
-5.881551976201556276e-04 2.604400323537347122e-06 8.044350677898185178e-25
-5.866969060462842722e-04 2.789626223975351116e-06 1.107365188109902102e-24
-5.852386144724131337e-04 2.987897132837973493e-06 1.523160370098756724e-24
-5.837803228985417783e-04 3.200122324350231346e-06 2.093414797049296828e-24
-5.823220313246706397e-04 3.427273760433028539e-06 2.874880787533462224e-24
-5.808637397507995011e-04 3.670390362390772743e-06 3.944929846343762988e-24
-5.794054481769281457e-04 3.930582570070292075e-06 5.408958150907399332e-24
-5.779471566030570072e-04 4.209037207579555859e-06 7.410420477644769437e-24
-5.764888650291856518e-04 4.507022675903959057e-06 1.014441421543890923e-23
-5.750305734553145132e-04 4.825894494086125006e-06 1.387605427000947472e-23
-5.735722818814431578e-04 5.167101212052818217e-06 1.896530792738909503e-23
-5.721139903075720193e-04 5.532190719675978087e-06 2.590053292534332503e-23
-5.706556987337008807e-04 5.922816978260712330e-06 3.534373113596509011e-23
-5.691974071598295253e-04 6.340747202356074055e-06 4.819155971593323482e-23
-5.677391155859583868e-04 6.787869521601559970e-06 6.565751824442564865e-23
-5.662808240120870314e-04 7.266201154253053362e-06 8.938256977133181663e-23
-5.648225324382158928e-04 7.777897126085230628e-06 1.215839092749848736e-22
-5.633642408643446458e-04 8.325259570556432274e-06 1.652548683786794742e-22
-5.619059492904733989e-04 8.910747648443487101e-06 2.244333102253765220e-22
-5.604476577166022603e-04 9.536988127631868941e-06 3.045616807095202393e-22
-5.589893661427309049e-04 1.020678666637470616e-05 4.129696150098675090e-22
-5.575310745688597663e-04 1.092313984613301254e-05 5.595202772572311067e-22
-5.560727829949884109e-04 1.168924800308897107e-05 7.574752628292632694e-22
-5.546144914211172724e-04 1.250852891058314641e-05 1.024651008293021740e-21
-5.531561998472461338e-04 1.338463236809999502e-05 1.384963672353886724e-21
-5.516979082733747784e-04 1.432145575599777318e-05 1.870491268293146514e-21
-5.502396166995036399e-04 1.532316061898839784e-05 2.524223940276880839e-21
-5.487813251256322845e-04 1.639419034541933352e-05 3.403728965565358190e-21
-5.473230335517611459e-04 1.753928901370497260e-05 4.586030646313294622e-21
-5.458647419778898989e-04 1.876352148183502234e-05 6.174102392863803648e-21
-5.444064504040186520e-04 2.007229480073980266e-05 8.305496425975044276e-21
-5.429481588301475134e-04 2.147138103746251269e-05 1.116380537745196824e-20
-5.414898672562761580e-04 2.296694159957926221e-05 1.499387240046497182e-20
-5.400315756824050194e-04 2.456555315813485318e-05 2.012195889786427728e-20
-5.385732841085336640e-04 2.627423527257602474e-05 2.698246344967342954e-20
-5.371149925346625255e-04 2.810047982773493356e-05 3.615329045422960149e-20
-5.356567009607913869e-04 3.005228239993242448e-05 4.840262955917023984e-20
-5.341984093869200315e-04 3.213817567669644606e-05 6.475077560343091062e-20
-5.327401178130488930e-04 3.436726506249538818e-05 8.655175663315807939e-20
-5.312818262391775376e-04 3.674926661128654525e-05 1.156010267258576834e-19
-5.298235346653063990e-04 3.929454743557975069e-05 1.542774276468159747e-19
-5.283652430914351520e-04 4.201416875120716208e-05 2.057301674924237252e-19
-5.269069515175639051e-04 4.491993172702791608e-05 2.741248854895451237e-19
-5.254486599436927665e-04 4.802442631949065479e-05 3.649672034839377160e-19
-5.239903683698214111e-04 5.134108328331845564e-05 4.855278088286228941e-19
-5.225320767959502725e-04 5.488422956161446016e-05 6.454004618833635844e-19
-5.210737852220789171e-04 5.866914727149303888e-05 8.572338804694303240e-19
-5.196154936482077786e-04 6.271213651489982658e-05 1.137690877574583292e-18
-5.181572020743365316e-04 6.703058225871152856e-05 1.508704261870769423e-18
-5.166989105004652846e-04 7.164302554350197036e-05 1.999119942371408115e-18
-5.152406189265941461e-04 7.656923929659969824e-05 2.646844812333244346e-18
-5.137823273527227907e-04 8.183030904230928840e-05 3.501652130210823107e-18
-5.123240357788516521e-04 8.744871882045231919e-05 4.628842591274793228e-18
-5.108657442049802967e-04 9.344844264381361521e-05 6.114018079222976162e-18
-5.094074526311091582e-04 9.985504184566262149e-05 8.069301037627797910e-18
-5.079491610572380196e-04 1.066957686904043868e-04 1.064143042573960108e-17
-5.064908694833666642e-04 1.139996766435805934e-04 1.402229162671536817e-17
-5.050325779094955257e-04 1.217977377220771381e-04 1.846260053177707336e-17
-5.035742863356241703e-04 1.301229673714744683e-04 2.428967165889024840e-17
-5.021159947617530317e-04 1.390105573451806535e-04 3.193046977960064828e-17
-5.006577031878817847e-04 1.484980170893570835e-04 4.194149097932209558e-17
-4.991994116140105377e-04 1.586253241687746347e-04 5.504746387039352584e-17
-4.977411200401393992e-04 1.694350843018115505e-04 7.219143222638044851e-17
-4.962828284662680438e-04 1.809727016077893914e-04 9.459951152009537425e-17
-4.948245368923969052e-04 1.932865597070140861e-04 1.238645481435620693e-16
-4.933662453185255498e-04 2.064282143532772439e-04 1.620541079272972728e-16
-4.919079537446544113e-04 2.204525983202715517e-04 2.118497516649372631e-16
-4.904496621707832727e-04 2.354182393077337463e-04 2.767265106726964525e-16
-4.889913705969119173e-04 2.513874916799140112e-04 3.611839703101421035e-16
-4.875330790230407245e-04 2.684267828988190648e-04 4.710435499403143993e-16
-4.860747874491694776e-04 2.866068755672979314e-04 6.138306188561153446e-16
-4.846164958752982306e-04 3.060031460529417176e-04 7.992652429246263103e-16
-4.831582043014270378e-04 3.266958807228930004e-04 1.039891911244014590e-15
-4.816999127275558451e-04 3.487705908824620285e-04 1.351886918399672321e-15
-4.802416211536845981e-04 3.723183475767753129e-04 1.756092645471075213e-15
-4.787833295798133511e-04 3.974361374851690092e-04 2.279341383161283780e-15
-4.773250380059421041e-04 4.242272412125586644e-04 2.956148317478650693e-15
-4.758667464320708571e-04 4.528016353609776059e-04 3.830874787881763902e-15
-4.744084548581996644e-04 4.832764198481749834e-04 4.960490104843206253e-15
-4.729501632843284716e-04 5.157762720287310462e-04 6.418094553046766295e-15
-4.714918717104572246e-04 5.504339292669396767e-04 8.297409556688902433e-15
-4.700335801365859776e-04 5.873907017101126764e-04 1.071849566027948723e-14
-4.685752885627147307e-04 6.267970171160426422e-04 1.383502787972216308e-14
-4.671169969888434837e-04 6.688129996998390435e-04 1.784354472708690428e-14
-4.656587054149722367e-04 7.136090850831038968e-04 2.299519633343302335e-14
-4.642004138411010439e-04 7.613666735532411507e-04 2.961065423390911826e-14
-4.627421222672298512e-04 8.122788239728515828e-04 3.809901757782205603e-14
-4.612838306933586042e-04 8.665509908187282815e-04 4.898176655148797684e-14
-4.598255391194873572e-04 9.244018069781074261e-04 6.292308456413063826e-14
-4.583672475456161102e-04 9.860639150861467452e-04 8.076820981072340266e-14
-4.569089559717448633e-04 1.051784850354329321e-03 1.035919010371301133e-13
-4.554506643978736705e-04 1.121827978014663333e-03 1.327596325960513571e-13
-4.539923728240024777e-04 1.196473488689768971e-03 1.700047961109812208e-13
-4.525340812501312308e-04 1.276019455195168432e-03 2.175260123538204426e-13
-4.510757896762599838e-04 1.360782954487255343e-03 2.781096870004365624e-13
-4.496174981023887368e-04 1.451101258689831705e-03 3.552842268454715941e-13
-4.481592065285174898e-04 1.547333099363919781e-03 4.535139294546110445e-13
-4.467009149546462971e-04 1.649860009430771657e-03 5.784425439041560540e-13
-4.452426233807751043e-04 1.759087747417223705e-03 7.371989653959515858e-13
-4.437843318069038573e-04 1.875447808966638390e-03 9.387805856692234254e-13
-4.423260402330326103e-04 1.999399030848267745e-03 1.194533613927612587e-12
-4.408677486591613633e-04 2.131429293004368820e-03 1.518754381121125494e-12
-4.394094570852901164e-04 2.272057324497620684e-03 1.929441454649990901e-12
-4.379511655114189236e-04 2.421834619563821567e-03 2.449235579455861656e-12
-4.364928739375477308e-04 2.581347470336024363e-03 3.106593341912300034e-12
-4.350345823636764839e-04 2.751219123188045762e-03 3.937251412884341735e-12
-4.335762907898052369e-04 2.932112066049060925e-03 4.986051740329277114e-12
-4.321179992159339899e-04 3.124730454466649252e-03 6.309214709726192620e-12
-4.306597076420627429e-04 3.329822684646423833e-03 7.977167780321678137e-12
-4.292014160681915502e-04 3.548184122171039144e-03 1.007806229998823538e-11
-4.277431244943203574e-04 3.780659995604443088e-03 1.272214215325774884e-11
-4.262848329204491104e-04 4.028148464716269431e-03 1.604716588613684494e-11
-4.248265413465778634e-04 4.291603873622153523e-03 2.022513053448611390e-11
-4.233682497727066165e-04 4.572040199726146517e-03 2.547060245136682300e-11
-4.219099581988353695e-04 4.870534709975266226e-03 3.205103027808046862e-11
-4.204516666249641767e-04 5.188231836595198244e-03 4.029950061652356123e-11
-4.189933750510929839e-04 5.526347285170705656e-03 5.063050130753971810e-11
-4.175350834772217370e-04 5.886172388668107526e-03 6.355938457963046897e-11
-4.160767919033504900e-04 6.269078721771024869e-03 7.972637763482038279e-11
-4.146185003294792430e-04 6.676522990717105414e-03 9.992617743718928540e-11
-4.131602087556079960e-04 7.110052214685432144e-03 1.251443967470164956e-10
-4.117019171817367490e-04 7.571309215692147328e-03 1.566024084557536939e-10
-4.102436256078655563e-04 8.062038434911272464e-03 1.958124754459311627e-10
-4.087853340339943635e-04 8.584092094348370894e-03 2.446454660606461777e-10
-4.073270424601231165e-04 9.139436723860179176e-03 3.054139558808188006e-10
-4.058687508862518696e-04 9.730160074637969267e-03 3.809741229539164361e-10
-4.044104593123806226e-04 1.035847844145744955e-02 4.748505775737937204e-10
-4.029521677385093756e-04 1.102674441724643857e-02 5.913891551465631918e-10
-4.014938761646381828e-04 1.173745510483971584e-02 7.359437726683335782e-10
-4.000355845907669901e-04 1.249326081217668784e-02 9.151047430372238803e-10
-3.985772930168957431e-04 1.329697425866093255e-02 1.136977501190073604e-09
-3.971190014430244961e-04 1.415158032194182604e-02 1.411522574821657684e-09
-3.956607098691532491e-04 1.506024635600085836e-02 1.750969893289004252e-09
-3.942024182952820022e-04 1.602633311313742329e-02 2.170323246320551960e-09
-3.927441267214108094e-04 1.705340630424797416e-02 2.687973968651736007e-09
-3.912858351475396166e-04 1.814524883369267316e-02 3.326446843799997229e-09
-3.898275435736683696e-04 1.930587374703876535e-02 4.113305915801374890e-09
-3.883692519997971227e-04 2.053953793207626000e-02 5.082253521153844852e-09
-3.869109604259258757e-04 2.185075661571516878e-02 6.274462581261933692e-09
-3.854526688520546287e-04 2.324431870170553041e-02 7.740190237534153667e-09
-3.839943772781834359e-04 2.472530299657575009e-02 9.540730514164315882e-09
-3.825360857043122432e-04 2.629909537376834416e-02 1.175077514937320134e-08
-3.810777941304409962e-04 2.797140692866851436e-02 1.446126538867774350e-08
-3.796195025565697492e-04 2.974829318008319345e-02 1.778283378902950500e-08
-3.781612109826985022e-04 3.163617437673509059e-02 2.184995441754060557e-08
-3.767029194088272553e-04 3.364185697050151025e-02 2.682594280382263630e-08
-3.752446278349560625e-04 3.577255632145667774e-02 3.290897427924919213e-08
-3.737863362610848697e-04 3.803592070327625058e-02 4.033932168213712045e-08
-3.723280446872136227e-04 4.044005668124385500e-02 4.940805172991633653e-08
-3.708697531133423758e-04 4.299355593896819761e-02 6.046746471702533807e-08
-3.694114615394711288e-04 4.570552363398885931e-02 7.394361582875519050e-08
-3.679531699655998818e-04 4.858560836672175254e-02 9.035131971256111202e-08
-3.664948783917286890e-04 5.164403385169109850e-02 1.103121147061620693e-07
-3.650365868178574963e-04 5.489163238471405498e-02 1.345757512513244132e-07
-3.635782952439862493e-04 5.833988020466545493e-02 1.640458728108140278e-07
-3.621200036701150023e-04 6.200093485366026114e-02 1.998106797126501265e-07
-3.606617120962437553e-04 6.588767464496449178e-02 2.431795098581734456e-07
-3.592034205223725084e-04 7.001374035369319071e-02 2.957264387297882990e-07
-3.577451289485012614e-04 7.439357925138835592e-02 3.593421987698276605e-07
-3.562868373746300686e-04 7.904249161190624040e-02 4.362959497750502130e-07
-3.548285458007588758e-04 8.397667982269411968e-02 5.293087030116828870e-07
-3.533702542268876289e-04 8.921330024251813984e-02 6.416405187107032524e-07
-3.519119626530163819e-04 9.477051795402442746e-02 7.771939668409174489e-07
-3.504536710791451349e-04 1.006675645672137631e-01 9.406367730880038955e-07
-3.489953795052738879e-04 1.069247992379553924e-01 1.137547075580954801e-06
-3.475370879314026952e-04 1.135637730741414636e-01 1.374585304352216192e-06
-3.460787963575315024e-04 1.206072971109397457e-01 1.659697377703762916e-06
-3.446205047836602554e-04 1.280795140459110582e-01 2.002354702375858473e-06
-3.431622132097890084e-04 1.360059739345038932e-01 2.413837384619062242e-06
-3.417039216359177615e-04 1.444137140566644495e-01 2.907568126324090172e-06
-3.402456300620465145e-04 1.533313431760120749e-01 3.499505516388240742e-06
-3.387873384881753217e-04 1.627891304242480852e-01 4.208606857723904451e-06
-3.373290469143041290e-04 1.728190990552451456e-01 5.057372323482458676e-06
-3.358707553404328820e-04 1.834551253255572723e-01 6.072484144875423760e-06
-3.344124637665616350e-04 1.947330427710266265e-01 7.285556734574317279e-06
-3.329541721926903880e-04 2.066907521626467348e-01 8.734016186218125167e-06
-3.314958806188191410e-04 2.193683374390076046e-01 1.046213050982686910e-05
-3.300375890449479483e-04 2.328081879274472021e-01 1.252221531897948351e-05
-3.285792974710767555e-04 2.470551271815391858e-01 1.497604353957535891e-05
-3.271210058972055085e-04 2.621565487787572701e-01 1.789649213083177251e-05
-3.256627143233342615e-04 2.781625594391335388e-01 2.136946387462850284e-05
-3.242044227494630146e-04 2.951261298434729730e-01 2.549612808690187511e-05
-3.227461311755917676e-04 3.131032535482431434e-01 3.039553073288220924e-05
-3.212878396017205748e-04 3.321531144136734559e-01 3.620763199698195684e-05
-3.198295480278493821e-04 3.523382629818856415e-01 4.309683799182146430e-05
-3.183712564539781351e-04 3.737248022630762501e-01 5.125610312775159648e-05
-3.169129648801068881e-04 3.963825834099405920e-01 6.091169085908191731e-05
-3.154546733062356411e-04 4.203854117836851589e-01 7.232869324881825766e-05
-3.139963817323643941e-04 4.458112639391328957e-01 8.581742424249472635e-05
-3.125380901584932014e-04 4.727425160817108618e-01 1.017408179278328023e-04
-3.110797985846220086e-04 5.012661845754599055e-01 1.205229816183127936e-04
-3.096215070107507616e-04 5.314741791087331801e-01 1.426590745991064644e-04
-3.081632154368795147e-04 5.634635691529796819e-01 1.687267071052964455e-04
-3.067049238630082677e-04 5.973368643799867872e-01 1.993990808877983104e-04
-3.052466322891370207e-04 6.332023097342019957e-01 2.354601229182592828e-04
-3.037883407152657737e-04 6.711741958893849835e-01 2.778218977829917564e-04
-3.023300491413945809e-04 7.113731858528219432e-01 3.275446225495729619e-04
-3.008717575675233882e-04 7.539266585157824441e-01 3.858596508321047417e-04
-2.994134659936521412e-04 7.989690699858417178e-01 4.541958409517175615e-04
-2.979551744197808942e-04 8.466423335751231960e-01 5.342097770560656593e-04
-2.964968828459096472e-04 8.970962193586915490e-01 6.278203724456409137e-04
-2.950385912720384003e-04 9.504887742589680499e-01 7.372484518315824834e-04
-2.935802996981672075e-04 1.006986763655543182e+00 8.650619845546539269e-04
-2.921220081242960147e-04 1.066766135564999551e+00 1.014227724725536451e-03
-2.906637165504247678e-04 1.130012508482375999e+00 1.188170107666795946e-03
-2.892054249765535208e-04 1.196921684024869981e+00 1.390838355879805586e-03
-2.877471334026822738e-04 1.267700185569299531e+00 1.626782863032186525e-03
-2.862888418288110268e-04 1.342565824127740726e+00 1.901242052244743073e-03
-2.848305502549398341e-04 1.421748292760743437e+00 2.220241046412785909e-03
-2.833722586810686413e-04 1.505489790884718015e+00 2.590703644667972406e-03
-2.819139671071973943e-04 1.594045679889371625e+00 3.020579271698179379e-03
-2.804556755333261473e-04 1.687685171542712359e+00 3.518986756908089580e-03
-2.789973839594549004e-04 1.786692050725169123e+00 4.096377009817557362e-03
-2.775390923855836534e-04 1.891365434100660492e+00 4.764716888244552133e-03
-2.760808008117124606e-04 2.002020566401262247e+00 5.537696808374843564e-03
-2.746225092378412678e-04 2.118989656073678063e+00 6.430964922537347681e-03
-2.731642176639700209e-04 2.242622752109429740e+00 7.462390993220076665e-03
-2.717059260900987739e-04 2.373288663957640932e+00 8.652363422494013454e-03
-2.702476345162275269e-04 2.511375926498458533e+00 1.002412325655172715e-02
-2.687893429423562799e-04 2.657293812137478284e+00 1.160413937756697364e-02
-2.673310513684850872e-04 2.811473392166623952e+00 1.342252952166200428e-02
-2.658727597946138944e-04 2.974368649624865135e+00 1.551353222458612055e-02
-2.644144682207426474e-04 3.146457645983213869e+00 1.791603529796189503e-02
-2.629561766468714004e-04 3.328243744072513444e+00 2.067416698086047694e-02
-2.614978850730001535e-04 3.520256889769788344e+00 2.383795649624026458e-02
-2.600395934991289065e-04 3.723054955059052595e+00 2.746407137162524409e-02
-2.585813019252577137e-04 3.937225145186283193e+00 3.161663956045961815e-02
-2.571230103513865209e-04 4.163385472735143367e+00 3.636816512695387887e-02
-2.556647187775152740e-04 4.402186301559921411e+00 4.180054703490376083e-02
-2.542064272036440270e-04 4.654311963626041049e+00 4.800621141178643136e-02
-2.527481356297727800e-04 4.920482451925419554e+00 5.508936854509226266e-02
-2.512898440559015330e-04 5.201455192754030676e+00 6.316740680980105493e-02
-2.498315524820302861e-04 5.498026900763426816e+00 7.237243672537850558e-02
-2.483732609081590933e-04 5.811035520324660197e+00 8.285299939854855189e-02
-2.469149693342879005e-04 6.141362256874772108e+00 9.477595472491767703e-02
-2.454566777604166535e-04 6.489933702049426323e+00 1.083285658984217692e-01
-2.439983861865454066e-04 6.857724056543903934e+00 1.237207980121525080e-01
-2.425400946126741596e-04 7.245757454785875851e+00 1.411878498264769188e-01
-2.410818030388029126e-04 7.655110395647833244e+00 1.609929391289469380e-01
-2.396235114649317198e-04 8.086914283575975304e+00 1.834303635130488663e-01
-2.381652198910605271e-04 8.542358084663806750e+00 2.088288598563621534e-01
-2.367069283171892801e-04 9.022691102353432413e+00 2.375552872792578707e-01
-2.352486367433180331e-04 9.529225877606608108e+00 2.700186599080655059e-01
-2.337903451694467861e-04 1.006334121854859909e+01 3.066745573457875795e-01
-2.323320535955755392e-04 1.062648536475253280e+01 3.480299423619430121e-01
-2.308737620217043464e-04 1.122017929150004534e+01 3.946484169427450506e-01
-2.294154704478331536e-04 1.184602015952369491e+01 4.471559494840867122e-01
-2.279571788739619066e-04 1.250568491591042175e+01 5.062471075517331887e-01
-2.264988873000906597e-04 1.320093405202055870e+01 5.726918322633458569e-01
-2.250405957262194127e-04 1.393361552445476725e+01 6.473427919514930240e-01
-2.235823041523481657e-04 1.470566884528150631e+01 7.311433543299191706e-01
-2.221240125784769729e-04 1.551912934791867649e+01 8.251362178898877797e-01
-2.206657210046057802e-04 1.637613263524745122e+01 9.304727446799071489e-01
-2.192074294307345332e-04 1.727891921671930575e+01 1.048423037949857139e+00
-2.177491378568632862e-04 1.822983934140340523e+01 1.180386809346419374e+00
-2.162908462829920392e-04 1.923135803410738731e+01 1.327905081405841958e+00
-2.148325547091207923e-04 2.028606034188872087e+01 1.492672771975711354e+00
-2.133742631352495995e-04 2.139665679846100943e+01 1.676552207880795509e+00
-2.119159715613784067e-04 2.256598911418232234e+01 1.881587615598404817e+00
-2.104576799875071597e-04 2.379703609949558540e+01 2.110020636893366941e+00
-2.089993884136359128e-04 2.509291982987211256e+01 2.364306917247351869e+00
-2.075410968397646658e-04 2.645691206048588029e+01 2.647133814465905122e+00
-2.060828052658934188e-04 2.789244089902170032e+01 2.961439274020319701e+00
-2.046245136920222260e-04 2.940309774518854624e+01 3.310431916442665656e+00
-2.031662221181510333e-04 3.099264450567515183e+01 3.697612380399010412e+00
-2.017079305442797863e-04 3.266502109344258997e+01 4.126795962876776969e+00
-2.002496389704085393e-04 3.442435322039989387e+01 4.602136595195248425e+00
-1.987913473965372923e-04 3.627496049265310063e+01 5.128152190239998909e+00
-1.973330558226660454e-04 3.822136481765023319e+01 5.709751392388994873e+00
-1.958747642487947984e-04 4.026829913266927008e+01 6.352261756998362152e+00
-1.944164726749236056e-04 4.242071646420703956e+01 7.061459381005545488e+00
-1.929581811010524128e-04 4.468379932792596776e+01 7.843600000146857987e+00
-1.914998895271811659e-04 4.706296947889759252e+01 8.705451561433937613e+00
-1.900415979533099189e-04 4.956389802195005245e+01 9.654328271853479748e+00
-1.885833063794386719e-04 5.219251589197501318e+01 1.069812611571075500e+01
-1.871250148055674249e-04 5.495502471407854017e+01 1.184535982359760453e+01
-1.856667232316962322e-04 5.785790805346632482e+01 1.310520126560456866e+01
-1.842084316578250394e-04 6.090794306493744870e+01 1.448751923008947529e+01
-1.827501400839537924e-04 6.411221255181669676e+01 1.600292053704332318e+01
-1.812918485100825454e-04 6.747811744408149082e+01 1.766279242185041554e+01
-1.798335569362112985e-04 7.101338970533888073e+01 1.947934611101548086e+01
-1.783752653623400515e-04 7.472610567816600735e+01 2.146566149623062358e+01
-1.769169737884688587e-04 7.862469987715469699e+01 2.363573279699157936e+01
-1.754586822145976660e-04 8.271797923878553149e+01 2.600451508486678165e+01
-1.740003906407264190e-04 8.701513783699765270e+01 2.858797152450395984e+01
-1.725420990668551720e-04 9.152577207301411022e+01 3.140312116757064231e+01
-1.710838074929839250e-04 9.625989634762918001e+01 3.446808711612231235e+01
-1.696255159191126780e-04 1.012279592237510997e+02 3.780214485143222447e+01
-1.681672243452414853e-04 1.064408600865249213e+02 4.142577050319273724e+01
-1.667089327713702925e-04 1.119099663078295919e+02 4.536068881228587912e+01
-1.652506411974990455e-04 1.176471309213397802e+02 4.962992051813723293e+01
-1.637923496236277985e-04 1.236647108136753275e+02 5.425782887912731667e+01
-1.623340580497565516e-04 1.299755854364044296e+02 5.927016501177461549e+01
-1.608757664758853046e-04 1.365931760428397013e+02 6.469411171157113927e+01
-1.594174749020141118e-04 1.435314654526349045e+02 7.055832539560961436e+01
-1.579591833281429191e-04 1.508050183461790823e+02 7.689297578467513006e+01
-1.565008917542716721e-04 1.584290020896557962e+02 8.372978292046393278e+01
-1.550426001804004251e-04 1.664192080904120132e+02 9.110205109225802289e+01
-1.535843086065291781e-04 1.747920736809317077e+02 9.904469922694219974e+01
-1.521260170326579311e-04 1.835647045282377974e+02 1.075942872769220173e+02
-1.506677254587867384e-04 1.927548975639450362e+02 1.167890381225548140e+02
-1.492094338849155456e-04 2.023811644284434408e+02 1.266688544893713981e+02
-1.477511423110442986e-04 2.124627554207948776e+02 1.372753303659211497e+02
-1.462928507371730517e-04 2.230196839438767427e+02 1.486517563957910397e+02
-1.448345591633018047e-04 2.340727514320815033e+02 1.608431187074926640e+02
-1.433762675894305577e-04 2.456435727464797480e+02 1.738960906387789294e+02
-1.419179760155593107e-04 2.577546020197526104e+02 1.878590168078033003e+02
-1.404596844416881180e-04 2.704291589304125409e+02 2.027818889826749853e+02
-1.390013928678169252e-04 2.836914553828061116e+02 2.187163132036545221e+02
-1.375431012939456782e-04 2.975666225661512385e+02 2.357154676187289510e+02
-1.360848097200744312e-04 3.120807383623745750e+02 2.538340505039129198e+02
-1.346265181462031842e-04 3.272608550687678530e+02 2.731282179545387976e+02
-1.331682265723319373e-04 3.431350273974578613e+02 2.936555107532762463e+02
-1.317099349984606903e-04 3.597323407093761034e+02 3.154747699448790286e+02
-1.302516434245894975e-04 3.770829394357892284e+02 3.386460406768694611e+02
-1.287933518507182505e-04 3.952180556355140766e+02 3.632304638997233610e+02
-1.273350602768470036e-04 4.141700376306260409e+02 3.892901555596779417e+02
-1.258767687029758650e-04 4.339723786578362592e+02 4.168880729622800914e+02
-1.244184771291046180e-04 4.546597454666404019e+02 4.460878680351351591e+02
-1.229601855552333711e-04 4.762680067888671260e+02 4.769537272741033576e+02
-1.215018939813621241e-04 4.988342615973962779e+02 5.095501982184803182e+02
-1.200436024074908771e-04 5.223968670643897667e+02 5.439420023672134903e+02
-1.185853108336197385e-04 5.469954661215595024e+02 5.801938345200744607e+02
-1.171270192597484916e-04 5.726710145166043731e+02 6.183701486045805495e+02
-1.156687276858772446e-04 5.994658072509716931e+02 6.585349301311875934e+02
-1.142104361120059976e-04 6.274235042746448698e+02 7.007514555056569634e+02
-1.127521445381347506e-04 6.565891553034152821e+02 7.450820385180099947e+02
-1.112938529642635037e-04 6.870092236133440338e+02 7.915877644219619924e+02
-1.098355613903922567e-04 7.187316086555442780e+02 8.403282121165605076e+02
-1.083772698165211181e-04 7.518056673221529991e+02 8.913611650425373227e+02
-1.069189782426498711e-04 7.862822336812783988e+02 9.447423115090244892e+02
-1.054606866687786242e-04 8.222136369847148671e+02 1.000524935271101981e+03
-1.040023950949073772e-04 8.596537177374451630e+02 1.058759597284733672e+03
-1.025441035210361302e-04 8.986578416020372515e+02 1.119493809671856297e+03
-1.010858119471649916e-04 9.392829108941872391e+02 1.182771703034414259e+03
-9.962752037329374467e-05 9.815873734076997152e+02 1.248633688360900123e+03
-9.816922879942249769e-05 1.025631228287894828e+03 1.317116114871588707e+03
-9.671093722555125071e-05 1.071476028652087962e+03 1.388250925248655903e+03
-9.525264565168000373e-05 1.119184880633768216e+03 1.462065309793233610e+03
-9.379435407780875675e-05 1.168822438503813828e+03 1.538581361142863670e+03
-9.233606250393750978e-05 1.220454895497052348e+03 1.617815731268433638e+03
-9.087777093006637122e-05 1.274149969945739940e+03 1.699779292548774492e+03
-8.941947935619512424e-05 1.329976886292905419e+03 1.784476804792681378e+03
-8.796118778232387726e-05 1.388006350527727591e+03 1.871906590141126344e+03
-8.650289620845263028e-05 1.448310519552259166e+03 1.962060217836435640e+03
-8.504460463458138331e-05 1.510962963953284316e+03 2.054922200888554926e+03
-8.358631306071013633e-05 1.576038623615007737e+03 2.150469706701199812e+03
-8.212802148683888935e-05 1.643613755567176668e+03 2.248672283741363572e+03
-8.066972991296775079e-05 1.713765873418834190e+03 2.349491606343812236e+03
-7.921143833909650381e-05 1.786573677679954244e+03 2.452881239737208489e+03
-7.775314676522525684e-05 1.862116976221053619e+03 2.558786427359515983e+03
-7.629485519135400986e-05 1.940476594064544997e+03 2.667143902497488398e+03
-7.483656361748276288e-05 2.021734271639872759e+03 2.777881726236963914e+03
-7.337827204361162432e-05 2.105972550567424605e+03 2.890919153648032079e+03
-7.191998046974037734e-05 2.193274645962686918e+03 3.006166530051167683e+03
-7.046168889586913037e-05 2.283724304171323183e+03 3.123525219116962944e+03
-6.900339732199788339e-05 2.377405644757215214e+03 3.242887564443926294e+03
-6.754510574812663641e-05 2.474402985467193957e+03 3.364136886134938322e+03
-6.608681417425538943e-05 2.574800648787531827e+03 3.487147513754817282e+03
-6.462852260038414245e-05 2.678682748586240905e+03 3.611784856898693761e+03
-6.317023102651300390e-05 2.786132955200131619e+03 3.737905514434473389e+03
-6.171193945264175692e-05 2.897234237174081500e+03 3.865357423303129053e+03
-6.025364787877050994e-05 3.012068577689280119e+03 3.993980047568540158e+03
-5.879535630489926296e-05 3.130716663524506203e+03 4.123604608205792829e+03
-5.733706473102801598e-05 3.253257544174966824e+03 4.254054353903103220e+03
-5.587877315715687743e-05 3.379768258503185280e+03 4.385144872930226484e+03
-5.442048158328563045e-05 3.510323426009077593e+03 4.516684445896086800e+03
-5.296219000941438347e-05 3.644994799475067794e+03 4.648474438981580533e+03
-5.150389843554313649e-05 3.783850775358119790e+03 4.780309736992567196e+03
-5.004560686167188951e-05 3.926955857852378358e+03 4.911979215333149114e+03
-4.858731528780064254e-05 4.074370072020785756e+03 5.043266249753516604e+03
-4.712902371392939556e-05 4.226148320774060267e+03 5.173949262480655307e+03
-4.567073214005825700e-05 4.382339679739186977e+03 5.303802303096381365e+03
-4.421244056618701002e-05 4.542986623179984235e+03 5.432595662287162668e+03
-4.275414899231576304e-05 4.708124173073538259e+03 5.560096516355577478e+03
-4.129585741844451607e-05 4.877778962164236873e+03 5.686069600156705746e+03
-3.983756584457326909e-05 5.051968200251290000e+03 5.810277905904846193e+03
-3.837927427070202211e-05 5.230698531040316084e+03 5.932483405089703410e+03
-3.692098269683077513e-05 5.413964764501557511e+03 6.052447790547618752e+03
-3.546269112295963657e-05 5.601748466690456553e+03 6.169933235554431121e+03
-3.400439954908838960e-05 5.794016385216369599e+03 6.284703166643896111e+03
-3.254610797521714262e-05 5.990718683739738481e+03 6.396523046710411109e+03
-3.108781640134589564e-05 6.191786952690440557e+03 6.505161164829195513e+03
-2.962952482747464866e-05 6.397131955341343200e+03 6.610389429121314606e+03
-2.817123325360351010e-05 6.606641057751042354e+03 6.711984158907317578e+03
-2.671294167973226313e-05 6.820175276909583772e+03 6.809726872331850245e+03
-2.525465010586101615e-05 7.037565862217223184e+03 6.903405065603627918e+03
-2.379635853198976917e-05 7.258610299013672375e+03 6.992812979981617900e+03
-2.233806695811852219e-05 7.483067585919177873e+03 7.077752352648618398e+03
-2.087977538424727521e-05 7.710652585054455812e+03 7.158033147649322927e+03
-1.942148381037602824e-05 7.941029167465617320e+03 7.233474263130196960e+03
-1.796319223650488968e-05 8.173801761636231276e+03 7.303904211203991508e+03
-1.650490066263364270e-05 8.408504737647474030e+03 7.369161766871458894e+03
-1.504660908876239572e-05 8.644588782583610737e+03 7.429096582566716279e+03
-1.358831751489114874e-05 8.881402969434597253e+03 7.483569765049988746e+03
-1.213002594101990177e-05 9.118170448219312675e+03 7.532454411551006160e+03
-1.067173436714876321e-05 9.353954301485662654e+03 7.575636102267330898e+03
-9.213442793277516231e-06 9.587607468143589358e+03 7.613013346543073567e+03
-7.755151219406269253e-06 9.817695235440469332e+03 7.644497980293043838e+03
-6.296859645535022275e-06 1.004236663620907166e+04 7.670015512494413997e+03
-4.838568071663775297e-06 1.025912006355362973e+04 7.689505418839957201e+03
-3.380276497792528319e-06 1.046431391235617957e+04 7.702921380932702050e+03
-1.921984923921281341e-06 1.065189194043574207e+04 7.710231469698909677e+03
-4.636933500501427829e-07 1.080803952679618305e+04 7.711418272002866615e+03
9.945982238211041951e-07 1.077551374343915813e+04 7.706478959760729595e+03
2.452889797692351173e-06 1.060958280147520600e+04 7.695425301169495469e+03
3.911181371563598151e-06 1.041705622138019498e+04 7.678283613988691286e+03
5.369472945434845129e-06 1.020870425874549801e+04 7.655094661134365197e+03
6.827764519305983687e-06 9.989802390356206161e+03 7.625913489165098326e+03
8.286056093177230665e-06 9.763652719328796593e+03 7.590809210555726168e+03
9.744347667048477643e-06 9.532572233643746586e+03 7.549864730964146474e+03
1.120263924091972462e-05 9.298297538928958602e+03 7.503176422997490590e+03
1.266093081479097160e-05 9.062186123235143896e+03 7.450853748274405007e+03
1.411922238866221858e-05 8.825329597821579227e+03 7.393018829857739547e+03
1.557751396253346556e-05 8.588623202595803377e+03 7.329805977394940783e+03
1.703580553640460411e-05 8.352811342317409071e+03 7.261361167550012397e+03
1.849409711027585109e-05 8.118518980617924171e+03 7.187841482539400204e+03
1.995238868414709807e-05 7.886274192861973461e+03 7.109414509793158686e+03
2.141068025801834505e-05 7.656524926923671046e+03 7.026257705950649324e+03
2.286897183188959203e-05 7.429651819232547496e+03 6.938557728566202059e+03
2.432726340576083900e-05 7.205978234607961895e+03 6.846509739043081936e+03
2.578555497963208598e-05 6.985778296369852796e+03 6.750316680433310466e+03
2.724384655350322454e-05 6.769283425405797061e+03 6.650188533835867929e+03
2.870213812737447152e-05 6.556687748801726229e+03 6.546341557195738460e+03
3.016042970124571850e-05 6.348152634767779091e+03 6.438997510351769051e+03
3.161872127511696547e-05 6.143810540524978933e+03 6.328382870201282458e+03
3.307701284898821245e-05 5.943768311456533411e+03 6.214728039845317653e+03
3.453530442285935101e-05 5.748110035751190480e+03 6.098266555549595068e+03
3.599359599673059799e-05 5.556899534308673537e+03 5.979234295303930594e+03
3.745188757060184497e-05 5.370182547827895178e+03 5.857868692687839030e+03
3.891017914447309194e-05 5.187988669772166759e+03 5.734407959652475256e+03
4.036847071834433892e-05 5.010333063968651913e+03 5.609090321711280012e+03
4.182676229221558590e-05 4.837217998037072903e+03 5.482153268893798668e+03
4.328505386608683288e-05 4.668634218019838045e+03 5.353832825661084826e+03
4.474334543995797144e-05 4.504562185052857785e+03 5.224362842808295682e+03
4.620163701382921841e-05 4.344973191351439709e+03 5.093974314191911617e+03
4.765992858770046539e-05 4.189830369955328933e+03 4.962894720917588529e+03
4.911822016157171237e-05 4.039089610408977933e+03 4.831347405410825559e+03
5.057651173544295935e-05 3.892700390721387066e+03 4.699550977569489078e+03
5.203480330931409790e-05 3.750606534457284852e+03 4.567718754965317203e+03
5.349309488318534488e-05 3.612746900586818356e+03 4.436058238823438842e+03
5.495138645705659186e-05 3.479056012708492290e+03 4.304770627266529118e+03
5.640967803092783884e-05 3.349464633416911965e+03 4.174050367064579405e+03
5.786796960479908582e-05 3.223900288880812695e+03 4.044084744885406508e+03
5.932626117867033280e-05 3.102287748100707631e+03 3.915053518795449236e+03
6.078455275254157977e-05 2.984549460810010714e+03 3.787128590517779685e+03
6.224284432641271833e-05 2.870605957551561460e+03 3.660473718715600626e+03
6.370113590028396531e-05 2.760376215090841924e+03 3.535244273336696551e+03
6.515942747415521229e-05 2.653777990007140488e+03 3.411587030828820389e+03
6.661771904802645927e-05 2.550728123025780405e+03 3.289640009818653198e+03
6.807601062189770624e-05 2.451142816412382672e+03 3.169532346640013657e+03
6.953430219576895322e-05 2.354937886537296890e+03 3.051384209900477799e+03
7.099259376964020020e-05 2.262028993531134347e+03 2.935306753091185328e+03
7.245088534351133876e-05 2.172331849786457042e+03 2.821402104073019473e+03
7.390917691738258574e-05 2.085762408913318723e+03 2.709763390114157119e+03
7.536746849125383271e-05 2.002237036624837856e+03 2.600474797010277143e+03
7.682576006512507969e-05 1.921672664910861386e+03 2.493611660689028213e+03
7.828405163899632667e-05 1.843986930751876571e+03 2.389240589586363058e+03
7.974234321286746523e-05 1.769098300529394464e+03 2.287419615982956202e+03
8.120063478673871220e-05 1.696926181202215503e+03 2.188198374405045342e+03
8.265892636060995918e-05 1.627391019239217940e+03 2.091618305125504321e+03
8.411721793448120616e-05 1.560414388227137351e+03 1.997712880747116060e+03
8.557550950835245314e-05 1.495919066006266803e+03 1.906507853811489440e+03
8.703380108222370012e-05 1.433829102126569069e+03 1.818021523352620079e+03
8.849209265609494710e-05 1.374069876361320894e+03 1.732265018303804709e+03
8.995038422996608565e-05 1.316568148964395505e+03 1.649242595669756156e+03
9.140867580383733263e-05 1.261252103310099073e+03 1.568951951391655257e+03
9.286696737770857961e-05 1.208051381511046429e+03 1.491384541861046500e+03
9.432525895157982659e-05 1.156897113568996247e+03 1.416525914077676134e+03
9.578355052545107357e-05 1.107721940576281895e+03 1.344356042496510554e+03
9.724184209932221212e-05 1.060460032450535891e+03 1.274849670668664885e+03
9.870013367319345910e-05 1.015047100653013445e+03 1.207976655849383178e+03
1.001584252470647061e-04 9.714204063106847116e+02 1.143702314822579638e+03
1.016167168209359531e-04 9.295187641339496167e+02 1.081987769274502853e+03
1.030750083948072000e-04 8.892825424956452025e+02 1.022790289138497997e+03
1.045332999686784470e-04 8.506536600123464495e+02 9.660636324270318482e+02
1.059915915425496940e-04 8.135755789459564085e+02 9.117583801656785454e+02
1.074498831164208325e-04 7.779932957220637491e+02 8.598222651454170773e+02
1.089081746902920795e-04 7.438533288413309492e+02 8.102004933137175158e+02
1.103664662641633265e-04 7.111037044413328658e+02 7.628360567304846427e+02
1.118247578380345735e-04 6.796939397484513847e+02 7.176700371211262564e+02
1.132830494119058205e-04 6.495750246428773380e+02 6.746418991653258672e+02
1.147413409857769590e-04 6.206994015441433703e+02 6.336897727653947641e+02
1.161996325596482060e-04 5.930209438099637964e+02 5.947507236420001391e+02
1.176579241335194530e-04 5.664949328274610707e+02 5.577610117068444424e+02
1.191162157073907000e-04 5.410780339629076252e+02 5.226563367608383714e+02
1.205745072812619469e-04 5.167282715240589823e+02 4.893720711622253816e+02
1.220327988551331939e-04 4.934050028777733701e+02 4.578434792011570380e+02
1.234910904290044409e-04 4.710688918549551545e+02 4.280059230052845010e+02
1.249493820028755794e-04 4.496818815648550753e+02 3.997950548844496552e+02
1.264076735767468264e-04 4.292071667313684884e+02 3.731469961013752936e+02
1.278659651506180734e-04 4.096091656551909637e+02 3.479985021290950726e+02
1.293242567244893204e-04 3.908534918973875847e+02 3.242871145244130275e+02
1.307825482983605674e-04 3.729069257722389352e+02 3.019512996100813211e+02
1.322408398722318143e-04 3.557373857299390920e+02 2.809305742162445654e+02
1.336991314461030613e-04 3.393138997029358848e+02 2.611656187841888368e+02
1.351574230199741999e-04 3.236065764833394951e+02 2.425983781824820369e+02
1.366157145938454468e-04 3.085865771928556001e+02 2.251721506272376701e+02
1.380740061677166938e-04 2.942260869011527120e+02 2.088316651346204367e+02
1.395322977415879408e-04 2.804982864433255259e+02 1.935231479648555819e+02
1.409905893154591878e-04 2.673773244822805850e+02 1.791943785431932952e+02
1.424488808893303263e-04 2.548382898573129012e+02 1.657947353645738531e+02
1.439071724632015733e-04 2.428571842558859828e+02 1.532752324053870439e+02
1.453654640370728203e-04 2.314108952417099090e+02 1.415885465779944070e+02
1.468237556109440673e-04 2.204771696684786946e+02 1.306890367716950436e+02
1.482820471848153143e-04 2.100345875052420865e+02 1.205327550279989453e+02
1.497403387586865612e-04 2.000625360961767569e+02 1.110774503985210231e+02
1.511986303325578082e-04 1.905411848745585530e+02 1.022825660309131450e+02
1.526569219064289468e-04 1.814514605479986358e+02 9.410923002224360800e+01
1.541152134803001937e-04 1.727750227694453429e+02 8.652024057039051286e+01
1.555735050541714407e-04 1.644942403061106120e+02 7.948004594265526634e+01
1.570317966280426877e-04 1.565921677162759806e+02 7.295471976714075879e+01
1.584900882019139347e-04 1.490525225419397657e+02 6.691193213682385021e+01
1.599483797757850732e-04 1.418596630233978431e+02 6.132091699889267744e+01
1.614066713496563202e-04 1.349985663401422471e+02 5.615243628308823531e+01
1.628649629235275672e-04 1.284548073809006041e+02 5.137874120277132306e+01
1.643232544973988142e-04 1.222145380441809550e+02 4.697353114139414743e+01
1.657815460712700611e-04 1.162644670693873366e+02 4.291191051530604739e+01
1.672398376451413081e-04 1.105918403973555257e+02 3.917034398149563401e+01
1.686981292190125551e-04 1.051844220580667724e+02 3.572661033621817950e+01
1.701564207928836937e-04 1.000304755823026852e+02 3.255975542764141295e+01
1.716147123667549406e-04 9.511874593309525494e+01 2.965004438283132160e+01
1.730730039406261876e-04 9.043844195202667890e+01 2.697891342676501125e+01
1.745312955144974346e-04 8.597921931468293621e+01 2.452892154870971453e+01
1.759895870883686816e-04 8.173116398892670986e+01 2.228370224941114941e+01
1.774478786622399286e-04 7.768477618906321425e+01 2.022791558116249533e+01
1.789061702361111755e-04 7.383095481845596453e+01 1.834720067210091443e+01
1.803644618099823141e-04 7.016098239269805958e+01 1.662812890607543892e+01
1.818227533838535611e-04 6.666651043504197105e+01 1.505815791021615446e+01
1.832810449577248080e-04 6.333954533545539078e+01 1.362558648397723715e+01
1.847393365315960550e-04 6.017243466436564603e+01 1.231951058595834603e+01
1.861976281054673020e-04 5.715785393191700337e+01 1.112978047828073791e+01
1.876559196793384406e-04 5.428879378335412298e+01 1.004695911271808484e+01
1.891142112532096875e-04 5.155854762098065436e+01 9.062281828178335275e+00
1.905725028270809345e-04 4.896069964301342026e+01 8.167617415511854162e+00
1.920307944009521815e-04 4.648911328955279032e+01 7.355430592969821824e+00
1.934890859748234285e-04 4.413792008582788640e+01 6.618745923962153554e+00
1.949473775486946754e-04 4.190150887283641623e+01 5.951113198036273033e+00
1.964056691225659224e-04 3.977451541548725800e+01 5.346574286205007631e+00
1.978639606964370610e-04 3.775181237836697790e+01 4.799631472865302229e+00
1.993222522703083080e-04 3.582849965928320302e+01 4.305217258537460623e+00
2.007805438441795549e-04 3.399989507079499873e+01 3.858665620487096604e+00
2.022388354180508019e-04 3.226152536000577697e+01 3.455684711927867081e+00
2.036971269919220489e-04 3.060911755698650438e+01 3.092330974908019225e+00
2.051554185657931875e-04 2.903859064229537879e+01 2.764984637113268029e+00
2.066137101396644344e-04 2.754604752417554536e+01 2.470326558632006897e+00
2.080720017135356814e-04 2.612776731613872983e+01 2.205316391184671598e+00
2.095302932874069284e-04 2.478019790577775794e+01 1.967172009370840913e+00
2.109885848612781754e-04 2.349994880579700052e+01 1.753350171096243582e+00
2.124468764351494223e-04 2.228378427840262432e+01 1.561528362461126251e+00
2.139051680090206693e-04 2.112861672435474247e+01 1.389587780981433207e+00
2.153634595828918079e-04 2.003150032814878756e+01 1.235597410032993393e+00
2.168217511567630549e-04 1.898962495096449032e+01 1.097799136816873800e+00
2.182800427306343018e-04 1.800031026319711458e+01 9.745938659030660700e-01
2.197383343045055488e-04 1.706100010856096461e+01 8.645285804819256015e-01
2.211966258783767958e-04 1.616925709193950311e+01 7.662843038046551758e-01
2.226549174522479344e-04 1.532275738333759740e+01 6.786649138906366563e-01
2.241132090261191813e-04 1.451928573047560000e+01 6.005867653904323200e-01
2.255715005999904283e-04 1.375673067275254802e+01 5.310690734884669917e-01
2.270297921738616753e-04 1.303307994948798587e+01 4.692250158813742189e-01
2.284880837477329223e-04 1.234641609554079267e+01 4.142535101514873142e-01
2.299463753216041692e-04 1.169491221758631205e+01 3.654316252456751846e-01
2.314046668954754162e-04 1.107682794451837260e+01 3.221075872464682077e-01
2.328629584693465548e-04 1.049050554562495385e+01 2.836943411649426872e-01
2.343212500432178018e-04 9.934366210367809202e+00 2.496636320753338467e-01
2.357795416170890487e-04 9.406906483776518613e+00 2.195405705333424717e-01
2.372378331909602957e-04 8.906694851643194966e+00 1.928986488590106185e-01
2.386961247648315427e-04 8.432368469880827888e+00 1.693551765080104077e-01
2.401544163387027897e-04 7.982630032579568713e+00 1.485671043904740751e-01
2.416127079125740366e-04 7.556244773465656372e+00 1.302272096142573776e-01
2.430709994864451752e-04 7.152037595634174849e+00 1.140606137209185383e-01
2.445292910603164222e-04 6.768890324591144037e+00 9.982160904035118631e-02
2.459875826341876692e-04 6.405739079800977898e+00 8.729076930755687302e-02
2.474458742080589161e-04 6.061571760092880901e+00 7.627232215728413367e-02
2.489041657819301631e-04 5.735425638434350937e+00 6.659176253497976761e-02
2.503624573558013017e-04 5.426385061730520043e+00 5.809368743228328358e-02
2.518207489296725487e-04 5.133579251455731907e+00 5.063983366966166855e-02
2.532790405035437956e-04 4.856180201068078794e+00 4.410730170588884891e-02
2.547373320774150426e-04 4.593400666297439372e+00 3.838694965276505389e-02
2.561956236512862896e-04 4.344492244535405945e+00 3.338194281320405049e-02
2.576539152251575366e-04 4.108743539688649804e+00 2.900644514147832781e-02
2.591122067990287835e-04 3.885478408987248500e+00 2.518444004641878439e-02
2.605704983728999221e-04 3.674054288366339627e+00 2.184866892247137524e-02
2.620287899467711691e-04 3.473860593162017452e+00 1.893967670081042956e-02
2.634870815206424161e-04 3.284317190982730228e+00 1.640495456459236528e-02
2.649453730945136630e-04 3.104872943732613244e+00 1.419817077046434464e-02
2.664036646683849100e-04 2.935004315876809766e+00 1.227848126447643635e-02
2.678619562422560486e-04 2.774214046147811086e+00 1.060991247645653307e-02
2.693202478161272955e-04 2.622029879997838098e+00 9.160809324792970956e-03
2.707785393899985425e-04 2.478003360205576655e+00 7.903342065543552189e-03
2.722368309638697895e-04 2.341708673144479835e+00 6.813066178033547540e-03
2.736951225377410365e-04 2.212741548316960127e+00 5.868529995847722794e-03
2.751534141116122835e-04 2.090718208851742421e+00 5.050925269562159432e-03
2.766117056854835304e-04 1.975274370752027053e+00 4.343776287922452954e-03
2.780699972593546690e-04 1.866064288769482493e+00 3.732663589621762652e-03
2.795282888332259160e-04 1.762759846863387825e+00 3.204978670505639546e-03
2.809865804070971630e-04 1.665049691285953593e+00 2.749706433008494710e-03
2.824448719809684099e-04 1.572638404413293056e+00 2.357232437924319541e-03
2.839031635548396569e-04 1.485245717517890585e+00 2.019172305181376331e-03
2.853614551287109039e-04 1.402605760751512998e+00 1.728220871991709021e-03
2.868197467025821509e-04 1.324466348678413619e+00 1.478018955373212829e-03
2.882780382764532894e-04 1.250588299766915323e+00 1.263035783295785031e-03
2.897363298503245364e-04 1.180744788313165650e+00 1.078465356203764641e-03
2.911946214241957834e-04 1.114720727334436834e+00 9.201351799451372264e-04
2.926529129980670304e-04 1.052312181030173210e+00 7.844259736377939222e-04
2.941112045719382773e-04 9.933258054680704774e-01 6.682011030855124515e-04
2.955694961458094159e-04 9.375783162089047496e-01 5.687446232936798404e-04
2.970277877196806629e-04 8.848959816384037724e-01 4.837069336210049215e-04
2.984860792935519098e-04 8.351141408269313615e-01 4.110571572506335671e-04
2.999443708674231568e-04 7.880767447880785426e-01 3.490414540067490463e-04
3.014026624412944038e-04 7.436359200558634308e-01 2.961465630435130246e-04
3.028609540151656508e-04 7.016515535467907627e-01 2.510679504811127072e-04
3.043192455890368978e-04 6.619908977178635689e-01 2.126820074824696755e-04
3.057775371629080363e-04 6.245281950746345290e-01 1.800218073125302114e-04
3.072358287367792833e-04 5.891443211247917588e-01 1.522559862982854871e-04
3.086941203106505303e-04 5.557264449124075245e-01 1.286703639537266938e-04
3.101524118845217773e-04 5.241677063061408459e-01 1.086519624371565555e-04
3.116107034583930242e-04 4.943669092512124053e-01 9.167512550745476299e-05
3.130689950322641628e-04 4.662282302301007375e-01 7.728947273156905741e-05
3.145272866061354098e-04 4.396609412105617620e-01 6.510945631589990456e-05
3.159855781800066567e-04 4.145791463918608311e-01 5.480531599665854211e-05
3.174438697538779037e-04 3.909015320910449454e-01 4.609525229868593593e-05
3.189021613277491507e-04 3.685511291407760348e-01 3.873866049432013339e-05
3.203604529016203977e-04 3.474550871986871736e-01 3.253028706723922397e-05
3.218187444754916447e-04 3.275444603954473233e-01 2.729518768541316923e-05
3.232770360493627832e-04 3.087540037748401911e-01 2.288438085989963447e-05
3.247353276232340302e-04 2.910219800041497495e-01 1.917110483536645525e-05
3.261936191971052772e-04 2.742899758571036295e-01 1.604759702451460777e-05
3.276519107709765241e-04 2.585027279944915324e-01 1.342232564218075499e-05
3.291102023448477711e-04 2.436079575895573057e-01 1.121761227738673950e-05
3.305684939187189097e-04 2.295562133662222004e-01 9.367592107577998509e-06
3.320267854925901567e-04 2.163007226382710479e-01 7.816465438080495050e-06
3.334850770664614036e-04 2.037972499568659890e-01 6.517000356809657246e-06
3.349433686403326506e-04 1.920039629920735069e-01 5.429251632381046809e-06
3.364016602142038976e-04 1.808813052916980746e-01 4.519465644585962978e-06
3.378599517880751446e-04 1.703918755774694871e-01 3.759145201104908945e-06
3.393182433619463916e-04 1.605003132546957978e-01 3.124251635605418800e-06
3.407765349358175301e-04 1.511731898268173502e-01 2.594524664060168138e-06
3.422348265096887771e-04 1.423789059209451535e-01 2.152903154928721620e-06
3.436931180835600241e-04 1.340875936444811123e-01 1.785032294903298276e-06
3.451514096574312710e-04 1.262710240062497047e-01 1.478844649476616760e-06
3.466097012313025180e-04 1.189025191483642357e-01 1.224204365677734059e-06
3.480679928051737650e-04 1.119568691472234562e-01 1.012605277292967553e-06
3.495262843790450120e-04 1.054102531536653814e-01 8.369149809669851016e-07
3.509845759529161505e-04 9.924016465341534143e-02 6.911580813017687522e-07
3.524428675267873975e-04 9.342534063954727186e-02 5.703327777197441852e-07
3.539011591006586445e-04 8.794569449880182410e-02 4.702558058286235925e-07
3.553594506745298915e-04 8.278225242323215827e-02 3.874314691637512722e-07
3.568177422484011384e-04 7.791709316785319639e-02 3.189411190874151288e-07
3.582760338222722770e-04 7.333329098374308241e-02 2.623499749035914299e-07
3.597343253961435240e-04 6.901486156439799735e-02 2.156286347696029662e-07
3.611926169700147710e-04 6.494671085112921349e-02 1.770870210850888001e-07
3.626509085438860179e-04 6.111458655087370628e-02 1.453188406991851540e-07
3.641092001177572649e-04 5.750503222704408945e-02 1.191549283048033510e-07
3.655674916916285119e-04 5.410534383094293964e-02 9.762408755543503835e-08
3.670257832654997589e-04 5.090352854783494058e-02 7.992025461375849717e-08
3.684840748393708974e-04 4.788826583804225295e-02 6.537498810132100671e-08
3.699423664132421444e-04 4.504887055938885249e-02 5.343444215606909204e-08
3.714006579871133914e-04 4.237525806300382336e-02 4.364010931137806366e-08
3.728589495609846384e-04 3.985791115990131722e-02 3.561273045716913493e-08
3.743172411348558853e-04 3.748784886090606588e-02 2.903886304867322514e-08
3.757755327087270239e-04 3.525659679739734376e-02 2.365967841630789373e-08
3.772338242825982709e-04 3.315615923500727508e-02 1.926162658556939493e-08
3.786921158564695179e-04 3.117899259685526919e-02 1.566866422858403509e-08
3.801504074303407648e-04 2.931798041711946787e-02 1.273578977408936953e-08
3.816086990042120118e-04 2.756640964977166708e-02 1.034367061523576929e-08
3.830669905780832588e-04 2.591794826112278974e-02 8.394181900079917895e-09
3.845252821519545058e-04 2.436662403846519970e-02 6.806705530003004426e-09
3.859835737258256443e-04 2.290680455055587109e-02 5.515062547928050875e-09
3.874418652996968913e-04 2.153317819897382704e-02 4.464972771740574820e-09
3.889001568735681383e-04 2.024073630251385647e-02 3.611952915650963825e-09
3.903584484474393853e-04 1.902475615974862089e-02 2.919579051378647524e-09
3.918167400213106322e-04 1.788078503771890759e-02 2.358051523893498082e-09
3.932750315951818792e-04 1.680462503739738392e-02 1.903010719770982980e-09
3.947333231690531262e-04 1.579231878912162532e-02 1.534560701160014867e-09
3.961916147429242648e-04 1.484013593361840043e-02 1.236464928581765058e-09
3.976499063167955117e-04 1.394456034654370860e-02 9.954843244700467773e-10
3.991081978906667587e-04 1.310227806665236090e-02 8.008329652647248743e-10
4.005664894645380057e-04 1.231016588978835202e-02 6.437308924022716135e-10
4.020247810384092527e-04 1.156528059286075251e-02 5.170370362452142551e-10
4.034830726122803912e-04 1.086484875384615550e-02 4.149481652486113494e-10
4.049413641861516382e-04 1.020625713563510541e-02 3.327522009682074540e-10
4.063996557600228852e-04 9.587043603232727612e-03 2.666262581919909330e-10
4.078579473338941322e-04 9.004888545424506729e-03 2.134714460195932543e-10
4.093162389077653791e-04 8.457606773541721454e-03 1.707778567796101603e-10
4.107745304816366261e-04 7.943139871405848623e-03 1.365143227733494070e-10
4.122328220555078731e-04 7.459548971900206021e-03 1.090384757645193265e-10
4.136911136293790116e-04 7.005007936919790609e-03 8.702343420304353241e-11
4.151494052032502586e-04 6.577796918681675341e-03 6.939809622056500931e-11
4.166076967771215056e-04 6.176296281551001653e-03 5.529855571722084915e-11
4.180659883509927526e-04 5.798980864645594292e-03 4.402860377260471899e-11
4.195242799248639996e-04 5.444414566536019337e-03 3.502764432600760014e-11
4.209825714987351381e-04 5.111245234356342863e-03 2.784465504250948352e-11
4.224408630726063851e-04 4.798199840586199125e-03 2.211707270825200905e-11
4.238991546464776321e-04 4.504079931663860885e-03 1.755368668280388988e-11
4.253574462203488791e-04 4.227757333438904482e-03 1.392079160077151093e-11
4.268157377942201260e-04 3.968170099280550825e-03 1.103098806195840120e-11
4.282740293680913730e-04 3.724318687421703661e-03 8.734132783847396655e-12
4.297323209419626200e-04 3.495262354842447808e-03 6.910032001907230636e-12
4.311906125158337585e-04 3.280115755683821188e-03 5.462547421523062730e-12
4.326489040897050055e-04 3.078045732831815370e-03 4.314845747871300683e-12
4.341071956635762525e-04 2.888268291928633436e-03 3.405573220184634951e-12
4.355654872374474995e-04 2.710045747650752408e-03 2.685777693402322391e-12
4.370237788113187465e-04 2.542684032646417170e-03 2.116434322140712254e-12
4.384820703851899934e-04 2.385530160048866810e-03 1.666458190473105138e-12
4.399403619590612404e-04 2.237969830976491853e-03 1.311109431392505013e-12
4.413986535329323790e-04 2.099425178901244762e-03 1.030714424113864883e-12
4.428569451068036259e-04 1.969352643210531013e-03 8.096413101108736054e-13
4.443152366806748729e-04 1.847240964708489084e-03 6.354799564934670720e-13
4.457735282545461199e-04 1.732609296201043699e-03 4.983861309294730138e-13
4.472318198284173669e-04 1.625005421685738090e-03 3.905574552940454805e-13
4.486901114022885054e-04 1.524004078024290615e-03 3.058150183524643947e-13
4.501484029761597524e-04 1.429205373313262696e-03 2.392696308378914784e-13
4.516066945500309994e-04 1.340233296487733155e-03 1.870558274449647690e-13
4.530649861239022464e-04 1.256734312995067384e-03 1.461200454132835448e-13
4.545232776977734934e-04 1.178376041661772849e-03 1.140520898270725449e-13
4.559815692716447403e-04 1.104846008147024761e-03 8.895115453725735091e-14
4.574398608455159873e-04 1.035850470632163718e-03 6.931940466799695891e-14
4.588981524193871259e-04 9.711133136374806895e-04 5.397752311578939355e-14
4.603564439932583728e-04 9.103750060865008209e-04 4.199774505513309092e-14
4.618147355671296198e-04 8.533916199543244239e-04 3.265080450602775120e-14
4.632730271410008668e-04 7.999339060411577492e-04 2.536393860958140948e-14
4.647313187148721138e-04 7.497864236057637547e-04 1.968767325649267560e-14
4.661896102887432523e-04 7.027467207762185192e-04 1.526957627482960505e-14
4.676479018626144993e-04 6.586245628284614776e-04 1.183353422901760593e-14
4.691061934364857463e-04 6.172412055863805286e-04 9.163404328680797149e-15
4.705644850103569933e-04 5.784287113516500822e-04 7.090128747478211393e-15
4.720227765842282402e-04 5.420293049175155774e-04 5.481586680276777964e-15
4.734810681580994872e-04 5.078947673585229149e-04 4.234609265900329840e-15
4.749393597319707342e-04 4.758858654186723814e-04 3.268701737793322670e-15
4.763976513058418728e-04 4.458718144433757784e-04 2.521111987043195199e-15
4.778559428797131197e-04 4.177297729170665426e-04 1.942960062211196751e-15
4.793142344535843667e-04 3.913443667781081148e-04 1.496202937486372822e-15
4.807725260274556137e-04 3.666072417863464462e-04 1.151256314763690571e-15
4.822308176013268607e-04 3.434166423168251957e-04 8.851328124677435115e-16
4.836891091751979992e-04 3.216770150455387930e-04 6.799856518052261654e-16
4.851474007490692462e-04 3.012986360806410406e-04 5.219704894553182577e-16
4.866056923229404932e-04 2.821972601750041896e-04 4.003566478083732453e-16
4.880639838968117402e-04 2.642937907338765145e-04 3.068336818197774449e-16
4.895222754706829871e-04 2.475139694050599009e-04 2.349708086281906094e-16
4.909805670445542341e-04 2.317880841083387264e-04 1.797958588116964801e-16
4.924388586184254811e-04 2.170506944265291282e-04 1.374676000058501496e-16
4.938971501922966197e-04 2.032403733423101503e-04 1.050209420267193441e-16
4.953554417661678666e-04 1.902994643634123078e-04 8.016898063686983249e-17
4.968137333400391136e-04 1.781738531338060351e-04 6.114933049168963378e-17
4.982720249139103606e-04 1.668127526805407391e-04 4.660493904619620479e-17
4.997303164877816076e-04 1.561685014949014459e-04 3.549172233028839938e-17
5.011886080616528545e-04 1.461963736928589049e-04 2.700704692166335555e-17
5.026468996355241015e-04 1.368544005434067388e-04 2.053439991195199024e-17
5.041051912093952401e-04 1.281032026945811884e-04 1.560061881674275374e-17
5.055634827832664871e-04 1.199058324657923969e-04 1.184285816999397923e-17
5.070217743571377340e-04 1.122276256117246511e-04 8.983097716369963212e-18
5.084800659310089810e-04 1.050360619976089258e-04 6.808486999219056023e-18
5.099383575048802280e-04 9.830063465826367763e-05 5.156202844509465499e-18
5.113966490787513666e-04 9.199272674398615332e-05 3.901793390277999605e-18
5.128549406526226135e-04 8.608549588538323878e-05 2.950213433682511599e-18
5.143132322264938605e-04 8.055376553649495333e-05 2.228935476848313076e-18
5.157715238003651075e-04 7.537392288133248290e-05 1.682660307359060436e-18
5.172298153742363545e-04 7.052382291320918937e-05 1.269259131659026986e-18
5.186881069481076014e-04 6.598269831910988695e-05 9.566631289422221875e-19
5.201463985219788484e-04 6.173107482291131725e-05 7.204812255496695899e-19
5.216046900958499870e-04 5.775069166156949091e-05 5.421771292133524989e-19
5.230629816697212340e-04 5.402442688754451560e-05 4.076754994842162931e-19
5.245212732435924809e-04 5.053622720877057502e-05 3.062971269890267480e-19
5.259795648174637279e-04 4.727104209446633551e-05 2.299461419962096474e-19
5.274378563913349749e-04 4.421476189111335725e-05 1.724901201185839957e-19
5.288961479652061135e-04 4.135415970799707555e-05 1.292877015626854766e-19
5.303544395390773604e-04 3.867683684593109349e-05 9.682892222658555276e-20
5.318127311129486074e-04 3.617117155616506974e-05 7.246159243216579555e-20
5.332710226868198544e-04 3.382627092908297188e-05 5.418331136089197615e-20
5.347293142606911014e-04 3.163192572418101607e-05 4.048350490594965118e-20
5.361876058345623483e-04 2.957856796398748367e-05 3.022355595578698536e-20
5.376458974084335953e-04 2.765723112512696115e-05 2.254591720986551725e-20
5.391041889823047339e-04 2.585951276963724106e-05 1.680525662699714305e-20
5.405624805561759809e-04 2.417753946899152469e-05 1.251633800141483751e-20
5.420207721300472278e-04 2.260393388206322041e-05 9.314602143197697945e-21
5.434790637039184748e-04 2.113178385654459872e-05 6.926378642136114100e-21
5.449373552777897218e-04 1.975461343112367088e-05 5.146394118458354143e-21
5.463956468516609688e-04 1.846635562304948407e-05 3.820803894503224314e-21
5.478539384255322157e-04 1.726132689262289103e-05 2.834401351950111003e-21
5.493122299994033543e-04 1.613420318263737995e-05 2.100984450248831433e-21
5.507705215732746013e-04 1.507999743691219609e-05 1.556106162987482499e-21
5.522288131471458483e-04 1.409403850780818304e-05 1.151623451827372153e-21
5.536871047210170952e-04 1.317195136802665023e-05 8.516019964044007557e-22
5.551453962948883422e-04 1.230963854708804063e-05 6.292420458324549359e-22
5.566036878687594808e-04 1.150326271767209164e-05 4.645727057760800164e-22
5.580619794426307278e-04 1.074923036151152135e-05 3.427240176752308986e-22
5.595202710165019747e-04 1.004417644876872181e-05 2.526331183209516422e-22
5.609785625903732217e-04 9.384950068811664730e-06 1.860762384206264127e-22
5.624368541642444687e-04 8.768600954058297111e-06 1.369450839040659452e-22
5.638951457381157157e-04 8.192366842082746128e-06 1.007063527942976810e-22
5.653534373119869626e-04 7.653661624496984519e-06 7.399837487246606939e-23
5.668117288858581012e-04 7.150064234239024243e-06 5.433033579352054945e-23
5.682700204597293482e-04 6.679308225831861978e-06 3.985818232441065963e-23
5.697283120336005952e-04 6.239272005937810009e-06 2.921779802550183861e-23
5.711866036074718421e-04 5.827969674122169934e-06 2.140091631268773714e-23
5.726448951813430891e-04 5.443542436181640969e-06 1.566289901310287660e-23
5.741031867552142277e-04 5.084250554682022207e-06 1.145425427522966373e-23
5.755614783290854746e-04 4.748465803504913036e-06 8.369825139272130536e-24
5.770197699029567216e-04 4.434664395228500467e-06 6.111120437964304133e-24
5.784780614768279686e-04 4.141420352069068750e-06 4.458411947231510968e-24
5.799363530506992156e-04 3.867399292900291832e-06 3.250082892960484483e-24
5.813946446245704626e-04 3.611352610546949178e-06 2.367356017077430372e-24
5.828529361984417095e-04 3.372112015129399041e-06 1.723009232157735879e-24
5.843112277723128481e-04 3.148584420720088583e-06 1.253044594338986880e-24
5.857695193461840951e-04 2.939747153966636374e-06 9.105427548531897901e-25
5.872278109200553421e-04 2.744643464647643149e-06 6.611333297120418508e-25
5.886861024939265890e-04 2.562378319356769473e-06 4.796590616405544456e-25
5.901443940677978360e-04 2.392114460668034004e-06 3.477211827457642857e-25
5.916026856416689746e-04 2.233068715221034486e-06 2.518746939667001161e-25
5.930609772155402215e-04 2.084508535184739423e-06 1.823025806066474382e-25
5.945192687894114685e-04 1.945748758517372711e-06 1.318426701378149265e-25
5.959775603632827155e-04 1.816148574339124128e-06 9.527392484302548474e-26
5.974358519371539625e-04 1.695108680579974278e-06 6.879343829042769307e-26
5.988941435110252095e-04 1.582068621858687543e-06 4.963349623780495832e-26
6.003524350848964564e-04 1.476504296293728248e-06 3.578142347298614701e-26
6.018107266587675950e-04 1.377925620647235184e-06 2.577479692647341714e-26
6.032690182326388420e-04 1.285874343859456000e-06 1.855187389772114692e-26
6.047273098065100889e-04 1.199921999648562976e-06 1.334243844694193835e-26
6.061856013803813359e-04 1.119667989429120739e-06 9.588209732429947565e-27
6.076438929542525829e-04 1.044737787346384266e-06 6.884854006536572112e-27
6.091021845281238299e-04 9.747812597337245676e-07 4.939771255895329703e-27
6.105604761019950769e-04 9.094710917792715729e-07 3.541390638022799949e-27
6.120187676758662154e-04 8.485013146373803381e-07 2.536855462668584040e-27
6.134770592497374624e-04 7.915859266422059294e-07 1.815818791105491224e-27
6.149353508236087094e-04 7.384576026766904323e-07 1.298686066895686125e-27
6.163936423974799564e-04 6.888664861214843887e-07 9.280914017965674093e-28
6.178519339713512033e-04 6.425790581569536681e-07 6.627232549064721933e-28
6.193102255452223419e-04 5.993770795185237154e-07 4.728556298960936570e-28
6.207685171190935889e-04 5.590566001121604826e-07 3.371163461073378820e-28
6.222268086929648358e-04 5.214270321849619373e-07 2.401518579923927198e-28
6.236851002668360828e-04 4.863102830155405525e-07 1.709412926981466825e-28
6.251433918407073298e-04 4.535399433423380818e-07 1.215802157422463244e-28
6.266016834145785768e-04 4.229605279855994140e-07 8.640397617527568106e-29
6.280599749884498238e-04 3.944267653414957686e-07 6.135633927440402687e-29
6.295182665623209623e-04 3.678029326359156956e-07 4.353514998078673137e-29
6.309765581361922093e-04 3.429622340215188184e-07 3.086565820432885283e-29
6.324348497100634563e-04 3.197862187853367869e-07 2.186582828926458720e-29
6.338931412839347032e-04 2.981642371066794405e-07 1.547787079308535338e-29
6.353514328578059502e-04 2.779929309666774668e-07 1.094741025216009077e-29
6.368097244316770888e-04 2.591757579623116262e-07 7.736890726167244377e-30
6.382680160055483358e-04 2.416225459199274211e-07 5.463568916326931105e-30
6.397263075794195827e-04 2.252490763363699308e-07 3.855150003070225152e-30
6.411845991532908297e-04 2.099766948007668462e-07 2.718072455170972098e-30
6.426428907271620767e-04 1.957319466670697974e-07 1.914854019949071940e-30
6.441011823010333237e-04 1.824462363571284669e-07 1.347923376682394504e-30
6.455594738749045707e-04 1.700555087769888410e-07 9.480901456039130828e-31
6.470177654487757092e-04 1.584999514254276752e-07 6.663293648554288227e-31
6.484760570226469562e-04 1.477237158641209155e-07 4.679324528067441158e-31
6.499343485965182032e-04 1.376746573034895163e-07 3.283464100742283210e-31
6.513926401703894501e-04 1.283040911375797181e-07 2.302164069852738831e-31
6.528509317442606971e-04 1.195665653357140027e-07 1.612854401362684380e-31
6.543092233181319441e-04 1.114196476682643717e-07 1.129039012902113264e-31
6.557675148920031911e-04 1.038237268091986482e-07 7.897281647731415888e-32
6.572258064658743296e-04 9.674182641916150446e-08 5.519518559030068060e-32
6.586840980397455766e-04 9.013943137016987449e-08 3.854603061341371182e-32
6.601423896136168236e-04 8.398432532663463897e-08 2.689756829955076962e-32
6.616006811874880706e-04 7.824643894770281170e-08 1.875431770815791809e-32
6.630589727613593175e-04 7.289770802300382161e-08 1.306605288972454635e-32
6.645172643352304561e-04 6.791194089796847975e-08 9.095832363737692158e-33
6.659755559091017031e-04 6.326469458621210652e-08 6.326964192071581707e-33
6.674338474829729501e-04 5.893315900514922919e-08 4.397473169426541871e-33
6.688921390568441970e-04 5.489604880722815535e-08 3.053978062758621971e-33
6.703504306307154440e-04 5.113350231311208821e-08 2.119256485334989977e-33
6.718087222045866910e-04 4.762698708488639222e-08 1.469454088489082277e-33
6.732670137784579380e-04 4.435921170712773264e-08 1.018083538202220766e-33
6.747253053523290765e-04 4.131404337150599612e-08 7.047996858930699078e-34
6.761835969262003235e-04 3.847643088667820324e-08 4.875317247577607089e-34
6.776418885000715705e-04 3.583233275963457183e-08 3.369728833321222972e-34
6.791001800739428175e-04 3.336865001750642417e-08 2.327244001255960905e-34
6.805584716478140644e-04 3.107316346024516430e-08 1.605993480817736638e-34
6.820167632216852030e-04 2.893447505459376369e-08 1.107389826780787956e-34
6.834750547955564500e-04 2.694195319852261468e-08 7.629782782344226250e-35
6.849333463694276970e-04 2.508568160283647000e-08 5.252652997919396263e-35
6.863916379432989439e-04 2.335641155307643243e-08 3.613267723563919499e-35
6.878499295171701909e-04 2.174551733020677477e-08 2.483570341672670635e-35
6.893082210910414379e-04 2.024495458295085703e-08 1.705719762466297271e-35
6.907665126649126849e-04 1.884722145809511562e-08 1.170560299190796303e-35
6.922248042387838234e-04 1.754532230766848816e-08 8.026658623388053585e-36
6.936830958126550704e-04 1.633273380368095629e-08 5.499594739077447525e-36
6.951413873865263174e-04 1.520337330213017745e-08 3.765143005586429370e-36
6.965996789603975644e-04 1.415156930828801551e-08 2.575651837376758775e-36
6.980579705342688113e-04 1.317203390493049572e-08 1.760547436026437406e-36
6.995162621081399499e-04 1.225983701419404005e-08 1.202439399908613477e-36
7.009745536820111969e-04 1.141038237218044567e-08 8.206038650838535948e-37
7.024328452558824439e-04 1.061938510333185307e-08 5.595756542392415417e-37
7.038911368297536908e-04 9.882850788974806051e-09 3.812755507403069197e-37
7.053494284036249378e-04 9.197055931345014233e-09 2.595816543738948784e-37
7.068077199774961848e-04 8.558529720859261375e-09 1.765891140980959185e-37
7.082660115513674318e-04 7.964037020442552480e-09 1.200352365465588931e-37
7.097243031252385703e-04 7.410562486367881183e-09 8.152831572565165689e-38
7.111825946991098173e-04 6.895295750346528966e-09 5.533030716280432862e-38
7.126408862729810643e-04 6.415617592547324241e-09 3.752084278943216518e-38
7.140991778468523113e-04 5.969087039839829047e-09 2.542359617114274625e-38
7.155574694207235582e-04 5.553429327874434548e-09 1.721298820755853247e-38
7.170157609945948052e-04 5.166524669649753924e-09 1.164475763334631702e-38
7.184740525684660522e-04 4.806397776989416504e-09 7.871536786580368122e-39
7.199323441423371907e-04 4.471208084880328844e-09 5.316716434307974219e-39
7.213906357162084377e-04 4.159240631919624312e-09 3.588247239822745386e-39
7.228489272900796847e-04 3.868897553202346396e-09 2.419781287374805569e-39
7.243072188639509317e-04 3.598690144860542966e-09 1.630514860654399587e-39
7.257655104378221787e-04 3.347231462158960962e-09 1.097812829335596045e-39
7.272238020116933172e-04 3.113229415568156853e-09 7.385616195110517075e-40
7.286820935855645642e-04 2.895480331587912189e-09 4.964780602554587560e-40
7.301403851594358112e-04 2.692862947292040480e-09 3.334788389268393573e-40
7.315986767333070582e-04 2.504332809618891506e-09 2.238161356232670353e-40
7.330569683071783051e-04 2.328917052351165505e-09 1.500960966352438739e-40
7.345152598810495521e-04 2.165709525522287436e-09 1.005778381234453433e-40
7.359735514549207991e-04 2.013866253660962258e-09 6.734263220855659233e-41
7.374318430287919376e-04 1.872601200851907829e-09 4.505393951670471122e-41
7.388901346026631846e-04 1.741182322052173241e-09 3.011829264239002677e-41
7.403484261765344316e-04 1.618927881469247281e-09 2.011790804850502426e-41
7.418067177504056786e-04 1.505203020082955404e-09 1.342734605364898639e-41


==> Data/ResNet50V2_end_layer_hist.txt <==
-2.560000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 1.080729166666666713e-01
-1.464843750000000000e-03 0.000000000000000000e+00 2.232142857142857192e-02 1.977678571428571397e+00
-6.103515625000000000e-04 1.980468750000000000e+00 3.503515625000000000e+01 9.012500000000000000e+01
-1.220703125000000000e-04 4.085281250000000000e+03 3.984882812500000000e+03 3.715335937500000000e+03
1.220703125000000000e-04 3.378906250000000000e+00 2.046875000000000000e+01 9.586328125000000000e+01
6.103515625000000000e-04 0.000000000000000000e+00 8.928571428571428076e-03 3.191964285714285476e-01
1.464843750000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_end_layer_pdf_G.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-03 0.000000000000000000e+00 4.477524535994400014e-306 1.149205373083706641e-94
-9.765625000000000000e-04 3.538769479975390992e-191 4.468986273135122613e-74 1.665756385815687039e-21
-2.441406250000000000e-04 1.921079911346464708e-09 1.221321458029822893e-01 1.266474394865675208e+02
0.000000000000000000e+00 1.171877268466407440e+04 7.710511719648503458e+03 4.327850554494707467e+03
2.441406250000000000e-04 9.073433342172588634e-08 1.034410360262758843e-01 1.328276627081887966e+02
9.765625000000000000e-04 1.760991106634134524e-184 2.299643510508413153e-74 2.015486782323853278e-21
1.953125000000000000e-03 0.000000000000000000e+00 1.185607580107721871e-306 1.682420621611127081e-94
3.906250000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_end_layer_pdf_GG.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.441655610264709903e-277
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.244729963185886165e-221
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.215296236099680935e-193
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.234039239967717629e-165
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.311877071549938167e-137
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.473757732597611280e-109
-1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.774452091834339565e-81
-7.812500000000000000e-03 0.000000000000000000e+00 1.337117502429369178e-241 2.345509035365768496e-53
-5.859375000000000000e-03 0.000000000000000000e+00 1.507282984325879949e-167 2.830909123851189695e-39
-3.906250000000000000e-03 0.000000000000000000e+00 1.502241768584158132e-99 3.580433807625437816e-25
-1.953125000000000000e-03 7.218287653450949858e-144 6.846140015568855188e-40 4.867268484643962293e-11
-9.765625000000000000e-04 6.092173960733927210e-50 7.782893565761829687e-15 5.953238840761063003e-04
-2.441406250000000000e-04 9.463883472335809111e-04 6.820976471750353376e+00 1.291723686533074158e+02
0.000000000000000000e+00 1.308615279091099001e+04 1.084320289434631923e+04 8.007361460263609843e+03
2.441406250000000000e-04 4.913938040352860449e-03 6.869009866178435786e+00 1.448570787037839978e+02
9.765625000000000000e-04 1.460565894450655970e-48 7.860689442379319312e-15 6.671619827412025340e-04
1.953125000000000000e-03 5.950832162265126909e-142 6.927688230165813858e-40 5.452778748367862510e-11
3.906250000000000000e-03 0.000000000000000000e+00 1.523569291745049590e-99 4.009804867447716561e-25
5.859375000000000000e-03 0.000000000000000000e+00 1.530998391722965631e-167 3.169778426669108725e-39
7.812500000000000000e-03 0.000000000000000000e+00 1.359748091424973247e-241 2.625911845856403774e-53
1.171875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.986199859585724510e-81
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.649396225333950383e-109
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.468066508738179223e-137
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.380841253794249791e-165
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.359768560060518312e-193
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.392612646167449749e-221
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 1.612762969116567577e-277
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_e100_hist_without_quantization.txt <==
-1.668640878051519394e-03 1.089428248460515114e+00
-1.640628406217670057e-03 0.000000000000000000e+00
-1.612615934383820719e-03 0.000000000000000000e+00
-1.584603462549971382e-03 0.000000000000000000e+00
-1.556590990716122044e-03 1.089428248460515114e+00
-1.528578518882272707e-03 0.000000000000000000e+00
-1.500566047048423370e-03 0.000000000000000000e+00
-1.472553575214574032e-03 3.268284745381545786e+00
-1.444541103380724695e-03 2.178856496921030228e+00
-1.416528631546875357e-03 1.089428248460515114e+00
-1.388516159713026020e-03 0.000000000000000000e+00
-1.360503687879176683e-03 1.089428248460515114e+00
-1.332491216045327345e-03 0.000000000000000000e+00
-1.304478744211478008e-03 0.000000000000000000e+00
-1.276466272377628670e-03 4.357712993842060456e+00
-1.248453800543779333e-03 1.089428248460515114e+00
-1.220441328709929996e-03 1.089428248460515114e+00
-1.192428856876080658e-03 4.357712993842060456e+00
-1.164416385042231321e-03 4.357712993842060456e+00
-1.136403913208381983e-03 1.307313898152618314e+01
-1.108391441374532646e-03 7.625997739223606686e+00
-1.080378969540683309e-03 1.198371073306566714e+01
-1.052366497706833971e-03 1.198371073306566714e+01
-1.024354025872984634e-03 2.069913672074978805e+01
-9.963415540391352965e-04 2.069913672074970989e+01
-9.683290822052858507e-04 3.159341920535494097e+01
-9.403166103714365133e-04 2.069913672074978805e+01
-9.123041385375871759e-04 3.050399095689442674e+01
-8.842916667037378385e-04 3.595113219919700498e+01
-8.562791948698885011e-04 6.536569490763091039e+01
-8.282667230360391637e-04 5.773969716840730371e+01
-8.002542512021898263e-04 7.081283614993348863e+01
-7.722417793683404889e-04 9.695911411298585847e+01
-7.442293075344911515e-04 1.067639683491304936e+02
-7.162168357006418141e-04 1.514305265360110297e+02
-6.882043638667923683e-04 1.470728135421695413e+02
-6.601918920329430309e-04 1.721296632567614040e+02
-6.321794201990936935e-04 1.982759412198137738e+02
-6.041669483652443561e-04 2.440319276551554140e+02
-5.761544765313950187e-04 2.734464903635893052e+02
-5.481420046975456813e-04 3.268284745381545804e+02
-5.201295328636963439e-04 3.268284745381545804e+02
-4.921170610298470065e-04 3.878364564519434339e+02
-4.641045891959976692e-04 4.379501558811271025e+02
-4.360921173621483318e-04 5.294621287518103827e+02
-4.080796455282989944e-04 5.741286869386915441e+02
-3.800671736944496570e-04 5.970066801563623358e+02
-3.520547018606003196e-04 6.656406598093748244e+02
-3.240422300267509822e-04 6.841609400332035875e+02
-2.960297581929016448e-04 7.691363434131237682e+02
-2.680172863590523074e-04 8.650060292776490769e+02
-2.400048145252029700e-04 9.336400089306615655e+02
-2.119923426913536326e-04 9.434448631668061580e+02
-1.839798708575042952e-04 1.020794268807502704e+03
-1.559673990236549578e-04 1.044761690273634031e+03
-1.279549271898056204e-04 1.124289952411251761e+03
-9.994245535595628303e-05 1.177671936585816866e+03
-7.192998352210694564e-05 1.202728786300408728e+03
-4.391751168825760825e-05 1.168956510598132809e+03
-1.590503985440827085e-05 1.197281645058106278e+03
1.210743197944106654e-05 1.140631376138159339e+03
4.011990381329040393e-05 1.135184234895856889e+03
6.813237564713974133e-05 1.215801925281934928e+03
9.614484748098907872e-05 1.136273663144317425e+03
1.241573193148384161e-04 1.165688225852751202e+03
1.521697911486877535e-04 1.083981107218212628e+03
1.801822629825370909e-04 1.052387688012857780e+03
2.081947348163864283e-04 9.783065671175426132e+02
2.362072066502357657e-04 9.499814326575692576e+02
2.642196784840851031e-04 8.965994484829971043e+02
2.922321503179346573e-04 7.277380699716242134e+02
3.202446221517839947e-04 7.658680586677421616e+02
3.482570939856333321e-04 6.667300880578353599e+02
3.762695658194826695e-04 6.198846733740331274e+02
4.042820376533320069e-04 5.741286869386915441e+02
4.322945094871813443e-04 5.011369942918369702e+02
4.603069813210306817e-04 4.226981604026798891e+02
4.883194531548800191e-04 3.693161762281146707e+02
5.163319249887293565e-04 3.104870508112468315e+02
5.443443968225786939e-04 3.202919050473914808e+02
5.723568686564280313e-04 2.549262101397605704e+02
6.003693404902773686e-04 2.396742146613133571e+02
6.283818123241267060e-04 1.993653694682742810e+02
6.563942841579760434e-04 1.917393717290506743e+02
6.844067559918253808e-04 1.503410982875510911e+02
7.124192278256747182e-04 1.165688225852751287e+02
7.404316996595240556e-04 1.394468158029459346e+02
7.684441714933733930e-04 1.013168271068279154e+02
7.964566433272227304e-04 7.408112089531503841e+01
8.244691151610720678e-04 5.882912541686781793e+01
8.524815869949214052e-04 6.427626665917040327e+01
8.804940588287707426e-04 5.011369942918369702e+01
9.085065306626200800e-04 3.486170395073648365e+01
9.365190024964694174e-04 4.139827344149957611e+01
9.645314743303187548e-04 2.723570621151288051e+01
9.925439461641680922e-04 1.307313898152618314e+01
1.020556417998017430e-03 1.852028022382875960e+01
1.048568889831866767e-03 1.852028022382875960e+01
1.076581361665716104e-03 1.634142372690772760e+01
1.104593833499565442e-03 1.198371073306566714e+01
1.132606305333414779e-03 6.536569490763091572e+00
1.160618777167264117e-03 1.307313898152618314e+01
1.188631249001113454e-03 5.447141242302576458e+00
1.216643720834962791e-03 0.000000000000000000e+00
1.244656192668812129e-03 4.357712993842060456e+00
1.272668664502661466e-03 2.178856496921030228e+00
1.300681136336510803e-03 4.357712993842060456e+00
1.328693608170360141e-03 5.447141242302576458e+00
1.356706080004209478e-03 1.089428248460515114e+00
1.384718551838058816e-03 1.089428248460515114e+00
1.412731023671908153e-03 2.178856496921030228e+00
1.440743495505757490e-03 1.089428248460515114e+00
1.468755967339606828e-03 1.089428248460515114e+00
1.496768439173456165e-03 1.089428248460515114e+00
1.524780911007305503e-03 1.089428248460515114e+00
1.552793382841154840e-03 0.000000000000000000e+00
1.580805854675004177e-03 0.000000000000000000e+00
1.608818326508853515e-03 0.000000000000000000e+00
1.636830798342702852e-03 0.000000000000000000e+00
1.664843270176552190e-03 0.000000000000000000e+00
1.692855742010401527e-03 0.000000000000000000e+00
1.720868213844250864e-03 0.000000000000000000e+00
1.748880685678100202e-03 1.089428248460515114e+00


==> Data/ResNet50V2_mid_layer_e100_pdf_without_quantization.txt <==
-1.654634642134594725e-03 5.014231251591000360e-02 9.366191640969336041e-03
-1.626622170300745388e-03 6.773557155987459943e-02 1.383782177779886886e-02
-1.598609698466896050e-03 9.113651088372118347e-02 2.030968500249845377e-02
-1.570597226633046713e-03 1.221306542711528831e-01 2.961211341066663505e-02
-1.542584754799197376e-03 1.630072983247214391e-01 4.289102073763458728e-02
-1.514572282965348038e-03 2.166869435893745144e-01 6.171548144334846470e-02
-1.486559811131498701e-03 2.868764287185205930e-01 8.821706857516817268e-02
-1.458547339297649363e-03 3.782564645853441210e-01 1.252685021912001984e-01
-1.430534867463800026e-03 4.967066852594734239e-01 1.767103181120901756e-01
-1.402522395629950689e-03 6.495736765281132641e-01 2.476353806931574086e-01
-1.374509923796101351e-03 8.459876655173637072e-01 3.447420353053712305e-01
-1.346497451962252014e-03 1.097233602844597034e+00 4.767673977952371356e-01
-1.318484980128402676e-03 1.417182177803740117e+00 6.550125483896231948e-01
-1.290472508294553339e-03 1.822785804236248364e+00 8.939710432706976517e-01
-1.262460036460704002e-03 2.334643718650217803e+00 1.212070956793607657e+00
-1.234447564626854664e-03 2.977638955319715564e+00 1.632538378580247196e+00
-1.206435092793005327e-03 3.781648014979610561e+00 2.184386661646316785e+00
-1.178422620959155990e-03 4.782321435127217413e+00 2.903530509138101845e+00
-1.150410149125306652e-03 6.021930118776128715e+00 3.834016990551309956e+00
-1.122397677291457315e-03 7.550268117056246453e+00 5.029356648840033195e+00
-1.094385205457607977e-03 9.425597544594413790e+00 6.553926950019427267e+00
-1.066372733623758640e-03 1.171561542333884098e+01 8.484407523171247689e+00
-1.038360261789909303e-03 1.449841553244115211e+01 1.091119219888001446e+01
-1.010347789956059965e-03 1.786341087629871893e+01 1.393970724092173086e+01
-9.823353181222106278e-04 2.191217432384389596e+01 1.769154907373187413e+01
-9.543228462883611820e-04 2.675914655066105396e+01 2.230533917595956694e+01
-9.263103744545118446e-04 3.253215194808983313e+01 2.793717981809246709e+01
-8.982979026206625072e-04 3.937265505762573525e+01 3.476058336321151643e+01
-8.702854307868131698e-04 4.743568284405857582e+01 4.296574147797284837e+01
-8.422729589529638324e-04 5.688933232343233470e+01 5.275800044697771796e+01
-8.142604871191144950e-04 6.791377937395317588e+01 6.435541644489222790e+01
-7.862480152852651576e-04 8.069970369669718480e+01 7.798528152284184500e+01
-7.582355434514158202e-04 9.544604760207764116e+01 9.387953830655467868e+01
-7.302230716175664828e-04 1.123570333092903439e+02 1.122690395871773461e+02
-7.022105997837170370e-04 1.316383754315467058e+02 1.333766580592812261e+02
-6.741981279498676996e-04 1.534926428365129141e+02 1.574093105741155796e+02
-6.461856561160183622e-04 1.781137474975189718e+02 1.845490286779668168e+02
-6.181731842821690248e-04 2.056805674205320713e+02 2.149432801945170866e+02
-5.901607124483196874e-04 2.363497460662132710e+02 2.486948215600655203e+02
-5.621482406144703500e-04 2.702477513312550172e+02 2.858514330876608369e+02
-5.341357687806210126e-04 3.074623221226136707e+02 3.263959542572311534e+02
-5.061232969467716752e-04 3.480334783914348122e+02 3.702370881064534274e+02
-4.781108251129223378e-04 3.919443192285768873e+02 4.172014774633003640e+02
-4.500983532790730005e-04 4.391118807901768264e+02 4.670275661968996133e+02
-4.220858814452236631e-04 4.893783684509922978e+02 5.193617418461415127e+02
-3.940734096113743257e-04 5.425031122292575674e+02 5.737572092284069640e+02
-3.660609377775249883e-04 5.981556172800119384e+02 6.296759669712797631e+02
-3.380484659436756509e-04 6.559100877097632747e+02 6.864941514071574602e+02
-3.100359941098263135e-04 7.152417870711964270e+02 7.435108781716523936e+02
-2.820235222759769761e-04 7.755255565201849777e+02 7.999605565927648740e+02
-2.540110504421276387e-04 8.360367335060878986e+02 8.550284830091802633e+02
-2.259985786082783013e-04 8.959545872552048422e+02 9.078693456327901004e+02
-1.979861067744289639e-04 9.543681893987179592e+02 9.576281057230204397e+02
-1.699736349405796265e-04 1.010284322815716223e+03 1.003462568379735785e+03
-1.419611631067302891e-04 1.062636495753095687e+03 1.044566831596921475e+03
-1.139486912728809517e-04 1.110293114821622794e+03 1.080194713663682705e+03
-8.593621943903161434e-05 1.152060660309333343e+03 1.109682214007348648e+03
-5.792374760518227694e-05 1.186671928839609336e+03 1.132468066084906468e+03
-2.991127577133293955e-05 1.212730054841090578e+03 1.148111494875437984e+03
-1.898803937483602156e-06 1.228479642062146695e+03 1.156306394557705062e+03
2.611366789636573524e-05 1.229769637111127849e+03 1.156891289417931603e+03
5.412613973021507263e-05 1.215747514880358040e+03 1.149854625200313649e+03
8.213861156406441003e-05 1.191081978745853576e+03 1.135335148684646356e+03
1.101510833979137474e-04 1.157637845258131620e+03 1.113617358071622675e+03
1.381635552317630848e-04 1.116842307523623731e+03 1.085122232578096373e+03
1.661760270656124222e-04 1.069976356542683561e+03 1.050393663219490691e+03
1.941884988994617596e-04 1.018243046252983731e+03 1.010081195689872061e+03
2.222009707333110970e-04 9.627830830331658944e+02 9.649198499021657653e+02
2.502134425671604344e-04 9.046729992411853800e+02 9.157078909663543982e+02
2.782259144010098802e-04 8.449173752389239098e+02 8.632834880152170172e+02
3.062383862348593260e-04 7.844397926475336362e+02 8.085012084741880471e+02
3.342508580687086634e-04 7.240746870352982114e+02 7.522092575555018357e+02
3.622633299025580008e-04 6.645611425667665344e+02 6.952282904427897847e+02
3.902758017364073382e-04 6.065390868818398076e+02 6.383325049297577607e+02
4.182882735702566756e-04 5.505480053125896802e+02 5.822335742613431648e+02
4.463007454041060130e-04 4.970280820895409875e+02 5.275678138909144081e+02
4.743132172379553504e-04 4.463235408669877415e+02 4.748868025284710370e+02
5.023256890718046878e-04 3.986878726032509803e+02 4.246515075795728649e+02
5.303381609056540252e-04 3.542905917841419523e+02 3.772298071943241098e+02
5.583506327395033626e-04 3.132251434573408346e+02 3.328971634021642103e+02
5.863631045733527000e-04 2.755175871940815000e+02 2.918400889677417354e+02
6.143755764072020373e-04 2.411357047376116043e+02 2.541619682529489808e+02
6.423880482410513747e-04 2.099982112493988211e+02 2.198907408972108612e+02
6.704005200749007121e-04 1.819837917453764646e+02 1.889879358628074897e+02
6.984129919087500495e-04 1.569397310110826425e+02 1.613585498879841680e+02
7.264254637425993869e-04 1.346899539559359482e+02 1.368612948022131377e+02
7.544379355764487243e-04 1.150423414682730083e+02 1.153187876742034916e+02
7.824504074102980617e-04 9.779523232738596050e+01 9.652732105647908156e+01
8.104628792441473991e-04 8.274306308333488857e+01 8.026592224256688723e+01
8.384753510779967365e-04 6.968113397617045734e+01 6.630448532895309199e+01
8.664878229118460739e-04 5.840951931874186442e+01 5.441083342032499104e+01
8.945002947456954113e-04 4.873616508160190364e+01 4.435663677257874582e+01
9.225127665795447487e-04 4.047923478662073649e+01 3.592217318743352905e+01
9.505252384133940861e-04 3.346877758452833973e+01 2.889996765970590076e+01
9.785377102472434235e-04 2.754780009520870721e+01 2.309738815069468743e+01
1.006550182081092761e-03 2.257282688705986473e+01 1.833830325265278560e+01
1.034562653914942098e-03 1.841403408929425467e+01 1.446392593345498412e+01
1.062575125748791436e-03 1.495503731327614538e+01 1.133297654032120683e+01
1.090587597582640773e-03 1.209240952908125877e+01 8.821299182965910646e+00
1.118600069416490110e-03 9.734997472930317031e+00 6.821060090178485247e+00
1.146612541250339448e-03 7.803097148544458683e+00 5.239646173388541328e+00
1.174625013084188785e-03 6.227540543484654023e+00 3.998368407744565811e+00
1.202637484918038123e-03 4.948737231254904501e+00 3.031059177822169826e+00
1.230649956751887460e-03 3.915706401083371979e+00 2.282636646185721485e+00
1.258662428585736797e-03 3.085127292988401049e+00 1.707693465450269121e+00
1.286674900419586135e-03 2.420429180670772507e+00 1.269152499467155693e+00
1.314687372253435472e-03 1.890936035377028812e+00 9.370191436259357465e-01
1.342699844087284810e-03 1.471075859600619706e+00 6.872486250776923544e-01
1.370712315921134147e-03 1.139660394275753941e+00 5.007374312318205734e-01
1.398724787754983484e-03 8.792374364459235592e-01 3.624407296600519190e-01
1.426737259588832822e-03 6.755152913437075801e-01 2.606121724740432244e-01
1.454749731422682159e-03 5.168568429495481453e-01 1.861586233108653288e-01
1.482762203256531497e-03 3.938392718563931694e-01 1.320998675411111933e-01
1.510774675090380834e-03 2.988744879981020675e-01 9.312201552465243504e-02
1.538787146924230171e-03 2.258847903295143067e-01 6.521283997832870438e-02
1.566799618758079509e-03 1.700280334925922399e-01 4.536747640612010662e-02
1.594812090591928846e-03 1.274665984523944973e-01 3.135356233628115025e-02
1.622824562425778184e-03 9.517466482577413567e-02 2.152583083562742070e-02
1.650837034259627521e-03 7.077861161019076419e-02 1.468127304222868051e-02
1.678849506093476858e-03 5.242578425662488412e-02 9.947140907758025147e-03
1.706861977927326196e-03 3.867732253766569678e-02 6.695200478500304593e-03
1.734874449761175533e-03 2.842121664829490649e-02 4.476717230454560666e-03
1.762886921595024870e-03 2.080222685882519851e-02 2.973627073585408120e-03


==> Data/ResNet50V2_mid_layer_e2_hist_without_quantization.txt <==
-2.215006155893206596e-03 3.132087877246905183e+00
-2.195519104877368018e-03 1.566043938623452592e+00
-2.176032053861529439e-03 0.000000000000000000e+00
-2.156545002845690426e-03 0.000000000000000000e+00
-2.137057951829851848e-03 0.000000000000000000e+00
-2.117570900814013269e-03 0.000000000000000000e+00
-2.098083849798174690e-03 0.000000000000000000e+00
-2.078596798782336112e-03 0.000000000000000000e+00
-2.059109747766497099e-03 0.000000000000000000e+00
-2.039622696750658520e-03 0.000000000000000000e+00
-2.020135645734819942e-03 0.000000000000000000e+00
-2.000648594718981363e-03 1.566043938623452592e+00
-1.981161543703142784e-03 0.000000000000000000e+00
-1.961674492687304205e-03 0.000000000000000000e+00
-1.942187441671465193e-03 0.000000000000000000e+00
-1.922700390655626614e-03 1.566043938623452592e+00
-1.903213339639788036e-03 0.000000000000000000e+00
-1.883726288623949240e-03 0.000000000000000000e+00
-1.864239237608110661e-03 0.000000000000000000e+00
-1.844752186592271866e-03 1.566043938623452592e+00
-1.825265135576433287e-03 0.000000000000000000e+00
-1.805778084560594708e-03 1.566043938623452592e+00
-1.786291033544756129e-03 0.000000000000000000e+00
-1.766803982528917334e-03 0.000000000000000000e+00
-1.747316931513078538e-03 0.000000000000000000e+00
-1.727829880497239960e-03 1.566043938623452592e+00
-1.708342829481401381e-03 1.566043938623452592e+00
-1.688855778465562802e-03 0.000000000000000000e+00
-1.669368727449724006e-03 0.000000000000000000e+00
-1.649881676433885211e-03 1.566043938623452592e+00
-1.630394625418046632e-03 0.000000000000000000e+00
-1.610907574402208053e-03 0.000000000000000000e+00
-1.591420523386369475e-03 0.000000000000000000e+00
-1.571933472370530679e-03 1.566043938623435050e+00
-1.552446421354691884e-03 3.132087877246905183e+00
-1.532959370338853305e-03 0.000000000000000000e+00
-1.513472319323014726e-03 0.000000000000000000e+00
-1.493985268307176147e-03 3.132087877246870100e+00
-1.474498217291337352e-03 0.000000000000000000e+00
-1.455011166275498773e-03 1.566043938623435050e+00
-1.435524115259659977e-03 1.566043938623452592e+00
-1.416037064243821399e-03 1.566043938623452592e+00
-1.396550013227982820e-03 0.000000000000000000e+00
-1.377062962212144024e-03 0.000000000000000000e+00
-1.357575911196305446e-03 1.566043938623435050e+00
-1.338088860180466650e-03 1.566043938623452592e+00
-1.318601809164628071e-03 1.566043938623452592e+00
-1.299114758148789493e-03 0.000000000000000000e+00
-1.279627707132950697e-03 1.566043938623452592e+00
-1.260140656117112118e-03 6.264175754493740200e+00
-1.240653605101273323e-03 3.132087877246905183e+00
-1.221166554085434744e-03 4.698131815870357997e+00
-1.201679503069596165e-03 6.264175754493740200e+00
-1.182192452053757370e-03 1.566043938623452592e+00
-1.162705401037918791e-03 3.132087877246905183e+00
-1.143218350022080212e-03 0.000000000000000000e+00
-1.123731299006241417e-03 1.096230757036416747e+01
-1.104244247990402838e-03 3.132087877246870100e+00
-1.084757196974564042e-03 6.264175754493810366e+00
-1.065270145958725464e-03 4.698131815870357997e+00
-1.045783094942886885e-03 6.264175754493740200e+00
-1.026296043927048089e-03 9.396263631740715994e+00
-1.006808992911209510e-03 1.252835150898748040e+01
-9.873219418953707149e-04 1.722648332485797695e+01
-9.678348908795321361e-04 6.264175754493810366e+00
-9.483478398636935574e-04 6.264175754493740200e+00
-9.288607888478547618e-04 1.096230757036416747e+01
-9.093737378320161831e-04 1.566043938623435139e+01
-8.898866868161773875e-04 2.505670301797524147e+01
-8.703996358003388088e-04 1.566043938623452547e+01
-8.509125847845002300e-04 1.722648332485778511e+01
-8.314255337686614344e-04 3.601901058833940539e+01
-8.119384827528228557e-04 2.975483483384526906e+01
-7.924514317369840601e-04 2.505670301797524147e+01
-7.729643807211454814e-04 4.384923028145666990e+01
-7.534773297053069026e-04 4.228318634283274946e+01
-7.339902786894681071e-04 5.324549391319738589e+01
-7.145032276736295283e-04 4.071714240420976694e+01
-6.950161766577909496e-04 5.481153785182022631e+01
-6.755291256419521540e-04 5.794362572906774744e+01
-6.560420746261135753e-04 7.986824086979518711e+01
-6.365550236102747797e-04 7.986824086979608239e+01
-6.170679725944362010e-04 8.613241662428988832e+01
-5.975809215785976222e-04 9.866076813327642014e+01
-5.780938705627588266e-04 1.096230757036416747e+02
-5.586068195469202479e-04 1.519062620464732163e+02
-5.391197685310814523e-04 1.299816469057465724e+02
-5.196327175152428736e-04 1.941894483893081258e+02
-5.001456664994042949e-04 1.988875802051762491e+02
-4.806586154835654993e-04 2.349065907935178927e+02
-4.611715644677269205e-04 2.349065907935152779e+02
-4.416845134518881250e-04 2.850199968294683686e+02
-4.221974624360495462e-04 2.724916453204807567e+02
-4.027104114202109675e-04 3.742845013310010245e+02
-3.832233604043721719e-04 3.805486770854989800e+02
-3.637363093885335932e-04 4.745113134029008393e+02
-3.442492583726947976e-04 4.901717527891406689e+02
-3.247622073568562188e-04 5.919646087996650294e+02
-3.052751563410176401e-04 6.499082345287255293e+02
-2.857881053251788445e-04 7.485690026620103481e+02
-2.663010543093402658e-04 8.065126283910691427e+02
-2.468140032935014702e-04 9.161357040947196992e+02
-2.273269522776628915e-04 9.881737252713985526e+02
-2.078399012618243127e-04 1.074306141895688370e+03
-1.883528502459857340e-04 1.174532953967563344e+03
-1.688657992301467216e-04 1.318608996320946972e+03
-1.493787482143081428e-04 1.326439216014064414e+03
-1.298916971984695641e-04 1.462685038674304678e+03
-1.104046461826309854e-04 1.506534268955761263e+03
-9.091759516679240663e-05 1.487741741692279902e+03
-7.143054415095382789e-05 1.623987564352484242e+03
-5.194349313511481547e-05 1.760233387012760659e+03
-3.245644211927623674e-05 1.786856133969359462e+03
-1.296939110343765800e-05 1.832271408189439398e+03
6.517659912400920741e-06 1.722648332485797710e+03
2.600471092823949948e-05 1.711686024915395592e+03
4.549176194407851190e-05 1.636515915861507892e+03
6.497881295991709064e-05 1.586402509825557445e+03
8.446586397575566937e-05 1.630251740107014029e+03
1.039529149915942481e-04 1.638081959800131472e+03
1.234399660074328268e-04 1.470515258367389151e+03
1.429270170232718393e-04 1.411005588699730652e+03
1.624140680391104180e-04 1.204287788801434999e+03
1.819011190549489967e-04 1.146344163072367337e+03
2.013881700707875755e-04 1.072740097957065018e+03
2.208752210866261542e-04 1.041419219184572739e+03
2.403622721024651666e-04 8.722864738132631146e+02
2.598493231183037454e-04 8.268711995931829506e+02
2.793363741341423241e-04 7.313425193371523392e+02
2.988234251499809029e-04 6.859272451170721752e+02
3.183104761658194816e-04 6.326817512038606992e+02
3.377975271816584940e-04 5.387191148864676506e+02
3.572845781974970727e-04 5.637758179044428744e+02
3.767716292133356515e-04 4.557187861394247079e+02
3.962586802291742302e-04 3.946430725331100575e+02
4.157457312450128090e-04 3.523598861902689805e+02
4.352327822608518214e-04 2.834539528908449029e+02
4.547198332766904001e-04 2.975483483384559804e+02
4.742068842925289789e-04 2.129819756527895436e+02
4.936939353083675576e-04 2.317745029162709898e+02
5.131809863242061363e-04 1.628685696168354298e+02
5.326680373400451488e-04 1.268495590284996553e+02
5.521550883558837275e-04 1.174532953967589464e+02
5.716421393717223062e-04 1.237174711512527523e+02
5.911291903875608850e-04 8.143428480841953387e+01
6.106162414033994637e-04 8.769846056291139291e+01
6.301032924192384761e-04 9.396263631740715994e+01
6.495903434350770549e-04 6.420780148356155337e+01
6.690773944509156336e-04 5.167944997457393441e+01
6.885644454667542123e-04 6.420780148356155337e+01
7.080514964825927911e-04 5.011340603595048293e+01
7.275385474984313698e-04 4.384923028145569646e+01
7.470255985142703822e-04 3.915109846558631546e+01
7.665126495301089610e-04 2.505670301797524147e+01
7.859997005459475397e-04 3.445296664971595391e+01
8.054867515617861184e-04 2.035857120210488347e+01
8.249738025776246972e-04 2.818879089522151915e+01
8.444608535934637096e-04 1.566043938623452547e+01
8.639479046093022883e-04 1.722648332485797695e+01
8.834349556251408671e-04 7.830219693117262736e+00
9.029220066409794458e-04 1.409439544761107221e+01
9.224090576568180246e-04 1.409439544761075958e+01
9.418961086726570370e-04 1.879252726348143199e+01
9.613831596884956157e-04 9.396263631740715994e+00
9.808702107043341945e-04 4.698131815870357997e+00
1.000357261720172773e-03 7.830219693117262736e+00
1.019844312736011352e-03 4.698131815870253192e+00
1.039331363751850364e-03 7.830219693117262736e+00
1.058818414767688943e-03 4.698131815870357997e+00
1.078305465783527522e-03 3.132087877246905183e+00
1.097792516799366101e-03 4.698131815870357997e+00
1.117279567815204679e-03 6.264175754493670922e+00
1.136766618831043692e-03 1.566043938623452592e+00
1.156253669846882270e-03 3.132087877246905183e+00
1.175740720862720849e-03 4.698131815870357997e+00
1.195227771878559428e-03 3.132087877246905183e+00
1.214714822894398007e-03 1.566043938623417731e+00
1.234201873910237019e-03 3.132087877246905183e+00
1.253688924926075598e-03 1.096230757036416747e+01
1.273175975941914177e-03 1.566043938623452592e+00
1.292663026957752755e-03 1.566043938623452592e+00
1.312150077973591334e-03 0.000000000000000000e+00
1.331637128989430346e-03 4.698131815870357997e+00
1.351124180005268925e-03 0.000000000000000000e+00
1.370611231021107504e-03 3.132087877246905183e+00
1.390098282036946083e-03 1.566043938623452592e+00
1.409585333052784661e-03 1.566043938623417731e+00
1.429072384068623674e-03 0.000000000000000000e+00
1.448559435084462253e-03 1.566043938623452592e+00
1.468046486100300831e-03 3.132087877246905183e+00
1.487533537116139410e-03 0.000000000000000000e+00
1.507020588131977989e-03 1.566043938623417731e+00
1.526507639147817001e-03 0.000000000000000000e+00
1.545994690163655580e-03 3.132087877246905183e+00
1.565481741179494159e-03 1.566043938623452592e+00
1.584968792195332737e-03 1.566043938623452592e+00
1.604455843211171316e-03 1.566043938623452592e+00
1.623942894227009895e-03 0.000000000000000000e+00
1.643429945242848907e-03 0.000000000000000000e+00
1.662916996258687486e-03 0.000000000000000000e+00
1.682404047274526065e-03 0.000000000000000000e+00
1.701891098290365077e-03 0.000000000000000000e+00
1.721378149306203656e-03 0.000000000000000000e+00
1.740865200322042235e-03 0.000000000000000000e+00
1.760352251337880813e-03 0.000000000000000000e+00
1.779839302353719392e-03 0.000000000000000000e+00
1.799326353369557971e-03 0.000000000000000000e+00
1.818813404385396550e-03 1.566043938623452592e+00
1.838300455401235128e-03 0.000000000000000000e+00
1.857787506417073707e-03 0.000000000000000000e+00
1.877274557432913153e-03 0.000000000000000000e+00
1.896761608448751732e-03 0.000000000000000000e+00
1.916248659464590311e-03 0.000000000000000000e+00
1.935735710480428889e-03 0.000000000000000000e+00
1.955222761496267468e-03 1.566043938623452592e+00
1.974709812512106047e-03 1.566043938623452592e+00
1.994196863527944626e-03 0.000000000000000000e+00
2.013683914543783204e-03 0.000000000000000000e+00
2.033170965559621783e-03 0.000000000000000000e+00
2.052658016575460362e-03 0.000000000000000000e+00
2.072145067591298941e-03 0.000000000000000000e+00
2.091632118607138387e-03 0.000000000000000000e+00
2.111119169622976965e-03 1.566043938623452592e+00
2.130606220638815544e-03 0.000000000000000000e+00
2.150093271654654123e-03 0.000000000000000000e+00
2.169580322670492702e-03 0.000000000000000000e+00
2.189067373686331280e-03 0.000000000000000000e+00
2.208554424702169859e-03 0.000000000000000000e+00
2.228041475718008438e-03 1.566043938623452592e+00
2.247528526733847017e-03 0.000000000000000000e+00
2.267015577749685595e-03 0.000000000000000000e+00
2.286502628765525041e-03 0.000000000000000000e+00
2.305989679781363620e-03 0.000000000000000000e+00
2.325476730797202199e-03 0.000000000000000000e+00
2.344963781813040778e-03 1.566043938623452592e+00


==> Data/ResNet50V2_mid_layer_e2_pdf_without_quantization.txt <==
-2.205262630385287307e-03 2.850527564851643809e-04 2.723870944041826860e-12
-2.185775579369448728e-03 3.422968140980558582e-04 4.937257223913541402e-12
-2.166288528353609716e-03 4.108220111775348952e-04 8.902278825067033171e-12
-2.146801477337771137e-03 4.928064811588971604e-04 1.596734992181582818e-11
-2.127314426321932558e-03 5.908395781059059323e-04 2.848922957787163376e-11
-2.107827375306093980e-03 7.079976097139879885e-04 5.056439074483312699e-11
-2.088340324290255401e-03 8.479331352125462793e-04 8.927401441332168854e-11
-2.068853273274416822e-03 1.014980182131893513e-03 1.567911557826855173e-10
-2.049366222258577810e-03 1.214278129645157082e-03 2.739266400221044148e-10
-2.029879171242739231e-03 1.451917462973683747e-03 4.760616430593726531e-10
-2.010392120226900652e-03 1.735111132712460931e-03 8.230160858854390985e-10
-1.990905069211062074e-03 2.072395865794855827e-03 1.415368962417963664e-09
-1.971418018195223495e-03 2.473868483600623249e-03 2.421292314994266081e-09
-1.951930967179384699e-03 2.951463101555080407e-03 4.120415300686423295e-09
-1.932443916163545904e-03 3.519276029530212912e-03 6.975108547174891456e-09
-1.912956865147707325e-03 4.193946281651975659e-03 1.174565286916890892e-08
-1.893469814131868746e-03 4.995100858361435463e-03 1.967521851294426584e-08
-1.873982763116029951e-03 5.945875406069755717e-03 3.278522577860061382e-08
-1.854495712100191155e-03 7.073522516774904609e-03 5.434417561724478662e-08
-1.835008661084352576e-03 8.410121831161229689e-03 8.960743440095407256e-08
-1.815521610068513998e-03 9.993408287233837908e-03 1.469776477685220169e-07
-1.796034559052675419e-03 1.186773734972901458e-02 2.398141220569552879e-07
-1.776547508036836840e-03 1.408520890510079997e-02 3.892372783133321871e-07
-1.757060457020997828e-03 1.670697475936853624e-02 6.284493942943798601e-07
-1.737573406005159249e-03 1.980475838336208730e-02 1.009351443737896314e-06
-1.718086354989320670e-03 2.346261976949335151e-02 1.612615080589701681e-06
-1.698599303973482091e-03 2.777900305987951804e-02 2.562921101807329813e-06
-1.679112252957643513e-03 3.286911004786669671e-02 4.051874343668887423e-06
-1.659625201941804500e-03 3.886764882126987619e-02 6.372251556665635747e-06
-1.640138150925965922e-03 4.593201379101742587e-02 9.968873091327002441e-06
-1.620651099910127343e-03 5.424596122634869205e-02 1.551370161642481513e-05
-1.601164048894288764e-03 6.402385329851406626e-02 2.401601868558862779e-05
-1.581676997878450185e-03 7.551555362885963019e-02 3.698305668518246225e-05
-1.562189946862611173e-03 8.901206856272296519e-02 5.665272512436020732e-05
-1.542702895846772594e-03 1.048520409748861654e-01 8.632866382645539764e-05
-1.523215844830934015e-03 1.234292174912159507e-01 1.308595566546164328e-04
-1.503728793815095437e-03 1.452010257284220007e-01 1.973204430190751073e-04
-1.484241742799256858e-03 1.706984156610850123e-01 2.959749329475841592e-04
-1.464754691783418062e-03 2.005371386801542977e-01 4.416253468695589693e-04
-1.445267640767579267e-03 2.354306594731040148e-01 6.554948198951046721e-04
-1.425780589751740688e-03 2.762049196991512301e-01 9.678337177523467895e-04
-1.406293538735902109e-03 3.238151987203781168e-01 1.421505171570753472e-03
-1.386806487720063531e-03 3.793653455458188550e-01 2.076884531006206215e-03
-1.367319436704224735e-03 4.441296878085780331e-01 3.018508971441312416e-03
-1.347832385688385939e-03 5.195779581723872775e-01 4.364040798221571760e-03
-1.328345334672547361e-03 6.074036161826299463e-01 6.276266047600094836e-03
-1.308858283656708782e-03 7.095559843416416879e-01 8.979043991495672811e-03
-1.289371232640870203e-03 8.282766611690670633e-01 1.277835842212503466e-02
-1.269884181625031408e-03 9.661407212308034120e-01 1.808990322426260941e-02
-1.250397130609192612e-03 1.126103262552863749e+00 2.547496718184532466e-02
-1.230910079593354033e-03 1.311551915376266031e+00 3.568676940409497289e-02
-1.211423028577515455e-03 1.526365982663470566e+00 4.972983837334561674e-02
-1.191935977561676876e-03 1.774982941834881700e+00 6.893552264278196562e-02
-1.172448926545838080e-03 2.062473098462801691e+00 9.505726382076183645e-02
-1.152961875529999502e-03 2.394623245488687768e+00 1.303898415220568208e-01
-1.133474824514160706e-03 2.778030245178994662e+00 1.779173975965397392e-01
-1.113987773498322127e-03 3.220205514493343912e+00 2.414956371786028400e-01
-1.094500722482483548e-03 3.729691456545023431e+00 3.260741514238411631e-01
-1.075013671466644753e-03 4.316190939821740180e+00 4.379652649479622295e-01
-1.055526620450806174e-03 4.990710980887162584e+00 5.851661220429118515e-01
-1.036039569434967379e-03 5.765721833078885972e+00 7.777408197830349978e-01
-1.016552518419128800e-03 6.655332720468752683e+00 1.028269191568432328e+00
-9.970654674032902211e-04 7.675485479744038386e+00 1.352368249610101048e+00
-9.775784163874514255e-04 8.844167378787231470e+00 1.769291209750471827e+00
-9.580913653716128468e-04 1.018164436499124648e+01 2.302607343538632723e+00
-9.386043143557741596e-04 1.171071595340048965e+01 2.980963529264513134e+00
-9.191172633399354724e-04 1.345699288842509134e+01 3.838925213563254779e+00
-8.996302123240967853e-04 1.544919859601286483e+01 4.917890474337269779e+00
-8.801431613082580981e-04 1.771949527761626442e+01 6.267065948971058731e+00
-8.606561102924195194e-04 2.030383527376758579e+01 7.944487554432451581e+00
-8.411690592765808322e-04 2.324233803303382118e+01 1.001806222588884410e+01
-8.216820082607421451e-04 2.657969264968102507e+01 1.256659945080976470e+01
-8.021949572449034579e-04 3.036558546719231799e+01 1.568079336494629139e+01
-7.827079062290647708e-04 3.465515166994844520e+01 1.946410787842643941e+01
-7.632208552132261920e-04 3.950944908530782129e+01 2.403350907754869681e+01
-7.437338041973875049e-04 4.499595157465365247e+01 2.951998145362921733e+01
-7.242467531815488177e-04 5.118905838444063505e+01 3.606875788117182680e+01
-7.047597021657102390e-04 5.817061463462480475e+01 4.383918831066100097e+01
-6.852726511498715518e-04 6.603043671770531375e+01 5.300416951192126902e+01
-6.657856001340328646e-04 7.486683474034228425e+01 6.374905857592526814e+01
-6.462985491181941775e-04 8.478712223211989851e+01 7.626999690935636522e+01
-6.268114981023554903e-04 9.590810114091463845e+01 9.077157972378205386e+01
-6.073244470865169116e-04 1.083565075970806504e+02 1.074638189984997751e+02
-5.878373960706782244e-04 1.222694010216398652e+02 1.265583658788312107e+02
-5.683503450548395373e-04 1.377944758354861392e+02 1.482639815291086336e+02
-5.488632940390008501e-04 1.550902712513182564e+02 1.727812733850916800e+02
-5.293762430231621630e-04 1.743262503458354047e+02 2.002967460212543926e+02
-5.098891920073235842e-04 1.956827147571867158e+02 2.309762515992627527e+02
-4.904021409914848971e-04 2.193505158617426503e+02 2.649579628800578348e+02
-4.709150899756462099e-04 2.455305170700384849e+02 3.023450305130870106e+02
-4.514280389598075227e-04 2.744327548378903998e+02 3.431981239168327988e+02
-4.319409879439688356e-04 3.062752379774367455e+02 3.875280894602263970e+02
-4.124539369281302569e-04 3.412823156898838874e+02 4.352889886333538243e+02
-3.929668859122915697e-04 3.796825341727027876e+02 4.863718002251774237e+02
-3.734798348964528825e-04 4.217058893186258501e+02 5.405990820852862271e+02
-3.539927838806141954e-04 4.675803683991519506e+02 5.977208879728593729e+02
-3.345057328647755082e-04 5.175276559363137494e+02 6.574122218307098819e+02
-3.150186818489369295e-04 5.717578570416634420e+02 7.192722846514856201e+02
-2.955316308330982423e-04 6.304630635353029220e+02 7.828257276775652826e+02
-2.760445798172595552e-04 6.938095513126640981e+02 8.475260705023258652e+02
-2.565575288014208680e-04 7.619283471461750423e+02 9.127613750312962111e+02
-2.370704777855821808e-04 8.349038319000362662e+02 9.778621883404746313e+02
-2.175834267697436021e-04 9.127599423366913243e+02 1.042111682119993930e+03
-1.980963757539050234e-04 9.954433732157654049e+02 1.104757827156046915e+03
-1.786093247380662278e-04 1.082802925243794107e+03 1.165027352226362382e+03
-1.591222737222274322e-04 1.174563716979294668e+03 1.222141152209640040e+03
-1.396352227063888535e-04 1.270294229196538026e+03 1.275330734548034116e+03
-1.201481716905502747e-04 1.369362757937065680e+03 1.323855230673754477e+03
-1.006611206747116960e-04 1.470877080898165786e+03 1.367018453383913311e+03
-8.117406965887311726e-05 1.573595122131617245e+03 1.404185455489877086e+03
-6.168701864303432168e-05 1.675779737879799313e+03 1.434798041530610590e+03
-4.219996762719552610e-05 1.774928837069295696e+03 1.458388703991723332e+03
-2.271291661135694737e-05 1.867158913393534476e+03 1.474592498190408378e+03
-3.225865595518368628e-06 1.945130722275275730e+03 1.483156434423233577e+03
1.626118542032021011e-05 1.957750131067827624e+03 1.483946049597434239e+03
3.574823643615900569e-05 1.884455317367308680e+03 1.476948919780138567e+03
5.523528745199780127e-05 1.794325861493812909e+03 1.462274985429073240e+03
7.472233846783638000e-05 1.696200302381271058e+03 1.440153677406230827e+03
9.420938948367495874e-05 1.594396201902315852e+03 1.410927948772608715e+03
1.136964404995135375e-04 1.491626273481257385e+03 1.375045429335368453e+03
1.331834915153523331e-04 1.389754523248179794e+03 1.333047021768145669e+03
1.526705425311911286e-04 1.290108949557164124e+03 1.285553345226737292e+03
1.721575935470297074e-04 1.193644127301982280e+03 1.233249500944124293e+03
1.916446445628682861e-04 1.101038934739829983e+03 1.176868681551900409e+03
2.111316955787068649e-04 1.012761480688408255e+03 1.117175170246174275e+03
2.306187465945456604e-04 9.291154212414596714e+02 1.054947277024572486e+03
2.501057976103844560e-04 8.502747209087590363e+02 9.909607379003001597e+02
2.695928486262230347e-04 7.763106952315158651e+02 9.259730611936635114e+02
2.890798996420616135e-04 7.072135810680040322e+02 8.607092456097456079e+02
3.085669506579001922e-04 6.429100352234224829e+02 7.958492214783703957e+02
3.280540016737389878e-04 5.832774851686283455e+02 7.320172834082621875e+02
3.475410526895777834e-04 5.281559725202183699e+02 6.697736940846923517e+02
3.670281037054163621e-04 4.773579541438372189e+02 6.096085493971585265e+02
3.865151547212549409e-04 4.306764118700211839e+02 5.519379086431682708e+02
4.060022057370935196e-04 3.878915450488595411e+02 4.971021138733865996e+02
4.254892567529323152e-04 3.487762663824613014e+02 4.453661525497133766e+02
4.449763077687711108e-04 3.131006823492684248e+02 3.969218598642419238e+02
4.644633587846096895e-04 2.806357100426033639e+02 3.518917127919487484e+02
4.839504098004482682e-04 2.511559592697966821e+02 3.103339378903693273e+02
5.034374608162868470e-04 2.244419903225026758e+02 2.722486389129630311e+02
5.229245118321256425e-04 2.002820426565473042e+02 2.375846476810008028e+02
5.424115628479644381e-04 1.784733169695344941e+02 2.062468110026636623e+02
5.618986138638030169e-04 1.588228822711193118e+02 1.781034459446195513e+02
5.813856648796415956e-04 1.411482701165087406e+02 1.529937233703522281e+02
6.008727158954801743e-04 1.252778099460520167e+02 1.307347731395035453e+02
6.203597669113189699e-04 1.110507522464106103e+02 1.111283414876835991e+02
6.398468179271577655e-04 9.831721987603668822e+01 9.396686976600858543e+01
6.593338689429963442e-04 8.693802226773489394e+01 7.903890201591244136e+01
6.788209199588349230e-04 7.678436224535086296e+01 6.613376517349126971e+01
6.983079709746735017e-04 6.773746079745447446e+01 5.504549875400685721e+01
7.177950219905120804e-04 5.968812127694995695e+01 4.557603972525934211e+01
7.372820730063508760e-04 5.253625108868320837e+01 3.753769234784455477e+01
7.567691240221896716e-04 4.619035594032126113e+01 3.075493177296880631e+01
7.762561750380282503e-04 4.056701912280339428e+01 2.506560416163228666e+01
7.957432260538668291e-04 3.559037601718218724e+01 2.032159527687996814e+01
8.152302770697054078e-04 3.119159205963320147e+01 1.638904434145016253e+01
8.347173280855442034e-04 2.730835070368221906e+01 1.314818101357452740e+01
8.542043791013829990e-04 2.388435646876020257e+01 1.049286125754102805e+01
8.736914301172215777e-04 2.086885692995961605e+01 8.329873345835778764e+00
8.931784811330601564e-04 1.821618646051248547e+01 6.578078888139168079e+00
9.126655321488987352e-04 1.588533366335906294e+01 5.167446257992357239e+00
9.321525831647375308e-04 1.383953370057055920e+01 4.038025632855029912e+00
9.516396341805763263e-04 1.204588613059178748e+01 3.138906548156449983e+00
9.711266851964149051e-04 1.047499837634002517e+01 2.427190772225428894e+00
9.906137362122534838e-04 9.100654556899884895e+00 1.867005727913661151e+00
1.010100787228092063e-03 7.899509108237880106e+00 1.428576823583460165e+00
1.029587838243930858e-03 6.850804381855229330e+00 1.087371038334739248e+00
1.049074889259769654e-03 5.936111233800778209e+00 8.233189940947407415e-01
1.068561940275608232e-03 5.139091490438493892e+00 6.201185454592980095e-01
1.088048991291446811e-03 4.445281093425036190e+00 4.646195890335371725e-01
1.107536042307285390e-03 3.841892677172075832e+00 3.462872685072129753e-01
1.127023093323124186e-03 3.317636311276400018e+00 2.567389405924689894e-01
1.146510144338962981e-03 2.862557142487561102e+00 1.893490700963963991e-01
1.165997195354801560e-03 2.467888691014361147e+00 1.389155363819511158e-01
1.185484246370640139e-03 2.125920590303239432e+00 1.013805575739155085e-01
1.204971297386478717e-03 1.829879604423759520e+00 7.359947940407034206e-02
1.224458348402317513e-03 1.573822809981191506e+00 5.315094875161798654e-02
1.243945399418156308e-03 1.352541887631905082e+00 3.818242537117522845e-02
1.263432450433994887e-03 1.161477529809390230e+00 2.728551867376551379e-02
1.282919501449833466e-03 9.966430345442530703e-01 1.939622117133264073e-02
1.302406552465672045e-03 8.545562189610144133e-01 1.371570871429533649e-02
1.321893603481510840e-03 7.321788491066849591e-01 9.647962140915428142e-03
1.341380654497349636e-03 6.268628443902558578e-01 6.751016037290713361e-03
1.360867705513188215e-03 5.363025744614519086e-01 4.699145588074529235e-03
1.380354756529026793e-03 4.584926233689493591e-01 3.253755183465208839e-03
1.399841807544865372e-03 3.916904499869021117e-01 2.241130041659653190e-03
1.419328858560704168e-03 3.343834247715261054e-01 1.535555271236524640e-03
1.438815909576542963e-03 2.852597707868044230e-01 1.046598386516735431e-03
1.458302960592381542e-03 2.431829815753836777e-01 7.095955450930026753e-04
1.477790011608220121e-03 2.071693298623368817e-01 4.785837093252477172e-04
1.497277062624058699e-03 1.763681193277036874e-01 3.210858406264014211e-04
1.516764113639897495e-03 1.500443668663401786e-01 2.142893605467588111e-04
1.536251164655736291e-03 1.275636349951744797e-01 1.422644126527358396e-04
1.555738215671574869e-03 1.083787635119177750e-01 9.395245942019581303e-05
1.575225266687413448e-03 9.201827631183261136e-02 6.172146744679638637e-05
1.594712317703252027e-03 7.807626359381975023e-02 4.033485912843299713e-05
1.614199368719090606e-03 6.620356170068536494e-02 2.622050535419407185e-05
1.633686419734929401e-03 5.610007270762244064e-02 1.695578037642397928e-05
1.653173470750768197e-03 4.750808376161472224e-02 1.090713577278084145e-05
1.672660521766606775e-03 4.020646224175417061e-02 6.979428582835928518e-06
1.692147572782445571e-03 3.400561720920973474e-02 4.442681995279051463e-06
1.711634623798284367e-03 2.874313049130537007e-02 2.813110551077124529e-06
1.731121674814122945e-03 2.427997223428272552e-02 1.771921930070990745e-06
1.750608725829961524e-03 2.049722599278887974e-02 1.110244367220677156e-06
1.770095776845800103e-03 1.729325752117623696e-02 6.920042878692765512e-07
1.789582827861638682e-03 1.458126950387119564e-02 4.290572098447853377e-07
1.809069878877477260e-03 1.228719161232648058e-02 2.646292431376894554e-07
1.828556929893315839e-03 1.034786159905175598e-02 1.623591155604346364e-07
1.848043980909154418e-03 8.709458721546272167e-03 9.909043404974620060e-08
1.867531031924993430e-03 7.326155709657522844e-03 6.015933077198958241e-08
1.887018082940832443e-03 6.158959820774921427e-03 3.633209773283464033e-08
1.906505133956671021e-03 5.174717333416261299e-03 2.182700574967106850e-08
1.925992184972509600e-03 4.345259169967826893e-03 1.304409832029171727e-08
1.945479235988348179e-03 3.646668266559383552e-03 7.754435290050955424e-09
1.964966287004186758e-03 3.058651869884456472e-03 4.585666855499715624e-09
1.984453338020025336e-03 2.564004179872272395e-03 2.697559523243725773e-09
2.003940389035863915e-03 2.148146711625861186e-03 1.578540700764851753e-09
2.023427440051702494e-03 1.798735453996540756e-03 9.188756512490901783e-10
2.042914491067541072e-03 1.505325385873331834e-03 5.320762998984845140e-10
2.062401542083379651e-03 1.259084201652311760e-03 3.064836404427197224e-10
2.081888593099218664e-03 1.052548218296842780e-03 1.756130930771082227e-10
2.101375644115057676e-03 8.794144090421469624e-04 1.000973773150089630e-10
2.120862695130896255e-03 7.343633518157292482e-04 5.675507691714316750e-11
2.140349746146734834e-03 6.129086103142561718e-04 3.201127308739351800e-11
2.159836797162573412e-03 5.112686969070645527e-04 1.796045720131256841e-11
2.179323848178411991e-03 4.262583118833766522e-04 1.002416117930861765e-11
2.198810899194250570e-03 3.551960242238339362e-04 5.565381064460988827e-12
2.218297950210089148e-03 2.958259648731862259e-04 3.073675268717744985e-12
2.237785001225927727e-03 2.462514530125114662e-04 1.688640772342140056e-12
2.257272052241766306e-03 2.048787765860329466e-04 9.228535161553929753e-13
2.276759103257605318e-03 1.703696068846546397e-04 5.017004413863881739e-13
2.296246154273444331e-03 1.416007490399564432e-04 2.713141264673017717e-13
2.315733205289282910e-03 1.176301208128774129e-04 1.459541815707521966e-13
2.335220256305121488e-03 9.766801539598938858e-05 7.810464971701875465e-14
2.354707307320960067e-03 8.105284384293759230e-05 4.157702855572214272e-14


==> Data/ResNet50V2_mid_layer_e50_hist_without_quantization.txt <==
-5.649979691952466965e-03 1.051570166263874340e+00
-5.620958729677143044e-03 0.000000000000000000e+00
-5.591937767401818256e-03 0.000000000000000000e+00
-5.562916805126494335e-03 0.000000000000000000e+00
-5.533895842851169547e-03 0.000000000000000000e+00
-5.504874880575845626e-03 0.000000000000000000e+00
-5.475853918300520838e-03 0.000000000000000000e+00
-5.446832956025196917e-03 0.000000000000000000e+00
-5.417811993749872129e-03 0.000000000000000000e+00
-5.388791031474548208e-03 0.000000000000000000e+00
-5.359770069199223420e-03 0.000000000000000000e+00
-5.330749106923899500e-03 0.000000000000000000e+00
-5.301728144648574712e-03 0.000000000000000000e+00
-5.272707182373250791e-03 0.000000000000000000e+00
-5.243686220097926003e-03 0.000000000000000000e+00
-5.214665257822602082e-03 0.000000000000000000e+00
-5.185644295547277294e-03 0.000000000000000000e+00
-5.156623333271953373e-03 0.000000000000000000e+00
-5.127602370996629452e-03 0.000000000000000000e+00
-5.098581408721304664e-03 0.000000000000000000e+00
-5.069560446445979876e-03 0.000000000000000000e+00
-5.040539484170655955e-03 0.000000000000000000e+00
-5.011518521895332035e-03 0.000000000000000000e+00
-4.982497559620007246e-03 0.000000000000000000e+00
-4.953476597344683326e-03 0.000000000000000000e+00
-4.924455635069358538e-03 0.000000000000000000e+00
-4.895434672794034617e-03 0.000000000000000000e+00
-4.866413710518709829e-03 0.000000000000000000e+00
-4.837392748243385908e-03 0.000000000000000000e+00
-4.808371785968061120e-03 0.000000000000000000e+00
-4.779350823692737199e-03 0.000000000000000000e+00
-4.750329861417412411e-03 0.000000000000000000e+00
-4.721308899142088490e-03 0.000000000000000000e+00
-4.692287936866763702e-03 0.000000000000000000e+00
-4.663266974591439781e-03 0.000000000000000000e+00
-4.634246012316114993e-03 0.000000000000000000e+00
-4.605225050040791072e-03 0.000000000000000000e+00
-4.576204087765467152e-03 0.000000000000000000e+00
-4.547183125490142364e-03 0.000000000000000000e+00
-4.518162163214817575e-03 0.000000000000000000e+00
-4.489141200939493655e-03 0.000000000000000000e+00
-4.460120238664169734e-03 0.000000000000000000e+00
-4.431099276388844946e-03 0.000000000000000000e+00
-4.402078314113521025e-03 0.000000000000000000e+00
-4.373057351838196237e-03 0.000000000000000000e+00
-4.344036389562872316e-03 0.000000000000000000e+00
-4.315015427287547528e-03 0.000000000000000000e+00
-4.285994465012223607e-03 0.000000000000000000e+00
-4.256973502736898819e-03 0.000000000000000000e+00
-4.227952540461574898e-03 0.000000000000000000e+00
-4.198931578186250110e-03 0.000000000000000000e+00
-4.169910615910926190e-03 0.000000000000000000e+00
-4.140889653635602269e-03 0.000000000000000000e+00
-4.111868691360277481e-03 0.000000000000000000e+00
-4.082847729084952693e-03 1.051570166263874340e+00
-4.053826766809628772e-03 0.000000000000000000e+00
-4.024805804534304851e-03 0.000000000000000000e+00
-3.995784842258980063e-03 0.000000000000000000e+00
-3.966763879983655275e-03 0.000000000000000000e+00
-3.937742917708331354e-03 0.000000000000000000e+00
-3.908721955433007433e-03 0.000000000000000000e+00
-3.879700993157682645e-03 0.000000000000000000e+00
-3.850680030882358724e-03 0.000000000000000000e+00
-3.821659068607033936e-03 0.000000000000000000e+00
-3.792638106331710016e-03 0.000000000000000000e+00
-3.763617144056385228e-03 0.000000000000000000e+00
-3.734596181781061307e-03 0.000000000000000000e+00
-3.705575219505736519e-03 0.000000000000000000e+00
-3.676554257230412598e-03 0.000000000000000000e+00
-3.647533294955088243e-03 0.000000000000000000e+00
-3.618512332679763889e-03 0.000000000000000000e+00
-3.589491370404439535e-03 0.000000000000000000e+00
-3.560470408129115180e-03 0.000000000000000000e+00
-3.531449445853790826e-03 0.000000000000000000e+00
-3.502428483578466471e-03 0.000000000000000000e+00
-3.473407521303142117e-03 0.000000000000000000e+00
-3.444386559027817762e-03 0.000000000000000000e+00
-3.415365596752493408e-03 0.000000000000000000e+00
-3.386344634477169054e-03 0.000000000000000000e+00
-3.357323672201844699e-03 0.000000000000000000e+00
-3.328302709926520345e-03 0.000000000000000000e+00
-3.299281747651195990e-03 0.000000000000000000e+00
-3.270260785375871636e-03 0.000000000000000000e+00
-3.241239823100547715e-03 0.000000000000000000e+00
-3.212218860825223361e-03 0.000000000000000000e+00
-3.183197898549899006e-03 0.000000000000000000e+00
-3.154176936274574652e-03 0.000000000000000000e+00
-3.125155973999250297e-03 0.000000000000000000e+00
-3.096135011723925943e-03 1.051570166263858574e+00
-3.067114049448601588e-03 0.000000000000000000e+00
-3.038093087173277234e-03 0.000000000000000000e+00
-3.009072124897952880e-03 0.000000000000000000e+00
-2.980051162622628525e-03 0.000000000000000000e+00
-2.951030200347304171e-03 0.000000000000000000e+00
-2.922009238071979816e-03 0.000000000000000000e+00
-2.892988275796655462e-03 0.000000000000000000e+00
-2.863967313521331107e-03 0.000000000000000000e+00
-2.834946351246006753e-03 0.000000000000000000e+00
-2.805925388970682399e-03 0.000000000000000000e+00
-2.776904426695358044e-03 1.051570166263858574e+00
-2.747883464420033690e-03 0.000000000000000000e+00
-2.718862502144709769e-03 0.000000000000000000e+00
-2.689841539869385414e-03 0.000000000000000000e+00
-2.660820577594061060e-03 0.000000000000000000e+00
-2.631799615318736706e-03 0.000000000000000000e+00
-2.602778653043412351e-03 0.000000000000000000e+00
-2.573757690768087997e-03 0.000000000000000000e+00
-2.544736728492763642e-03 2.103140332527717149e+00
-2.515715766217439288e-03 1.051570166263858574e+00
-2.486694803942114933e-03 1.051570166263858574e+00
-2.457673841666790579e-03 0.000000000000000000e+00
-2.428652879391466225e-03 0.000000000000000000e+00
-2.399631917116141870e-03 0.000000000000000000e+00
-2.370610954840817516e-03 2.103140332527717149e+00
-2.341589992565493161e-03 1.051570166263858574e+00
-2.312569030290168807e-03 3.154710498791575723e+00
-2.283548068014844452e-03 1.051570166263858574e+00
-2.254527105739520098e-03 0.000000000000000000e+00
-2.225506143464195744e-03 0.000000000000000000e+00
-2.196485181188871823e-03 0.000000000000000000e+00
-2.167464218913547468e-03 0.000000000000000000e+00
-2.138443256638223114e-03 0.000000000000000000e+00
-2.109422294362898759e-03 1.051570166263858574e+00
-2.080401332087574405e-03 1.051570166263858574e+00
-2.051380369812250051e-03 2.103140332527717149e+00
-2.022359407536925696e-03 2.103140332527717149e+00
-1.993338445261601342e-03 0.000000000000000000e+00
-1.964317482986276987e-03 0.000000000000000000e+00
-1.935296520710952633e-03 1.051570166263858574e+00
-1.906275558435628278e-03 2.103140332527717149e+00
-1.877254596160303924e-03 0.000000000000000000e+00
-1.848233633884979570e-03 1.051570166263858574e+00
-1.819212671609655215e-03 1.051570166263858574e+00
-1.790191709334330861e-03 2.103140332527717149e+00
-1.761170747059006506e-03 0.000000000000000000e+00
-1.732149784783682152e-03 3.154710498791622797e+00
-1.703128822508358231e-03 1.051570166263842809e+00
-1.674107860233033443e-03 2.103140332527748679e+00
-1.645086897957709522e-03 7.360991163846899887e+00
-1.616065935682384734e-03 3.154710498791622797e+00
-1.587044973407060813e-03 2.103140332527685619e+00
-1.558024011131736025e-03 5.257850831319371920e+00
-1.529003048856412104e-03 4.206280665055371237e+00
-1.499982086581087316e-03 1.051570166263874340e+00
-1.470961124305763396e-03 3.154710498791528650e+00
-1.441940162030438607e-03 1.051570166263874340e+00
-1.412919199755114687e-03 7.360991163847120156e+00
-1.383898237479790766e-03 4.206280665055371237e+00
-1.354877275204465978e-03 1.156727182890261751e+01
-1.325856312929142057e-03 1.051570166263842943e+01
-1.296835350653817269e-03 1.156727182890261751e+01
-1.267814388378493348e-03 1.682512266022148495e+01
-1.238793426103168560e-03 1.787669282648586488e+01
-1.209772463827844639e-03 1.787669282648532842e+01
-1.180751501552519851e-03 1.577355249395811576e+01
-1.151730539277195930e-03 1.367041216142995808e+01
-1.122709577001871142e-03 2.313454365780523503e+01
-1.093688614726547222e-03 2.523768399033222920e+01
-1.064667652451222433e-03 2.313454365780523503e+01
-1.035646690175898513e-03 3.154710498791528650e+01
-1.006625727900573725e-03 3.785652598549947356e+01
-9.776047656252498039e-04 5.047536798066445840e+01
-9.485838033499250158e-04 4.311437681681884726e+01
-9.195628410746010950e-04 5.678478897824751925e+01
-8.905418787992763069e-04 7.781619230352670513e+01
-8.615209165239523861e-04 8.938346413242932442e+01
-8.324999542486284654e-04 8.412561330110743540e+01
-8.034789919733036773e-04 9.674445529627644191e+01
-7.744580296979797565e-04 1.104148674577035081e+02
-7.454370674226549684e-04 1.324978409492481717e+02
-7.164161051473310476e-04 1.650965161034233404e+02
-6.873951428720062595e-04 1.703543669347476452e+02
-6.583741805966823388e-04 2.124171735852962684e+02
-6.293532183213575507e-04 2.008499017563999871e+02
-6.003322560460336299e-04 2.628925415659606983e+02
-5.713112937707088418e-04 3.375540233707036464e+02
-5.422903314953849210e-04 3.407087338694851155e+02
-5.132693692200601329e-04 3.775136896887308922e+02
-4.842484069447362122e-04 4.185249261730094759e+02
-4.552274446694114240e-04 4.774128554837989213e+02
-4.262064823940875033e-04 5.131662411367553887e+02
-3.971855201187627152e-04 6.036012754354638901e+02
-3.681645578434387944e-04 6.319936699245885166e+02
-3.391435955681148737e-04 6.698501959100678960e+02
-3.101226332927900856e-04 7.287381252208649585e+02
-2.811016710174661648e-04 8.181215893532697692e+02
-2.520807087421413767e-04 9.022472026544041910e+02
-2.230597464668174559e-04 9.169691849820710559e+02
-1.940387841914926678e-04 9.232786059796816289e+02
-1.650178219161687471e-04 1.038951324268676899e+03
-1.359968596408439589e-04 1.113612806073442925e+03
-1.069758973655200382e-04 1.052621736430106694e+03
-7.795493509019525008e-05 1.169346024885428278e+03
-4.893397281487132933e-05 1.184068007213087185e+03
-1.991301053954654121e-05 1.202996270205872179e+03
9.107951735777379543e-06 1.174603875716712537e+03
3.812891401110216766e-05 1.196686849208289004e+03
6.714987628642608841e-05 1.156727182890227141e+03
9.617083856175087653e-05 1.034745043603652448e+03
1.251918008370747973e-04 1.030538762938566151e+03
1.542127631123995854e-04 1.003197938615736120e+03
1.832337253877235062e-04 1.047363885598818797e+03
2.122546876630474269e-04 9.264333164784455903e+02
2.412756499383722150e-04 8.317920015147245749e+02
2.702966122136961358e-04 7.991933263605205866e+02
2.993175744890209239e-04 6.961394500666848444e+02
3.283385367643448446e-04 6.014981351029181269e+02
3.573594990396696328e-04 5.920340036065612139e+02
3.863804613149935535e-04 5.226303726331299231e+02
4.154014235903183416e-04 5.457649162909507368e+02
4.444223858656422624e-04 4.532267416597163106e+02
4.734433481409670505e-04 4.164217858404942376e+02
5.024643104162909713e-04 3.249351813755274634e+02
5.314852726916157594e-04 3.470181548670785219e+02
5.605062349669396801e-04 2.765629537273906635e+02
5.895271972422644682e-04 2.103140332527748626e+02
6.185481595175883890e-04 2.250360155804623901e+02
6.475691217929131771e-04 1.756122177660670047e+02
6.765900840682370979e-04 1.798184984311171490e+02
7.056110463435618860e-04 1.472198232769424067e+02
7.346320086188858067e-04 1.219821392866094243e+02
7.636529708942097275e-04 1.083117271251758211e+02
7.926739331695345156e-04 1.125180077902345488e+02
8.216948954448584364e-04 9.253817463121816900e+01
8.507158577201832245e-04 7.571305197099894713e+01
8.797368199955071452e-04 5.678478897824751925e+01
9.087577822708319333e-04 4.942379781440209285e+01
9.377787445461558541e-04 5.257850831319214535e+01
9.667997068214806422e-04 4.311437681681884726e+01
9.958206690968045630e-04 3.154710498791528650e+01
1.024841631372129351e-03 2.839239448912460517e+01
1.053862593647453272e-03 2.628925415659607268e+01
1.082883555922778060e-03 2.839239448912460517e+01
1.111904518198101981e-03 3.154710498791528650e+01
1.140925480473426769e-03 3.049553482165235607e+01
1.169946442748750690e-03 1.472198232769379977e+01
1.198967405024075478e-03 1.892826299274973678e+01
1.227988367299399398e-03 1.156727182890261751e+01
1.257009329574723319e-03 8.412561330110742475e+00
1.286030291850048107e-03 1.156727182890261751e+01
1.315051254125372028e-03 1.156727182890227112e+01
1.344072216400696816e-03 6.309420997583245594e+00
1.373093178676020737e-03 2.103140332527685619e+00
1.402114140951345525e-03 4.206280665055497359e+00
1.431135103226669446e-03 9.464131496374585950e+00
1.460156065501994234e-03 6.309420997583245594e+00
1.489177027777318155e-03 1.051570166263842809e+00
1.518197990052642943e-03 4.206280665055497359e+00
1.547218952327966864e-03 5.257850831319214713e+00
1.576239914603291652e-03 2.103140332527748679e+00
1.605260876878615572e-03 1.051570166263842809e+00
1.634281839153940361e-03 4.206280665055497359e+00
1.663302801429264281e-03 4.206280665055371237e+00
1.692323763704589069e-03 1.051570166263874340e+00
1.721344725979912990e-03 2.103140332527685619e+00
1.750365688255237778e-03 0.000000000000000000e+00
1.779386650530561699e-03 0.000000000000000000e+00
1.808407612805885620e-03 0.000000000000000000e+00
1.837428575081210408e-03 2.103140332527748679e+00
1.866449537356534329e-03 2.103140332527685619e+00
1.895470499631859117e-03 0.000000000000000000e+00
1.924491461907183038e-03 0.000000000000000000e+00
1.953512424182507826e-03 1.051570166263874340e+00
1.982533386457831746e-03 0.000000000000000000e+00
2.011554348733156534e-03 0.000000000000000000e+00
2.040575311008480455e-03 0.000000000000000000e+00
2.069596273283805243e-03 1.051570166263874340e+00
2.098617235559129164e-03 0.000000000000000000e+00
2.127638197834453952e-03 2.103140332527748679e+00
2.156659160109777873e-03 0.000000000000000000e+00
2.185680122385102661e-03 0.000000000000000000e+00
2.214701084660427449e-03 1.051570166263905648e+00
2.243722046935750503e-03 0.000000000000000000e+00
2.272743009211075291e-03 2.103140332527685619e+00
2.301763971486400079e-03 0.000000000000000000e+00
2.330784933761723132e-03 0.000000000000000000e+00
2.359805896037047920e-03 0.000000000000000000e+00
2.388826858312372708e-03 0.000000000000000000e+00
2.417847820587697497e-03 0.000000000000000000e+00
2.446868782863020550e-03 1.051570166263842809e+00
2.475889745138345338e-03 1.051570166263842809e+00
2.504910707413670126e-03 0.000000000000000000e+00
2.533931669688994914e-03 0.000000000000000000e+00
2.562952631964317968e-03 0.000000000000000000e+00
2.591973594239642756e-03 0.000000000000000000e+00
2.620994556514967544e-03 0.000000000000000000e+00
2.650015518790292332e-03 0.000000000000000000e+00
2.679036481065615385e-03 0.000000000000000000e+00
2.708057443340940174e-03 0.000000000000000000e+00
2.737078405616264962e-03 0.000000000000000000e+00
2.766099367891589750e-03 1.051570166263905648e+00
2.795120330166912803e-03 0.000000000000000000e+00
2.824141292442237591e-03 0.000000000000000000e+00
2.853162254717562379e-03 0.000000000000000000e+00
2.882183216992885433e-03 0.000000000000000000e+00
2.911204179268210221e-03 0.000000000000000000e+00
2.940225141543535009e-03 0.000000000000000000e+00
2.969246103818859797e-03 0.000000000000000000e+00
2.998267066094182851e-03 1.051570166263842809e+00
3.027288028369507639e-03 0.000000000000000000e+00
3.056308990644832427e-03 0.000000000000000000e+00
3.085329952920157215e-03 0.000000000000000000e+00
3.114350915195480268e-03 0.000000000000000000e+00
3.143371877470805056e-03 0.000000000000000000e+00
3.172392839746129845e-03 0.000000000000000000e+00
3.201413802021454633e-03 0.000000000000000000e+00
3.230434764296777686e-03 0.000000000000000000e+00
3.259455726572102474e-03 0.000000000000000000e+00
3.288476688847427262e-03 0.000000000000000000e+00
3.317497651122752050e-03 1.051570166263905648e+00


==> Data/ResNet50V2_mid_layer_e50_pdf_without_quantization.txt <==
-5.635469210814805438e-03 2.021420987353386476e-13 5.885887894020875762e-43
-5.606448248539480650e-03 2.618940460271222233e-13 1.715519482766537257e-42
-5.577427286264155862e-03 3.391342263650241151e-13 4.972576650590765081e-42
-5.548406323988831941e-03 4.389287694424741436e-13 1.433406868832597300e-41
-5.519385361713508020e-03 5.677958067935376001e-13 4.109222328866692420e-41
-5.490364399438183232e-03 7.341170256088560291e-13 1.171526078546500327e-40
-5.461343437162858444e-03 9.486645266148412432e-13 3.321593217108896980e-40
-5.432322474887534523e-03 1.225274900660857623e-12 9.365761463514031825e-40
-5.403301512612210603e-03 1.581711160482752860e-12 2.626285302747547844e-39
-5.374280550336885814e-03 2.040764237800554039e-12 7.323907948409838575e-39
-5.345259588061561026e-03 2.631659806759621013e-12 2.031168787576225623e-38
-5.316238625786237106e-03 3.391854011823807542e-12 5.602105902028116386e-38
-5.287217663510913185e-03 4.369324256664485381e-12 1.536592743228989667e-37
-5.258196701235588397e-03 5.625489804391699761e-12 4.191489710759629564e-37
-5.229175738960263609e-03 7.238933127898843471e-12 1.137051653571286516e-36
-5.200154776684939688e-03 9.310138719600441046e-12 3.067567634853431977e-36
-5.171133814409615767e-03 1.196752392187076577e-11 8.230197612427226374e-36
-5.142112852134290979e-03 1.537510941414231376e-11 2.195980818145793662e-35
-5.113091889858967058e-03 1.974226923462173743e-11 5.827053219712497719e-35
-5.084070927583642270e-03 2.533611657436599325e-11 1.537699914256508748e-34
-5.055049965308318349e-03 3.249722826716079103e-11 4.035490774859737175e-34
-5.026029003032993561e-03 4.165959569006542903e-11 1.053230169134623633e-33
-4.997008040757669640e-03 5.337592242885716421e-11 2.733709649401424515e-33
-4.967987078482345720e-03 6.834968174096727882e-11 7.056407354455588759e-33
-4.938966116207020932e-03 8.747571480973193441e-11 1.811411269324785522e-32
-4.909945153931696143e-03 1.118916130754856413e-10 4.624370795571517659e-32
-4.880924191656372223e-03 1.430427083337127224e-10 1.174060285262289272e-31
-4.851903229381048302e-03 1.827642224804806721e-10 2.964355658328392103e-31
-4.822882267105723514e-03 2.333850417540111962e-10 7.443417554482739762e-31
-4.793861304830398726e-03 2.978587241537056218e-10 1.858731331052629056e-30
-4.764840342555074805e-03 3.799287807826550766e-10 4.615970449310942764e-30
-4.735819380279750884e-03 4.843370635157235072e-10 1.140017671392662417e-29
-4.706798418004426096e-03 6.170863313359031771e-10 2.800027585974802234e-29
-4.677777455729101308e-03 7.857708660595835129e-10 6.839355839385634799e-29
-4.648756493453777387e-03 9.999925016829338509e-10 1.661384876851850695e-28
-4.619735531178453466e-03 1.271883789730385944e-09 4.013538830141188783e-28
-4.590714568903128678e-03 1.616765455787704979e-09 9.642437851090271864e-28
-4.561693606627804758e-03 2.053972069860765660e-09 2.303819186711115403e-27
-4.532672644352479970e-03 2.607888276944554429e-09 5.474092055835288598e-27
-4.503651682077156049e-03 3.309248411750963588e-09 1.293534348111680422e-26
-4.474630719801831261e-03 4.196765343884415443e-09 3.039806905933898044e-26
-4.445609757526507340e-03 5.319170572693873933e-09 7.104216572295407179e-26
-4.416588795251183419e-03 6.737767661518219608e-09 1.651157687075140851e-25
-4.387567832975858631e-03 8.529625989245102737e-09 3.816480715377191487e-25
-4.358546870700533843e-03 1.079157263562439195e-08 8.772830872666182299e-25
-4.329525908425209922e-03 1.364517839849060521e-08 2.005481244116998806e-24
-4.300504946149886001e-03 1.724298117745180584e-08 4.559315181563941319e-24
-4.271483983874561213e-03 2.177624835084484075e-08 1.030819889919109456e-23
-4.242463021599236425e-03 2.748465189811404887e-08 2.317758204425032476e-23
-4.213442059323912504e-03 3.466831903669935904e-08 5.182694714006811312e-23
-4.184421097048588584e-03 4.370283091826415290e-08 1.152511562598427720e-22
-4.155400134773263796e-03 5.505787719447992233e-08 2.548807978583207267e-22
-4.126379172497939875e-03 6.932044079953148116e-08 5.605716211493937966e-22
-4.097358210222615087e-03 8.722359216512068515e-08 1.226103863764616329e-21
-4.068337247947291166e-03 1.096822238967403253e-07 2.667015730786002231e-21
-4.039316285671966378e-03 1.378373661944164776e-07 5.769338978147041855e-21
-4.010295323396642457e-03 1.731111027782112227e-07 1.241162653837065425e-20
-3.981274361121317669e-03 2.172745723264356462e-07 2.655421731399283788e-20
-3.952253398845993748e-03 2.725321103472297715e-07 5.649896265251469926e-20
-3.923232436570668960e-03 3.416252839216844071e-07 1.195500070717291128e-19
-3.894211474295345039e-03 4.279614247011932555e-07 2.515711884386606807e-19
-3.865190512020020685e-03 5.357723076248873768e-07 5.264708863202937316e-19
-3.836169549744696330e-03 6.703098948487163831e-07 1.095695760898933494e-18
-3.807148587469371976e-03 8.380876156868264457e-07 2.267815744947420239e-18
-3.778127625194047622e-03 1.047177543555557970e-06 4.667966322242348695e-18
-3.749106662918723267e-03 1.307576131895915967e-06 9.555420975704935871e-18
-3.720085700643398913e-03 1.631653969512605255e-06 1.945244067192080128e-17
-3.691064738368074558e-03 2.034708416077431740e-06 3.938225109499372542e-17
-3.662043776092750204e-03 2.535642106230431478e-06 7.929195711719468999e-17
-3.633022813817426283e-03 3.157795316585363316e-06 1.587668766413691888e-16
-3.604001851542101495e-03 3.929966254986661507e-06 3.161497393292640805e-16
-3.574980889266777574e-03 4.887660672510551944e-06 6.260772430542435278e-16
-3.545959926991452786e-03 6.074621075691924000e-06 1.233005947254841390e-15
-3.516938964716128865e-03 7.544696539904196865e-06 2.414930228568514005e-15
-3.487918002440804077e-03 9.364127065743241000e-06 4.703770968416716063e-15
-3.458897040165480156e-03 1.161433202129139535e-05 9.111500640766770956e-15
-3.429876077890155368e-03 1.439531100167687381e-05 1.755237205241193798e-14
-3.400855115614831448e-03 1.782978804103612435e-05 3.362667178831164110e-14
-3.371834153339506659e-03 2.206825727681188757e-05 6.406696002303416104e-14
-3.342813191064182739e-03 2.729512077773879830e-05 1.213910065701962191e-13
-3.313792228788857951e-03 3.373614835455402761e-05 2.287394492710912395e-13
-3.284771266513534030e-03 4.166753601903013226e-05 4.286450302539443923e-13
-3.255750304238209675e-03 5.142689581144890360e-05 7.988342513896750105e-13
-3.226729341962885321e-03 6.342657671339693986e-05 1.480531751661973017e-12
-3.197708379687561400e-03 7.816979634637565911e-05 2.728857998935833155e-12
-3.168687417412236612e-03 9.627015853395007165e-05 5.002030221284702498e-12
-3.139666455136912691e-03 1.184752454050538422e-04 9.118299413951534051e-12
-3.110645492861587903e-03 1.456951078588746842e-04 1.653040711241401238e-11
-3.081624530586263983e-03 1.790366387881349485e-04 2.980268643206847691e-11
-3.052603568310939194e-03 2.198450040196215564e-04 5.343544622633739183e-11
-3.023582606035615274e-03 2.697535317951967634e-04 9.528085170771638346e-11
-2.994561643760290486e-03 3.307437289834687919e-04 1.689600323340760671e-10
-2.965540681484966565e-03 4.052174082987637562e-04 2.979644834710072980e-10
-2.936519719209641777e-03 4.960832839971293347e-04 5.225732563728969012e-10
-2.907498756934317856e-03 6.068608335463610308e-04 9.114482659129746649e-10
-2.878477794658993068e-03 7.418047408913042411e-04 1.580953254754919752e-09
-2.849456832383669147e-03 9.060538461706145680e-04 2.727144802518232709e-09
-2.820435870108344359e-03 1.105809242094948170e-03 4.678423479303486890e-09
-2.791414907833020438e-03 1.348546995939933118e-03 7.981656362841638621e-09
-2.762393945557695650e-03 1.643271958075226543e-03 1.354218319984365816e-08
-2.733372983282371729e-03 2.000820265867929611e-03 2.285001589452082468e-08
-2.704352021007047809e-03 2.434219491646120136e-03 3.834303548535101949e-08
-2.675331058731723020e-03 2.959116944812367582e-03 6.398654189016541847e-08
-2.646310096456399100e-03 3.594288454861984186e-03 1.061922813577566497e-07
-2.617289134181074312e-03 4.362242072225076296e-03 1.752667063779558115e-07
-2.588268171905750391e-03 5.289933570777271936e-03 2.876789355432830617e-07
-2.559247209630425603e-03 6.409613468362529952e-03 4.695900258949198983e-07
-2.530226247355101682e-03 7.759828554631378016e-03 7.623103703546965492e-07
-2.501205285079776894e-03 9.386604690459977168e-03 1.230685135235239789e-06
-2.472184322804452973e-03 1.134484198891912154e-02 1.975896742890431360e-06
-2.443163360529128185e-03 1.369995848072708654e-02 3.154886202800956674e-06
-2.414142398253804264e-03 1.652982409215938975e-02 5.009626128728435824e-06
-2.385121435978479476e-03 1.992703331414562989e-02 7.910958299036307826e-06
-2.356100473703155555e-03 2.400157242061645713e-02 1.242381678482308676e-05
-2.327079511427830767e-03 2.888394561454719900e-02 1.940363713357688528e-05
-2.298058549152506846e-03 3.472883416380021654e-02 3.013792956775498090e-05
-2.269037586877182058e-03 4.171937356787409901e-02 4.655280413160015833e-05
-2.240016624601858138e-03 5.007214621266355137e-02 7.151224985911098337e-05
-2.210995662326533783e-03 6.004300097411015974e-02 1.092489320954012237e-04
-2.181974700051209429e-03 7.193382698215150528e-02 1.659801384049252497e-04
-2.152953737775885508e-03 8.610042641957810217e-02 2.507824884763079718e-04
-2.123932775500560720e-03 1.029616509771394822e-01 3.768256489807000832e-04
-2.094911813225236799e-03 1.230099885898505996e-01 5.631004406734266493e-04
-2.065890850949912011e-03 1.468238115123132737e-01 8.368226793417992641e-04
-2.036869888674588090e-03 1.750815238199920354e-01 1.236753589682020385e-03
-2.007848926399263302e-03 2.085778762052057644e-01 1.817753880792131365e-03
-1.978827964123939381e-03 2.482427486097074920e-01 2.656985256910486103e-03
-1.949807001848614810e-03 2.951627369132509005e-01 3.862294377223688974e-03
-1.920786039573290456e-03 3.506059186563038055e-01 5.583464539450293251e-03
-1.891765077297966101e-03 4.160502146443736393e-01 8.027204291515469339e-03
-1.862744115022641747e-03 4.932158082280262423e-01 1.147696434970013439e-02
-1.833723152747317392e-03 5.841021319646888532e-01 1.631893875553267967e-02
-1.804702190471993038e-03 6.910299820350609412e-01 2.307591633051146382e-02
-1.775681228196668683e-03 8.166893738766560773e-01 3.245100578514593243e-02
-1.746660265921344329e-03 9.641938075307170397e-01 4.538366149270620792e-02
-1.717639303646020191e-03 1.137141667520580546e+00 6.312088274184173009e-02
-1.688618341370695837e-03 1.339685538823497168e+00 8.730693850381079923e-02
-1.659597379095371483e-03 1.576610276549771372e+00 1.200954678793569874e-01
-1.630576416820047128e-03 1.853420720899318752e+00 1.642883018228561975e-01
-1.601555454544722774e-03 2.176439999086603461e+00 2.235058144844315198e-01
-1.572534492269398419e-03 2.552919400085149615e+00 3.023940030283284175e-01
-1.543513529994074065e-03 2.991160843675661152e+00 4.068737631361600271e-01
-1.514492567718749710e-03 3.500652989322393438e+00 5.444379128514962307e-01
-1.485471605443425356e-03 4.092222039224399310e+00 7.245013487396542162e-01
-1.456450643168101002e-03 4.778198279240974955e+00 9.588092150189924112e-01
-1.427429680892776647e-03 5.572599366331552062e+00 1.261907040949314052e+00
-1.398408718617452726e-03 6.491331305980327038e+00 1.651675363727763912e+00
-1.369387756342128372e-03 7.552407961272718850e+00 2.149929314878320064e+00
-1.340366794066804017e-03 8.776189789447212064e+00 2.783080927955253081e+00
-1.311345831791479663e-03 1.018564230351619138e+01 3.582858461956554219e+00
-1.282324869516155309e-03 1.180661449659480233e+01 4.587072792935756205e+00
-1.253303907240830954e-03 1.366813713453946910e+01 5.840415908682770052e+00
-1.224282944965506600e-03 1.580274040697159066e+01 7.395270800124681188e+00
-1.195261982690182245e-03 1.824678991529788519e+01 9.312505690768890787e+00
-1.166241020414857891e-03 2.104083935546770334e+01 1.166221876471941421e+01
-1.137220058139533536e-03 2.422999750849315248e+01 1.452439260467905768e+01
-1.108199095864209182e-03 2.786430626788517984e+01 1.798941077515936016e+01
-1.079178133588884828e-03 3.199912539406349765e+01 2.215838280383227854e+01
-1.050157171313560473e-03 3.669551847482853191e+01 2.714321871862208724e+01
-1.021136209038236119e-03 4.202063317112892094e+01 3.306639083995275996e+01
-9.921152467629117643e-04 4.804806722149141507e+01 4.006031929101627043e+01
-9.630942844875874098e-04 5.485820984967398317e+01 4.826631926183214460e+01
-9.340733222122630554e-04 6.253854615196595290e+01 5.783305299784904463e+01
-9.050523599369387009e-04 7.118390971756619479e+01 6.891443825347880647e+01
-8.760313976616143465e-04 8.089666614333890493e+01 8.166697789872716839e+01
-8.470104353862904258e-04 9.178680723017724574e+01 9.624649265700763578e+01
-8.179894731109660713e-04 1.039719324810685208e+02 1.128042605208432718e+02
-7.889685108356417169e-04 1.175770910511638192e+02 1.314825919071521128e+02
-7.599475485603173625e-04 1.327344535192325168e+02 1.524098984437470676e+02
-7.309265862849930080e-04 1.495827787492353877e+02 1.756953444783304690e+02
-7.019056240096686536e-04 1.682666366796082968e+02 2.014232027167726642e+02
-6.728846617343442991e-04 1.889353430994324867e+02 2.296470672941844953e+02
-6.438636994590199447e-04 2.117415573160397173e+02 2.603841072974986446e+02
-6.148427371836955903e-04 2.368394880366662960e+02 2.936095693785446770e+02
-5.858217749083712358e-04 2.643826466883468811e+02 3.292517576581839762e+02
-5.568008126330468814e-04 2.945210806328328204e+02 3.671877307299288304e+02
-5.277798503577225270e-04 3.273980110409538611e+02 4.072399575309712532e+02
-4.987588880823981725e-04 3.631457911495525650e+02 4.491741648013057784e+02
-4.697379258070738181e-04 4.018810895371094603e+02 4.926985879061343780e+02
-4.407169635317494637e-04 4.436991887781287573e+02 5.374648036429683771e+02
-4.116960012564251092e-04 4.886672704874925444e+02 5.830702786523488612e+02
-3.826750389811007548e-04 5.368165302096443838e+02 6.290627112810103654e+02
-3.536540767057768340e-04 5.881329245439151236e+02 6.749461800189737914e+02
-3.246331144304524796e-04 6.425462891676614845e+02 7.201890404454751433e+02
-2.956121521551281252e-04 6.999174637356047697e+02 7.642334380656458279e+02
-2.665911898798037707e-04 7.600228879747168094e+02 8.065062300462645908e+02
-2.375702276044794163e-04 8.225358348164974132e+02 8.464310384785634369e+02
-2.085492653291550619e-04 8.870029034569168971e+02 8.834410952736811851e+02
-1.795283030538307074e-04 9.528133519669989937e+02 9.169924878103985293e+02
-1.505073407785063530e-04 1.019156700873853083e+03 9.465773782579117324e+02
-1.214863785031819986e-04 1.084959196835415923e+03 9.717367506894821645e+02
-9.246541622785764414e-05 1.148777379329411588e+03 9.920722404407260910e+02
-6.344445395253328970e-05 1.208589375123614673e+03 1.007256620410827054e+03
-3.442349167720893527e-05 1.261271666758822903e+03 1.017042558837586512e+03
-5.402529401884580834e-06 1.300380590205592625e+03 1.021269321081070871e+03
2.361843287343977360e-05 1.284833965782029509e+03 1.019867161664501396e+03
5.263939514876412804e-05 1.238188586293935259e+03 1.012859238864567033e+03
8.166035742408848247e-05 1.181723539032147073e+03 1.000360978405286005e+03
1.106813196994128369e-04 1.119765509468868686e+03 9.825769106873104874e+02
1.397022819747371913e-04 1.054824782003759765e+03 9.597951026584294141e+02
1.687232442500615458e-04 9.886196780427038675e+02 9.323793961535825474e+02
1.977442065253854665e-04 9.224059569827802534e+02 9.007597449133990040e+02
2.267651688007098210e-04 8.571263317521669478e+02 8.654210087544779526e+02
2.557861310760341754e-04 7.934930544187357100e+02 8.268906125696387335e+02
2.848070933513585298e-04 7.320400435221712314e+02 7.857255080293541596e+02
3.138280556266828843e-04 6.731591005673504924e+02 7.424988861641427320e+02
3.428490179020072387e-04 6.171268815689853682e+02 6.977870796576191879e+02
3.718699801773315931e-04 5.641260012445757184e+02 6.521570659421338405e+02
4.008909424526559476e-04 5.142621217174846606e+02 6.061549382610472776e+02
4.299119047279803020e-04 4.675781109980367205e+02 5.602956546955912245e+02
4.589328670033046564e-04 4.240659467643884000e+02 5.150543082440394755e+02
4.879538292786290109e-04 3.836768107674294583e+02 4.708590881879249537e+02
5.169747915539533653e-04 3.463296843069715010e+02 4.280860280523767756e+02
5.459957538292777197e-04 3.119186731559223063e+02 3.870555621712492780e+02
5.750167161046020742e-04 2.803192384994594590e+02 3.480308445435167641e+02
6.040376783799264286e-04 2.513934764605084240e+02 3.112177231269987487e+02
6.330586406552507830e-04 2.249945655030725788e+02 2.767662121230413845e+02
6.620796029305751375e-04 2.009704842889903773e+02 2.447732656107771732e+02
6.911005652058994919e-04 1.791670899357210658e+02 2.152866288101497219e+02
7.201215274812238464e-04 1.594306365870992295e+02 1.883095283063827594e+02
7.491424897565477671e-04 1.416098058554864849e+02 1.638059591426595034e+02
7.781634520318721215e-04 1.255573134676806575e+02 1.417063336430228162e+02
8.071844143071964760e-04 1.111311500117977715e+02 1.219132726212886126e+02
8.362053765825208304e-04 9.819550783598461408e+01 1.043073424527574389e+02
8.652263388578451848e-04 8.662144077286636445e+01 8.875256938867862289e+01
8.942473011331695393e-04 7.628729838685185882e+01 7.510159352618305206e+01
9.232682634084938937e-04 6.707897182550568971e+01 6.320035715917555308e+01
9.522892256838182481e-04 5.888998407876365349e+01 5.289225417109324923e+01
9.813101879591426026e-04 5.162145349740222855e+01 4.402169728856955544e+01
1.010331150234466957e-03 4.518195578546148994e+01 3.643708729363466858e+01
1.039352112509791311e-03 3.948730635191966343e+01 2.999319190276318636e+01
1.068373074785115666e-03 3.446028187593221048e+01 2.455296148417221502e+01
1.097394037060440020e-03 3.003029719711564383e+01 1.998882390636574868e+01
1.126414999335764375e-03 2.613305117577120029e+01 1.618351164644797180e+01
1.155435961611088729e-03 2.271015296409659001e+01 1.303048109576496394e+01
1.184456923886413084e-03 1.970873817342830137e+01 1.043398719699694333e+01
1.213477886161737438e-03 1.708108269842817606e+01 8.308876649262062486e+00
1.242498848437061359e-03 1.478422045019368625e+01 6.580160501494162872e+00
1.271519810712385713e-03 1.277956993946928321e+01 5.182422609844786088e+00
1.300540772987710068e-03 1.103257352136495761e+01 4.059114732922663116e+00
1.329561735263034422e-03 9.512352147363481336e+00 3.161782503429027003e+00
1.358582697538358777e-03 8.191377652522799480e+00 2.449259604747916264e+00
1.387603659813683131e-03 7.045163919911007433e+00 1.886860578143666034e+00
1.416624622089007485e-03 6.051977695527376078e+00 1.445596091117687054e+00
1.445645584364331840e-03 5.192569361263227101e+00 1.101428431038535161e+00
1.474666546639656194e-03 4.449923597836368039e+00 8.345795970177590783e-01
1.503687508914980549e-03 3.809029572122175633e+00 6.288997282734126726e-01
1.532708471190304903e-03 3.256670052980858099e+00 4.712997550389882440e-01
1.561729433465629258e-03 2.781228686658073546e+00 3.512490708966400366e-01
1.590750395740953612e-03 2.372514538239433257e+00 2.603366532089338437e-01
1.619771358016277966e-03 2.021602921560524457e+00 1.918923289717200387e-01
1.648792320291602321e-03 1.720691489420353548e+00 1.406637118579253942e-01
1.677813282566926675e-03 1.462970532782430055e+00 1.025436321299715015e-01
1.706834244842251030e-03 1.242506436530897984e+00 7.434255488803481748e-02
1.735855207117575384e-03 1.054137255663661232e+00 5.360044943919911598e-02
1.764876169392899739e-03 8.933794055950352586e-01 3.843275731247669524e-02
1.793897131668223659e-03 7.563445001467936635e-01 2.740544251127881650e-02
1.822918093943548014e-03 6.396654180007942392e-01 1.943453963531827436e-02
1.851939056218872368e-03 5.404307305117199700e-01 1.370609883782475391e-02
1.880960018494196723e-03 4.561266788937656247e-01 9.612926554850036512e-03
1.909980980769521077e-03 3.845859453213241741e-01 6.705011889461626184e-03
1.939001943044845432e-03 3.239425191558378825e-01 4.650992546549030486e-03
1.968022905320169786e-03 2.725920153340327667e-01 3.208439821514010026e-03
1.997043867595494140e-03 2.291568561618705369e-01 2.201123018563813823e-03
2.026064829870818495e-03 1.924557797830816208e-01 1.501747426053343755e-03
2.055085792146142849e-03 1.614771880234540380e-01 1.018947105962652797e-03
2.084106754421467204e-03 1.353558928790484783e-01 6.875567455074120711e-04
2.113127716696791558e-03 1.133528644555972659e-01 4.613894049608342177e-04
2.142148678972115913e-03 9.483762360416585213e-02 3.079135854632717665e-04
2.171169641247440267e-03 7.927295983201955443e-02 2.043582840727157059e-04
2.200190603522765055e-03 6.620168935053227788e-02 1.348831833588104781e-04
2.229211565798088976e-03 5.523519944864835329e-02 8.853714837483839923e-05
2.258232528073412897e-03 4.604355387693105650e-02 5.779568508797542221e-05
2.287253490348737685e-03 3.834695974132173307e-02 3.752040048267029422e-05
2.316274452624061606e-03 3.190841969941852346e-02 2.422376684049723803e-05
2.345295414899385526e-03 2.652741419549379739e-02 1.555313899445035048e-05
2.374316377174710314e-03 2.203447723688621226e-02 9.931082550363096024e-06
2.403337339450035103e-03 1.828654597637980467e-02 6.306338724738473339e-06
2.432358301725359023e-03 1.516297929160742401e-02 3.982540113039462119e-06
2.461379264000682944e-03 1.256215380629662273e-02 2.501181380474957298e-06
2.490400226276007732e-03 1.039855753465515273e-02 1.562184694057285696e-06
2.519421188551332520e-03 8.600311696035855061e-03 9.703350809318790056e-07
2.548442150826656441e-03 7.107060379511432810e-03 5.993951859561304047e-07
2.577463113101980362e-03 5.868175764676865011e-03 3.682196250553978745e-07
2.606484075377305150e-03 4.841233643604276118e-03 2.249586905889527384e-07
2.635505037652629938e-03 3.990720147412940913e-03 1.366786821329916773e-07
2.664525999927953859e-03 3.286935957960631770e-03 8.258495814024701820e-08
2.693546962203277780e-03 2.705068970225473022e-03 4.962531614378360207e-08
2.722567924478602568e-03 2.224410444967658655e-03 2.965567292515219102e-08
2.751588886753927356e-03 1.827693227102936743e-03 1.762440414336312808e-08
2.780609849029251276e-03 1.500533668244834326e-03 1.041653472605245753e-08
2.809630811304575197e-03 1.230961540487295362e-03 6.122576950599267979e-09
2.838651773579899985e-03 1.009024514727778488e-03 3.578882182132054455e-09
2.867672735855223906e-03 8.264557468641813140e-04 2.080476018219937399e-09
2.896693698130547827e-03 6.763948099247360859e-04 1.202763360110246391e-09
2.925714660405872615e-03 5.531536657012080466e-04 6.915121712611849842e-10
2.954735622681197403e-03 4.520206175237942783e-04 3.953863122057748853e-10
2.983756584956521324e-03 3.690962543396744482e-04 2.248255143438264581e-10
3.012777547231845245e-03 3.011563096710871820e-04 1.271369310920792179e-10
3.041798509507170033e-03 2.455371386852641638e-04 7.149900785781785792e-11
3.070819471782494821e-03 2.000401811229745718e-04 3.998807243126106926e-11
3.099840434057818742e-03 1.628523433993429837e-04 2.224144953102970847e-11
3.128861396333142662e-03 1.324797138682519090e-04 1.230262733752261553e-11
3.157882358608467450e-03 1.076924332094786774e-04 6.767602045303225601e-12
3.186903320883792239e-03 8.747888768648350152e-05 3.702319720357088297e-12
3.215924283159116159e-03 7.100768572059867716e-05 2.014258433966156235e-12
3.244945245434440080e-03 5.759612566257581975e-05 1.089829663087218485e-12
3.273966207709764868e-03 4.668407154641079985e-05 5.864138529865153295e-13
3.302987169985089656e-03 3.781232976096981547e-05 3.137993077222807072e-13
3.332008132260413577e-03 3.060476792328253317e-05 1.669943986673129460e-13


==> Data/ResNet50V2_mid_layer_hist.txt <==
-2.560000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.835937500000000000e-03 0.000000000000000000e+00 1.562500000000000000e-02 0.000000000000000000e+00
-4.882812500000000000e-03 0.000000000000000000e+00 3.125000000000000000e-02 0.000000000000000000e+00
-2.929687500000000000e-03 3.125000000000000000e-01 1.125000000000000000e+00 4.166666666666666435e-02
-1.464843750000000000e-03 1.771428571428571530e+01 5.742857142857143060e+01 4.046428571428571530e+01
-6.103515625000000000e-04 5.540000000000000000e+02 6.277500000000000000e+02 6.253750000000000000e+02
-1.220703125000000000e-04 1.650125000000000000e+03 1.145250000000000000e+03 1.169250000000000000e+03
1.220703125000000000e-04 6.045625000000000000e+02 6.355000000000000000e+02 6.795000000000000000e+02
6.103515625000000000e-04 1.803571428571428470e+01 6.021428571428571530e+01 4.989285714285714590e+01
1.464843750000000000e-03 2.916666666666666852e-01 8.541666666666666297e-01 8.333333333333332871e-02
2.929687500000000000e-03 0.000000000000000000e+00 3.125000000000000000e-02 0.000000000000000000e+00
4.882812500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.835937500000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_pdf_G.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-02 0.000000000000000000e+00 2.847424766107308225e-193 2.407767121866783646e-249
-7.812500000000000000e-03 1.736589291745746067e-181 1.207810542856825427e-84 1.172195985508851776e-109
-5.859375000000000000e-03 4.315351377368917172e-101 1.272878526336905068e-46 9.775049084795363361e-61
-3.906250000000000000e-03 1.226695633549484425e-43 1.848920964203781419e-19 9.180258116017319871e-26
-1.953125000000000000e-03 3.988954524156998067e-09 3.701629748352237067e-03 9.709750391958488843e-05
-9.765625000000000000e-04 1.793993321448217992e+00 4.429798868621078611e+01 1.856697330378636579e+01
-2.441406250000000000e-04 9.543026695388996359e+02 8.376272201867421927e+02 8.739454988830132152e+02
0.000000000000000000e+00 1.483825947556832489e+03 1.021435269801381992e+03 1.156587428165599476e+03
2.441406250000000000e-04 1.010688464775610555e+03 8.427003139732212276e+02 9.266785359863218901e+02
9.765625000000000000e-04 2.257072467859132292e+00 4.538094157810174778e+01 2.347038040781301760e+01
1.953125000000000000e-03 6.314056266287360853e-09 3.884829527366114553e-03 1.551551148490373181e-04
3.906250000000000000e-03 3.073516467801478576e-43 2.036462068799742453e-19 2.344072042370599918e-25
5.859375000000000000e-03 1.711450140539314698e-100 1.471376880423414723e-46 3.988347962621984681e-60
7.812500000000000000e-03 1.090170858665182843e-180 1.465260267467537818e-84 7.642445590897863778e-109
1.171875000000000000e-02 0.000000000000000000e+00 3.804750595734624608e-193 4.008322611143510175e-248
1.562500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_mid_layer_pdf_GG.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 0.000000000000000000e+00 1.100143420447040589e-293 0.000000000000000000e+00
-3.906250000000000000e-02 1.791262245896563424e-301 1.094928630122381327e-227 0.000000000000000000e+00
-3.125000000000000000e-02 7.860892163374129247e-224 1.384067297731618055e-166 0.000000000000000000e+00
-2.734375000000000000e-02 3.281608128586181759e-187 4.352600855270809948e-138 0.000000000000000000e+00
-2.343750000000000000e-02 3.072922929661126361e-152 4.108856569043422676e-111 0.000000000000000000e+00
-1.953125000000000000e-02 4.235150710351119195e-119 8.188614627502349659e-86 0.000000000000000000e+00
-1.562500000000000000e-02 4.903613160892686419e-88 2.167351365502975940e-62 1.768889669821569602e-235
-1.171875000000000000e-02 2.158683656182662271e-59 3.989454253549858768e-41 4.507785158260704026e-140
-7.812500000000000000e-03 1.053309750952028684e-33 1.898714181650504096e-22 8.303238743135339583e-67
-5.859375000000000000e-03 3.047269591843811925e-22 2.694683966599074138e-14 4.402914398296037115e-39
-3.906250000000000000e-03 5.802017422911675186e-12 3.898039089230038069e-07 8.732468880176160833e-18
-1.953125000000000000e-03 2.919759875665591323e-03 2.893923912683092348e-01 1.592850629834935763e-03
-9.765625000000000000e-04 8.909537006419840921e+00 5.159498458490608641e+01 2.284173784922637296e+01
-2.441406250000000000e-04 8.078630400698824587e+02 8.081931832568501477e+02 8.572619960107526822e+02
0.000000000000000000e+00 1.955568977958561163e+03 1.304622363176672025e+03 1.229110338247918207e+03
2.441406250000000000e-04 8.738922280744598083e+02 8.187922854071700840e+02 9.174437799156903566e+02
9.765625000000000000e-04 1.007291757190434112e+01 5.275149412639649427e+01 2.793269784461297434e+01
1.953125000000000000e-03 3.403793652585898957e-03 2.978822073254899228e-01 2.252431404188650049e-03
3.906250000000000000e-03 7.028095374274813491e-12 4.047861586581952630e-07 1.585841268643256967e-17
5.859375000000000000e-03 3.791148540727075255e-22 2.816058843727820407e-14 9.996432281081108180e-39
7.812500000000000000e-03 1.338489514675236155e-33 1.994455448317815869e-22 2.319850510660082735e-66
1.171875000000000000e-02 2.836269455779039374e-59 4.225430851901251457e-41 1.850035269863191752e-139
1.562500000000000000e-02 6.615638614349676682e-88 2.310982619494660789e-62 1.037729218098098404e-234
1.953125000000000000e-02 5.842579871627703110e-119 8.781455573994291633e-86 0.000000000000000000e+00
2.343750000000000000e-02 4.322442717400356227e-152 4.428683056362496758e-111 0.000000000000000000e+00
2.734375000000000000e-02 4.696760229964487598e-187 4.712855443283012152e-138 0.000000000000000000e+00
3.125000000000000000e-02 1.142927767417520652e-223 1.504895412605124546e-166 0.000000000000000000e+00
3.906250000000000000e-02 2.677963865642521139e-301 1.199447142253005670e-227 0.000000000000000000e+00
4.687500000000000000e-02 0.000000000000000000e+00 1.213140215247854083e-293 0.000000000000000000e+00
5.468750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_top_layer_e100_hist_without_quantization.txt <==
-2.203322481364011765e-03 3.488266316839141012e+00
-2.133333379952389707e-03 0.000000000000000000e+00
-2.063344278540767650e-03 0.000000000000000000e+00
-1.993355177129145592e-03 0.000000000000000000e+00
-1.923366075717523535e-03 0.000000000000000000e+00
-1.853376974305901478e-03 0.000000000000000000e+00
-1.783387872894279204e-03 0.000000000000000000e+00
-1.713398771482657146e-03 0.000000000000000000e+00
-1.643409670071035089e-03 6.976532633678282025e+00
-1.573420568659413031e-03 1.046479895051742304e+01
-1.503431467247790974e-03 1.046479895051739106e+01
-1.433442365836168700e-03 1.395306526735656405e+01
-1.363453264424546642e-03 1.744133158419570506e+01
-1.293464163012924585e-03 3.488266316839141012e+01
-1.223475061601302528e-03 2.092959790103484607e+01
-1.153485960189680470e-03 6.278879370310453822e+01
-1.083496858778058413e-03 5.232399475258711874e+01
-1.013507757366436356e-03 6.627706001994367568e+01
-9.435186559548142983e-04 1.046479895051742375e+02
-8.735295545431922409e-04 1.674367832082787686e+02
-8.035404531315701836e-04 1.988311800598304160e+02
-7.335513517199479094e-04 2.232490442777050248e+02
-6.635622503083258520e-04 3.278970337828792481e+02
-5.935731488967037946e-04 3.732444959017880706e+02
-5.235840474850817373e-04 4.360332896048926159e+02
-4.535949460734596799e-04 5.267282138427102609e+02
-3.836058446618376225e-04 6.523058012489193516e+02
-3.136167432502155652e-04 7.813716549719651994e+02
-2.436276418385932910e-04 8.755548455266243764e+02
-1.736385404269712336e-04 8.023012528730024542e+02
-1.036494390153491763e-04 9.557849708139245877e+02
-3.366033760372711889e-05 9.034609760613375329e+02
3.632876380789493848e-05 8.895079107939809546e+02
1.063178652195169958e-04 1.004620699249672612e+03
1.763069666311390532e-04 8.092777855066807433e+02
2.462960680427611106e-04 7.360241928530587074e+02
3.162851694543831679e-04 6.488175349320802070e+02
3.862742708660052253e-04 5.057986159416754504e+02
4.562633722776272827e-04 3.767327622186272151e+02
5.262524736892493400e-04 3.278970337828792481e+02
5.962415751008713974e-04 2.895261042976468957e+02
6.662306765124938884e-04 2.127842453271875911e+02
7.362197779241159458e-04 1.709250495251179132e+02
8.062088793357380032e-04 1.779015821587962023e+02
8.761979807473600605e-04 1.534837179409222188e+02
9.461870821589821179e-04 9.767145687149594835e+01
1.016176183570604175e-03 5.232399475258711874e+01
1.086165284982226233e-03 4.534746211890883671e+01
1.156154386393848290e-03 4.534746211890883671e+01
1.226143487805470347e-03 3.488266316839141012e+01
1.296132589217092405e-03 6.976532633678282025e+00
1.366121690628714462e-03 2.441786421787398709e+01
1.436110792040336519e-03 2.092959790103484607e+01
1.506099893451958577e-03 1.046479895051742304e+01
1.576088994863580634e-03 3.488266316839141012e+00
1.646078096275202692e-03 0.000000000000000000e+00
1.716067197686825183e-03 0.000000000000000000e+00
1.786056299098446806e-03 3.488266316839119252e+00
1.856045400510069297e-03 6.976532633678325546e+00
1.926034501921690921e-03 0.000000000000000000e+00
1.996023603333313412e-03 3.488266316839162773e+00


==> Data/ResNet50V2_top_layer_e100_pdf_without_quantization.txt <==
-2.168327930658200953e-03 2.310935042487989033e-01 1.503804189617274217e-02
-2.098338829246578462e-03 3.516800612927259428e-01 3.014227793934937810e-02
-2.028349727834956838e-03 5.309821334072345467e-01 5.905545212552733292e-02
-1.958360626423334347e-03 7.953049080884239119e-01 1.130949144727144001e-01
-1.888371525011712506e-03 1.181560289479714587e+00 2.117021668446821270e-01
-1.818382423600090232e-03 1.740967502543047774e+00 3.873527815191713519e-01
-1.748393322188468175e-03 2.543776966921703409e+00 6.927670188022698738e-01
-1.678404220776846117e-03 3.685179734745666291e+00 1.211063394515485614e+00
-1.608415119365224060e-03 5.292533365281415492e+00 2.069405981893767787e+00
-1.538426017953602003e-03 7.533967893912502767e+00 3.456397416946572765e+00
-1.468436916541979945e-03 1.062831919781619128e+01 5.642879712912634460e+00
-1.398447815130357671e-03 1.485615706306898964e+01 9.004862017617250913e+00
-1.328458713718735614e-03 2.057141754098201503e+01 1.404599408753402656e+01
-1.258469612307113556e-03 2.821280260702388887e+01 2.141544233125319607e+01
-1.188480510895491499e-03 3.831367006896115868e+01 3.191543483587818741e+01
-1.118491409483869442e-03 5.150860958299511339e+01 4.649150784381968293e+01
-1.048502308072247384e-03 6.853430949784619486e+01 6.619811859208033411e+01
-9.785132066606253270e-04 9.022170911767514667e+01 9.213333894799175994e+01
-9.085241052490032696e-04 1.174758737366595938e+02 1.253392591377623546e+02
-8.385350038373812123e-04 1.512396263628587576e+02 1.666696737110675883e+02
-7.685459024257590465e-04 1.924368476430935857e+02 2.166332903600426221e+02
-6.985568010141368807e-04 2.418916566093391225e+02 2.752282165786315318e+02
-6.285676996025148233e-04 3.002205427630763097e+02 3.417904035913940106e+02
-5.585785981908927660e-04 3.676960121478718975e+02 4.148832703995728366e+02
-4.885894967792707086e-04 4.440823707320974449e+02 4.922561263020579645e+02
-4.186003953676486512e-04 5.284465119351523299e+02 5.708940093033476160e+02
-3.486112939560265939e-04 6.189478785556797220e+02 6.471709144436756560e+02
-2.786221925444044281e-04 7.126090760529200452e+02 7.171031738896391516e+02
-2.086330911327822623e-04 8.050526772741554851e+02 7.766823709104855880e+02
-1.386439897211602049e-04 8.901255466812026498e+02 8.222509798256400018e+02
-6.865488830953814757e-05 9.590252783822352285e+02 8.508725256683201223e+02
1.334213102083909794e-06 9.946197902742055703e+02 8.606444068594241799e+02
7.132331451370596716e-05 9.556281655412526561e+02 8.509071045212434683e+02
1.413124159253280245e-04 8.854530354729740793e+02 8.223178125710344375e+02
2.113015173369500819e-04 7.997344962555616803e+02 7.767770662124854653e+02
2.812906187485721392e-04 7.070681623298208933e+02 7.172197512431117730e+02
3.512797201601941966e-04 6.134869941090379371e+02 6.473024279557015461e+02
4.212688215718162540e-04 5.232772758289523836e+02 5.710332278005849957e+02
4.912579229834383113e-04 4.393425402683226935e+02 4.923961779425058580e+02
5.612470243950603687e-04 3.634636609453941674e+02 4.150181740697366877e+02
6.312361258066826429e-04 2.965269659442772650e+02 3.419154349800622299e+02
7.012252272183049171e-04 2.387331494515004806e+02 2.753400878210937321e+02
7.712143286299269745e-04 1.897851228886071340e+02 2.167301520878946235e+02
8.412034300415490318e-04 1.490506469081467458e+02 1.667509719217322584e+02
9.111925314531710892e-04 1.156970001978312581e+02 1.254054933624104962e+02
9.811816328647931466e-04 8.879719447367928353e+01 9.218577206215672959e+01
1.051170734276415204e-03 6.740927848563887892e+01 6.623848373899396336e+01
1.121159835688037261e-03 5.063172841630441923e+01 4.652174716736090687e+01
1.191148937099659319e-03 3.763874410441556506e+01 3.193749135476304346e+01
1.261138038511281376e-03 2.769954269849264961e+01 2.143111329343610549e+01
1.331127139922903433e-03 2.018559847582541877e+01 1.405684361981310104e+01
1.401116241334525491e-03 1.456936175005091982e+01 9.012183867456181829e+00
1.471105342746147548e-03 1.041742691631506545e+01 5.647697445305551511e+00
1.541094444157769605e-03 7.380508959352648723e+00 3.459488977547764410e+00
1.611083545569391663e-03 5.181999380220521978e+00 2.071341128057438308e+00
1.681072646981013937e-03 3.606350093391984313e+00 1.212245148790913385e+00
1.751061748392635994e-03 2.488099247239205614e+00 6.934712010970226492e-01
1.821050849804258052e-03 1.702011799764163058e+00 3.877622747641698009e-01
1.891039951215880109e-03 1.154554901249100984e+00 2.119345820880433884e-01
1.961029052627502167e-03 7.767522964102705485e-01 1.132236758090356260e-01
2.031018154039124224e-03 5.183488988874574988e-01 5.912509091133951594e-02


==> Data/ResNet50V2_top_layer_e2_hist_without_quantization.txt <==
-1.063000876456499100e-02 1.419588285789214366e+00
-1.045802888318391084e-02 0.000000000000000000e+00
-1.028604900180283242e-02 0.000000000000000000e+00
-1.011406912042175227e-02 0.000000000000000000e+00
-9.942089239040673848e-03 0.000000000000000000e+00
-9.770109357659593693e-03 0.000000000000000000e+00
-9.598129476278515274e-03 0.000000000000000000e+00
-9.426149594897435119e-03 0.000000000000000000e+00
-9.254169713516356699e-03 1.419588285789214366e+00
-9.082189832135276544e-03 0.000000000000000000e+00
-8.910209950754198124e-03 0.000000000000000000e+00
-8.738230069373117970e-03 0.000000000000000000e+00
-8.566250187992039550e-03 0.000000000000000000e+00
-8.394270306610959395e-03 0.000000000000000000e+00
-8.222290425229880975e-03 2.839176571578428732e+00
-8.050310543848800821e-03 0.000000000000000000e+00
-7.878330662467722401e-03 1.419588285789214366e+00
-7.706350781086642246e-03 0.000000000000000000e+00
-7.534370899705563826e-03 1.419588285789214366e+00
-7.362391018324483671e-03 0.000000000000000000e+00
-7.190411136943405251e-03 4.258764857367642875e+00
-7.018431255562325097e-03 1.419588285789228577e+00
-6.846451374181246677e-03 1.419588285789214366e+00
-6.674471492800166522e-03 2.839176571578442942e+00
-6.502491611419087235e-03 1.419588285789221471e+00
-6.330511730038007948e-03 2.839176571578442942e+00
-6.158531848656928660e-03 7.097941428946107578e+00
-5.986551967275849373e-03 4.258764857367664192e+00
-5.814572085894770086e-03 0.000000000000000000e+00
-5.642592204513690798e-03 5.678353143156885885e+00
-5.470612323132611511e-03 5.678353143156885885e+00
-5.298632441751532224e-03 4.258764857367664192e+00
-5.126652560370452937e-03 1.419588285789221471e+00
-4.954672678989373649e-03 1.419588285789221471e+00
-4.782692797608294362e-03 4.258764857367664192e+00
-4.610712916227215075e-03 9.937118000524550965e+00
-4.438733034846135787e-03 1.277629457210299435e+01
-4.266753153465056500e-03 1.277629457210299435e+01
-4.094773272083977213e-03 9.937118000524550965e+00
-3.922793390702897925e-03 1.277629457210299435e+01
-3.750813509321818638e-03 1.561547114368143596e+01
-3.578833627940739351e-03 1.419588285789221516e+01
-3.406853746559660064e-03 2.271341257262754354e+01
-3.234873865178580776e-03 1.845464771525988112e+01
-3.062893983797501489e-03 2.981135400157365112e+01
-2.890914102416422202e-03 2.129382428683821615e+01
-2.718934221035342047e-03 2.981135400157380388e+01
-2.546954339654263627e-03 4.684641343104407696e+01
-2.374974458273183472e-03 4.258764857367685863e+01
-2.202994576892105053e-03 5.820311971735778656e+01
-2.031014695511024898e-03 7.239900257525066252e+01
-1.859034814129946478e-03 7.523817914682835806e+01
-1.687054932748866323e-03 1.121474745773490724e+02
-1.515075051367787903e-03 1.022103565768234290e+02
-1.343095169986707749e-03 1.405392402931336449e+02
-1.171115288605629329e-03 2.157774194399605960e+02
-9.991354072245491741e-04 2.257145374404873621e+02
-8.271555258434707542e-04 2.654630094425830862e+02
-6.551756444623905995e-04 2.810784805862672897e+02
-4.831957630813121796e-04 4.017434848783476582e+02
-3.112158817002320249e-04 4.031630731641409398e+02
-1.392360003191536050e-04 4.244568974509750774e+02
3.274388106192654968e-05 4.131001911646655458e+02
2.047237624430049696e-04 3.804496605915094278e+02
3.767036438240851243e-04 3.321836588746761549e+02
5.486835252051652789e-04 3.080506580162626165e+02
7.206634065862436989e-04 2.115186545825929443e+02
8.926432879673238535e-04 1.973227717247027897e+02
1.064623169348402273e-03 1.263433574352400797e+02
1.236603050729482428e-03 9.937118000524600347e+01
1.408582932110560848e-03 1.022103565768234290e+02
1.580562813491641003e-03 6.672064943209375087e+01
1.752542694872719423e-03 6.530106114630386571e+01
1.924522576253799577e-03 4.684641343104454592e+01
2.096502457634877997e-03 4.400723685946564245e+01
2.268482339015958152e-03 3.690929543051994699e+01
2.440462220397036572e-03 1.703505942947057150e+01
2.612442101778116726e-03 3.548970714473071553e+01
2.784421983159195146e-03 2.555258914420585725e+01
2.956401864540275301e-03 1.987423600104920141e+01
3.128381745921353721e-03 9.937118000524501227e+00
3.300361627302433876e-03 9.937118000524600703e+00
3.472341508683512296e-03 8.517529714735285751e+00
3.644321390064592450e-03 4.258764857367686396e+00
3.816301271445670870e-03 8.517529714735285751e+00
3.988281152826751025e-03 2.129382428683842932e+01
4.160261034207829445e-03 8.517529714735285751e+00
4.332240915588909599e-03 5.678353143156914307e+00
4.504220796969988019e-03 8.517529714735285751e+00
4.676200678351068174e-03 9.937118000524600703e+00
4.848180559732146594e-03 5.678353143156914307e+00
5.020160441113225014e-03 1.419588285789199933e+00
5.192140322494306903e-03 5.678353143156914307e+00
5.364120203875385323e-03 4.258764857367686396e+00
5.536100085256463743e-03 1.419588285789228577e+00
5.708079966637542163e-03 4.258764857367600243e+00
5.880059848018624052e-03 4.258764857367686396e+00
6.052039729399702472e-03 5.678353143156914307e+00
6.224019610780780892e-03 1.419588285789199933e+00
6.395999492161862782e-03 2.839176571578457153e+00
6.567979373542941202e-03 4.258764857367686396e+00
6.739959254924019622e-03 1.419588285789228577e+00
6.911939136305098041e-03 0.000000000000000000e+00
7.083919017686179931e-03 2.839176571578457153e+00
7.255898899067258351e-03 1.419588285789228577e+00
7.427878780448336771e-03 0.000000000000000000e+00
7.599858661829415191e-03 1.419588285789199933e+00
7.771838543210497080e-03 2.839176571578457153e+00
7.943818424591575500e-03 0.000000000000000000e+00
8.115798305972653920e-03 0.000000000000000000e+00
8.287778187353732340e-03 1.419588285789199933e+00
8.459758068734814229e-03 2.839176571578457153e+00
8.631737950115892649e-03 0.000000000000000000e+00
8.803717831496971069e-03 0.000000000000000000e+00
8.975697712878049489e-03 0.000000000000000000e+00
9.147677594259131378e-03 0.000000000000000000e+00
9.319657475640209798e-03 0.000000000000000000e+00
9.491637357021288218e-03 1.419588285789228577e+00


==> Data/ResNet50V2_top_layer_e2_pdf_without_quantization.txt <==
-1.054401882387445005e-02 6.076370145993387900e-02 5.316458932627906786e-08
-1.037203894249337163e-02 6.930171495351912514e-02 1.098893918775316269e-07
-1.020005906111229321e-02 7.906040730510976999e-02 2.244230540803925402e-07
-1.002807917973121306e-02 9.021767097879661301e-02 4.528533220810090817e-07
-9.856099298350132903e-03 1.029778801350882123e-01 9.028716978428045580e-07
-9.684119416969054484e-03 1.175759276365153511e-01 1.778577985863026919e-06
-9.512139535587976064e-03 1.342818941764508944e-01 3.461769739759227038e-06
-9.340159654206895909e-03 1.534064515617135083e-01 6.657356802799578553e-06
-9.168179772825815754e-03 1.753071192286508595e-01 1.264980648315785254e-05
-8.996199891444737334e-03 2.003955130858323108e-01 2.374894498177441445e-05
-8.824220010063658914e-03 2.291457492935999041e-01 4.405377736627427709e-05
-8.652240128682578760e-03 2.621041932545275510e-01 8.074216227181533622e-05
-8.480260247301498605e-03 2.999007766666164088e-01 1.462163674365429540e-04
-8.308280365920420185e-03 3.432621439005115738e-01 2.616194307849503448e-04
-8.136300484539341765e-03 3.930269343020896256e-01 4.625113494764029800e-04
-7.964320603158261611e-03 4.501635606113880139e-01 8.078917695905789070e-04
-7.792340721777182323e-03 5.157909071136984602e-01 1.394319704683961124e-03
-7.620360840396103036e-03 5.912024463092425686e-01 2.377661018821274497e-03
-7.448380959015023749e-03 6.778943621109910778e-01 4.006045725773603287e-03
-7.276401077633944461e-03 7.775983736476372865e-01 6.668992947718259227e-03
-7.104421196252865174e-03 8.923200800473561900e-01 1.096940334691192537e-02
-6.932441314871785887e-03 1.024383797227257586e+00 1.782724139432330726e-02
-6.760461433490706600e-03 1.176485037737635908e+00 2.862619835075533997e-02
-6.588481552109627312e-03 1.351752000255203479e+00 4.541732994995466982e-02
-6.416501670728547158e-03 1.553817693926518473e+00 7.119638011123338717e-02
-6.244521789347468738e-03 1.786904633715969748e+00 1.102738707069107621e-01
-6.072541907966388583e-03 2.055924417682484684e+00 1.687585232991358486e-01
-5.900562026585310163e-03 2.366594949921461133e+00 2.551744607475089910e-01
-5.728582145204230008e-03 2.725578621479117114e+00 3.812300152594226832e-01
-5.556602263823151588e-03 3.140645428033334685e+00 5.627498124533465429e-01
-5.384622382442071434e-03 3.620865815385431397e+00 8.207710373462981934e-01
-5.212642501060993014e-03 4.176839036994802079e+00 1.182788460365218342e+00
-5.040662619679912859e-03 4.820964026590705664e+00 1.684110277278218826e+00
-4.868682738298834439e-03 5.567761290398133056e+00 2.369258051446233804e+00
-4.696702856917754285e-03 6.434256181138057862e+00 3.293309870676897511e+00
-4.524722975536675865e-03 7.440436224798441245e+00 4.523048223651457533e+00
-4.352743094155595710e-03 8.609798055344487722e+00 6.137736391308158623e+00
-4.180763212774517290e-03 9.970003135419426954e+00 8.229314074351599118e+00
-4.008783331393437135e-03 1.155366601972664853e+01 1.090178053233459288e+01
-3.836803450012358282e-03 1.339930474344601841e+01 1.426952851620714213e+01
-3.664823568631278995e-03 1.555249038597966660e+01 1.845441166264818378e+01
-3.492843687250199707e-03 1.806724251353127286e+01 2.358137780564399577e+01
-3.320863805869120420e-03 2.100772979863774736e+01 2.977258474423676304e+01
-3.148883924488041133e-03 2.445035171970366150e+01 3.714003387492027741e+01
-2.976904043106961845e-03 2.848629939538463063e+01 4.577690669854078465e+01
-2.804924161725882124e-03 3.322472355767184382e+01 5.574796019396671198e+01
-2.632944280344802837e-03 3.879667877894739547e+01 6.707951464541336861e+01
-2.460964398963723550e-03 4.536007049382319423e+01 7.974973223835161207e+01
-2.288984517582644262e-03 5.310591319415158296e+01 9.368001404845850288e+01
-2.117004636201564975e-03 6.226632754161517624e+01 1.087284138339421276e+02
-1.945024754820485688e-03 7.312488302114071814e+01 1.246859588300614377e+02
-1.773044873439406401e-03 8.603016947592888641e+01 1.412766661538514086e+02
-1.601064992058327113e-03 1.014139253542120827e+02 1.581618433806439157e+02
-1.429085110677247826e-03 1.198157973809242804e+02 1.749489699660273345e+02
-1.257105229296168539e-03 1.419181318340098699e+02 1.912050917744601009e+02
-1.085125347915089251e-03 1.685967137462467917e+02 2.064742553060072510e+02
-9.131454665340099641e-04 2.009985700656845893e+02 2.202981018400690800e+02
-7.411655851529306768e-04 2.406699534276397117e+02 2.322383800774695999e+02
-5.691857037718513895e-04 2.897898224388599147e+02 2.418998636308031962e+02
-3.972058223907721022e-04 3.516719753578530572e+02 2.489520146621342178e+02
-2.252259410096928149e-04 4.322269435158524402e+02 2.531477422981128598e+02
-5.324605962861352765e-05 5.516899715290564927e+02 2.543377725063066350e+02
1.187338217524657596e-04 4.317832858145650334e+02 2.524794642543403427e+02
2.907137031335450469e-04 3.513400361300623445e+02 2.476393458857199903e+02
4.626935845146252016e-04 2.895293860524420211e+02 2.399891613349269619e+02
6.346734658957044889e-04 2.404610594547926326e+02 2.297957538393353332e+02
8.066533472767837762e-04 2.008287562063262612e+02 2.174056180669463458e+02
9.786332286578630635e-04 1.684573820031649802e+02 2.032253674397796601e+02
1.150613110038942351e-03 1.418030147752269556e+02 1.876996504576874543e+02
1.322592991420021638e-03 1.197201660905948444e+02 1.712881827848442526e+02
1.494572872801100925e-03 1.013341267938649111e+02 1.544435343370776081e+02
1.666552754182180213e-03 8.596333317014115494e+01 1.375911349174257907e+02
1.838532635563259500e-03 7.306872405870969089e+01 1.211126664851034320e+02
2.010512516944338787e-03 6.221900855996553048e+01 1.053336347179527621e+02
2.182492398325418075e-03 5.306594455170091607e+01 9.051550250272941867e+01
2.354472279706497362e-03 4.532623625378074905e+01 7.685236817694064371e+01
2.526452161087576649e-03 3.876798074193334998e+01 6.447182058546199812e+01
2.698432042468655936e-03 3.320033826410022471e+01 5.343933010678019002e+01
2.870411923849735224e-03 2.846554465741608553e+01 4.376535627044211196e+01
3.042391805230814511e-03 2.443266028491960284e+01 3.541427233084565529e+01
3.214371686611893798e-03 2.099262843357994157e+01 2.831421781822022865e+01
3.386351567992973086e-03 1.805433526000961209e+01 2.236707564114508529e+01
3.558331449374052373e-03 1.554144506583989127e+01 1.745790941947654673e+01
3.730311330755131660e-03 1.338984201652180595e+01 1.346336614371599971e+01
3.902291212136210947e-03 1.154555046525211282e+01 1.025872692289991406e+01
4.074271093517290235e-03 9.963035948791709728e+00 7.723455947171535385e+00
4.246250974898369522e-03 8.603811042739161863e+00 5.745241246269385371e+00
4.418230856279448809e-03 7.435286846502756397e+00 4.222632220900610633e+00
4.590210737660528097e-03 6.429823446613824878e+00 3.066455287043664768e+00
4.762190619041607384e-03 5.563942348257972625e+00 2.200231648401706597e+00
4.934170500422685804e-03 4.817671323888633061e+00 1.559834672773134256e+00
5.106150381803765959e-03 4.173997946683627447e+00 1.092614913225610884e+00
5.278130263184846113e-03 3.618412650080390591e+00 7.561954671039717857e-01
5.450110144565924533e-03 3.138525773532935048e+00 5.171057978189342874e-01
5.622090025947002953e-03 2.723745935719414923e+00 3.493840993911980775e-01
5.794069907328083108e-03 2.365009382853644926e+00 2.332411944793457426e-01
5.966049788709163262e-03 2.054551815478427468e+00 1.538458441821261569e-01
6.138029670090241682e-03 1.785715697118674283e+00 1.002639183909007220e-01
6.310009551471321837e-03 1.552787265777993531e+00 6.456274230479309983e-02
6.481989432852401992e-03 1.350858461492746354e+00 4.107689955474042726e-02
6.653969314233480412e-03 1.175709794638092331e+00 2.582211047962693073e-02
6.825949195614558832e-03 1.023710845546287329e+00 1.603851687593869924e-02
6.997929076995638986e-03 8.917356340642882406e-01 9.842718569716881610e-03
7.169908958376719141e-03 7.770905500803469979e-01 5.968213097755922271e-03
7.341888839757797561e-03 6.774529104844030369e-01 3.575625014503164972e-03
7.513868721138875981e-03 5.908185187062088284e-01 2.116596160389684275e-03
7.685848602519956135e-03 5.154568613570272850e-01 1.237948085965228208e-03
7.857828483901036290e-03 4.498727918602651865e-01 7.153939335324934271e-04
8.029808365282114710e-03 3.927737308274734107e-01 4.084759251416005292e-04
8.201788246663193130e-03 3.430415634585316509e-01 2.304443521687987392e-04
8.373768128044273285e-03 2.997085404381697460e-01 1.284529445121303552e-04
8.545748009425353439e-03 2.619365947808645623e-01 7.074576561787118570e-05
8.717727890806431859e-03 2.289995762262991841e-01 3.849773950217911129e-05
8.889707772187510279e-03 2.002679798972291647e-01 2.069895401466561352e-05
9.061687653568590434e-03 1.751958093054412913e-01 1.099613242990196415e-05
9.233667534949670588e-03 1.533092673383815163e-01 5.771781941414442188e-06
9.405647416330749008e-03 1.341970141632174707e-01 2.993355238959630779e-06
9.577627297711827428e-03 1.175017693643825856e-01 1.533857438946761570e-06


==> Data/ResNet50V2_top_layer_e50_hist_without_quantization.txt <==
-2.857022220268845558e-03 3.434858346248236050e+00
-2.785944871397482217e-03 0.000000000000000000e+00
-2.714867522526118442e-03 0.000000000000000000e+00
-2.643790173654755101e-03 0.000000000000000000e+00
-2.572712824783391326e-03 0.000000000000000000e+00
-2.501635475912027985e-03 0.000000000000000000e+00
-2.430558127040664210e-03 3.434858346248236050e+00
-2.359480778169300869e-03 0.000000000000000000e+00
-2.288403429297937094e-03 0.000000000000000000e+00
-2.217326080426573753e-03 0.000000000000000000e+00
-2.146248731555210412e-03 0.000000000000000000e+00
-2.075171382683846637e-03 0.000000000000000000e+00
-2.004094033812483296e-03 0.000000000000000000e+00
-1.933016684941119522e-03 3.434858346248236050e+00
-1.861939336069756180e-03 3.434858346248225391e+00
-1.790861987198392622e-03 1.030457503874467662e+01
-1.719784638327029064e-03 1.030457503874467662e+01
-1.648707289455665507e-03 1.030457503874467662e+01
-1.577629940584301949e-03 6.869716692496450783e+00
-1.506552591712938391e-03 2.404400842373757641e+01
-1.435475242841574833e-03 1.373943338499294420e+01
-1.364397893970211492e-03 3.091372511623402985e+01
-1.293320545098847934e-03 3.091372511623402985e+01
-1.222243196227484376e-03 6.182745023246805971e+01
-1.151165847356120818e-03 5.152287519372337954e+01
-1.080088498484757260e-03 9.961089204119853946e+01
-1.009011149613393702e-03 7.900174196370917912e+01
-9.379338007420301437e-04 1.339594755036812046e+02
-8.668564518706668026e-04 1.476989088886732304e+02
-7.957791029993030278e-04 1.820474923511565066e+02
-7.247017541279396867e-04 2.026566424286446875e+02
-6.536244052565759119e-04 3.125721095085894490e+02
-5.825470563852125708e-04 3.640949847023130133e+02
-5.114697075138492297e-04 4.534013017047643643e+02
-4.403923586424854549e-04 5.255333269759801169e+02
-3.693150097711221137e-04 5.598819104384590446e+02
-2.982376608997583389e-04 6.526230857871647686e+02
-2.271603120283949978e-04 8.655843032545501501e+02
-1.560829631570312230e-04 8.621494449083072595e+02
-8.500561428566788189e-05 1.040762078913209052e+03
-1.392826541430410708e-05 1.030457503874470831e+03
5.714908345705923404e-05 9.068026034095342993e+02
1.282264323284225752e-04 7.900174196370894606e+02
1.993037811997863500e-04 8.449751531770659767e+02
2.703811300711496911e-04 6.526230857871607896e+02
3.414584789425134659e-04 5.942304939009447935e+02
4.125358278138768070e-04 4.362270099735233089e+02
4.836131766852405818e-04 3.847041347798024162e+02
5.546905255566039229e-04 3.400509762785753765e+02
6.257678744279672640e-04 2.679189510073607607e+02
6.968452232993310388e-04 1.820474923511565066e+02
7.679225721706943800e-04 1.854823506974036036e+02
8.389999210420581548e-04 1.030457503874470717e+02
9.100772699134214959e-04 1.064806087336946661e+02
9.811546187847852707e-04 1.133503254261917874e+02
1.052231967656148612e-03 8.930631700245413640e+01
1.123309316527511953e-03 8.243660030995765453e+01
1.194386665398875294e-03 4.121830015497832989e+01
1.265464014270239503e-03 4.121830015497882727e+01
1.336541363141602844e-03 3.091372511623412223e+01
1.407618712012966185e-03 1.717429173124117980e+01
1.478696060884329526e-03 1.373943338499277544e+01
1.549773409755693734e-03 2.404400842373765101e+01
1.620850758627057076e-03 1.030457503874470682e+01
1.691928107498420417e-03 6.869716692496472099e+00
1.763005456369783758e-03 3.434858346248236050e+00
1.834082805241147099e-03 0.000000000000000000e+00
1.905160154112511307e-03 3.434858346248236050e+00
1.976237502983874648e-03 6.869716692496472099e+00
2.047314851855237990e-03 6.869716692496472099e+00
2.118392200726601331e-03 0.000000000000000000e+00
2.189469549597965539e-03 6.869716692496472099e+00


==> Data/ResNet50V2_top_layer_e50_pdf_without_quantization.txt <==
-2.821483545833163888e-03 8.144769023736060654e-02 8.677410346214768264e-05
-2.750406196961800546e-03 1.112353507819627274e-01 1.920146048393344144e-04
-2.679328848090436772e-03 1.515339988180973430e-01 4.164050966239747262e-04
-2.608251499219072997e-03 2.059021029711311512e-01 8.849840755463785156e-04
-2.537174150347709656e-03 2.790450145111518787e-01 1.843285138735722408e-03
-2.466096801476346315e-03 3.771628572975984084e-01 3.762592914074763296e-03
-2.395019452604982540e-03 5.083959316212941504e-01 7.526959701919236009e-03
-2.323942103733618765e-03 6.833920588771634774e-01 1.475671176573088023e-02
-2.252864754862255424e-03 9.160253632682423541e-01 2.835288420424941780e-02
-2.181787405990892083e-03 1.224301719130610699e+00 5.338786330861385737e-02
-2.110710057119528742e-03 1.631492414180429451e+00 9.852024462681535644e-02
-2.039632708248164967e-03 2.167544324211113871e+00 1.781747135305470076e-01
-1.968555359376801192e-03 2.870821766223318861e+00 3.157943116768710534e-01
-1.897478010505437851e-03 3.790241715027914182e+00 5.485297445875173539e-01
-1.826400661634074510e-03 4.987869506803435549e+00 9.337566511836938865e-01
-1.755323312762710735e-03 6.542045459509616911e+00 1.557775539070402893e+00
-1.684245963891347394e-03 8.551112539255482758e+00 2.546910581766177906e+00
-1.613168615019983619e-03 1.113780928090390177e+01 4.080939548421474328e+00
-1.542091266148620278e-03 1.445437794665549625e+01 6.408321197629364363e+00
-1.471013917277256503e-03 1.868841187233005030e+01 9.862023364193875707e+00
-1.399936568405893162e-03 2.406942361271071462e+01 1.487391957479395721e+01
-1.328859219534529821e-03 3.087605119068206250e+01 2.198479785135192444e+01
-1.257781870663166046e-03 3.944372645637216124e+01 3.184616716702988271e+01
-1.186704521791802705e-03 5.017249868682001335e+01 4.520947984281863086e+01
-1.115627172920438930e-03 6.353452773138315024e+01 6.289838523521697766e+01
-1.044549824049075589e-03 8.008052178618572725e+01 8.576046516360484873e+01
-9.734724751777119227e-04 1.004440802935786508e+02 1.145967776367594837e+02
-9.023951263063484732e-04 1.253424941853478742e+02 1.500705000579368118e+02
-8.313177774349849152e-04 1.555720303159836817e+02 1.925998300427355332e+02
-7.602404285636213573e-04 1.919950522468462566e+02 2.422446059622251937e+02
-6.891630796922577993e-04 2.355154562734430215e+02 2.986001195952513285e+02
-6.180857308208942413e-04 2.870377448657299055e+02 3.607144043201639647e+02
-5.470083819495309002e-04 3.474034560473547799e+02 4.270459811511186672e+02
-4.759310330781673423e-04 4.172962703065026062e+02 4.954769312188469144e+02
-4.048536842068037843e-04 4.971031269173381020e+02 5.633909741154656103e+02
-3.337763353354402263e-04 5.867110794962904947e+02 6.278183092141869110e+02
-2.626989864640766684e-04 6.852027011847242193e+02 6.856393190896400256e+02
-1.916216375927131104e-04 7.903678001292133786e+02 7.338293859083363486e+02
-1.205442887213495524e-04 8.977975986580228209e+02 7.697188616573736226e+02
-4.946693984998599448e-05 9.985744012953172160e+02 7.912373958294352860e+02
2.161040902137756348e-05 1.050819946840053490e+03 7.971115956778095324e+02
9.268775789274090460e-05 9.660999362927032053e+02 7.869897842846214644e+02
1.637651067641044626e-04 8.615719749693751055e+02 7.614768574834756691e+02
2.348424556354680205e-04 7.542152826751896555e+02 7.220744348377837696e+02
3.059198045068315785e-04 6.509530465576766574e+02 6.710345399582325854e+02
3.769971533781951364e-04 5.553003987699948993e+02 6.111466381765964115e+02
4.480745022495586944e-04 4.689572272326180382e+02 5.454860205652142895e+02
5.191518511209222524e-04 3.925255667823894328e+02 4.771549892510456061e+02
5.902291999922855935e-04 3.259210903474747738e+02 4.090467622110676302e+02
6.613065488636491514e-04 2.686373637531283975e+02 3.436561303154319376e+02
7.323838977350127094e-04 2.199242113183557876e+02 2.829520713943573469e+02
8.034612466063762674e-04 1.789099226928205439e+02 2.283175553666532380e+02
8.745385954777398253e-04 1.446843653595400667e+02 1.805524474761193972e+02
9.456159443491033833e-04 1.163540562870167037e+02 1.399281524796973883e+02
1.016693293220466941e-03 9.307693533985005274e+01 1.062782675165981487e+02
1.087770642091830282e-03 7.408251293009736571e+01 7.910819554186936386e+01
1.158847990963193623e-03 5.868163847742528105e+01 5.770801507269900554e+01
1.229925339834557398e-03 4.626908857802875730e+01 4.125612561774663334e+01
1.301002688705921173e-03 3.632137493240274040e+01 2.890536055392408699e+01
1.372080037577284514e-03 2.839155238402512538e+01 1.984750806909308452e+01
1.443157386448647855e-03 2.210232476300835458e+01 1.335584066887667198e+01
1.514234735320011630e-03 1.713837199911866804e+01 8.807935337592915914e+00
1.585312084191375405e-03 1.323853476682865882e+01 5.692652214059376270e+00
1.656389433062738746e-03 1.018827569680657064e+01 3.605726918885651777e+00
1.727466781934102087e-03 7.812674885942691994e+00 2.238250336453646128e+00
1.798544130805465428e-03 5.970100356363541749e+00 1.361639466450556224e+00
1.869621479676829203e-03 4.546611513561762408e+00 8.118078546753768610e-01
1.940698828548192978e-03 3.451097502040134657e+00 4.743315508535932978e-01
2.011776177419556319e-03 2.611116112578028670e+00 2.716116686640310252e-01
2.082853526290919660e-03 1.969377311231914840e+00 1.524236930930325806e-01
2.153930875162283435e-03 1.480804396199582262e+00 8.382898009278344498e-02
2.225008224033647210e-03 1.110102035328388359e+00 4.518284055719358483e-02


==> Data/ResNet50V2_top_layer_hist.txt <==
-2.560000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.367187500000000000e-02 6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00
-9.765625000000000000e-03 7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00
-6.835937500000000000e-03 3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.882812500000000000e-03 1.387500000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
-2.929687500000000000e-03 5.650000000000000000e+01 2.666666666666666519e+00 1.333333333333333259e+00
-1.464843750000000000e-03 2.008571428571428612e+02 1.034285714285714306e+02 1.011428571428571388e+02
-6.103515625000000000e-04 3.730000000000000000e+02 5.685000000000000000e+02 6.165000000000000000e+02
-1.220703125000000000e-04 4.180000000000000000e+02 9.900000000000000000e+02 9.130000000000000000e+02
1.220703125000000000e-04 3.620000000000000000e+02 5.900000000000000000e+02 6.100000000000000000e+02
6.103515625000000000e-04 1.728571428571428612e+02 1.102857142857142918e+02 1.022857142857142918e+02
1.464843750000000000e-03 4.833333333333333570e+01 4.166666666666666963e+00 1.666666666666666741e+00
2.929687500000000000e-03 1.075000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00
4.882812500000000000e-03 3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.835937500000000000e-03 8.333333333333333703e-01 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.367187500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.757812500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.148437500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.539062500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.929687500000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.078125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.859375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.640625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.421875000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.203125000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.984375000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.765625000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.054687500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.132812500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.210937500000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.328125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.484375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.640625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.796875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.953125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.109375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.265625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.421875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.578125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.890625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.046875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.203125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.359375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.515625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.671875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.828125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.984375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.140625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.296875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.453125000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.609375000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.765625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.921875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.156250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.781250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.031250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.156250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.218750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.281250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.343750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.468750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.531250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.593750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.656250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.781250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.843750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.906250000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.968750000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.050000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.150000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.350000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.450000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.550000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.240000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.840000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.680000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_top_layer_pdf_G.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.468750000000000000e-02 1.279132763794542537e-261 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-02 1.113788026812349513e-191 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-02 1.627035501453797839e-132 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-02 3.987485125455669342e-84 0.000000000000000000e+00 0.000000000000000000e+00
-2.734375000000000000e-02 5.683494386038476482e-64 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-02 1.639489672530131080e-46 0.000000000000000000e+00 0.000000000000000000e+00
-1.953125000000000000e-02 9.571474042511102646e-32 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-02 1.130904304475874284e-19 7.072698336189409967e-210 1.448226915508462845e-244
-1.171875000000000000e-02 2.704268310149705245e-10 3.636240291586442324e-117 1.306727926386196367e-136
-7.812500000000000000e-03 1.308731607762642340e-03 6.402099948400655528e-51 1.699412806628322948e-59
-5.859375000000000000e-03 2.812336812070290182e-01 1.010725681777335626e-27 1.666835254141742539e-32
-3.906250000000000000e-03 1.281823692157881567e+01 3.860066270194185735e-11 3.185501082700206472e-13
-1.953125000000000000e-03 1.239177387959663577e+02 3.566209310281934219e-01 1.186189637498525906e-01
-9.765625000000000000e-04 2.153972509557644344e+02 1.132092314722016653e+02 9.295581083385405918e+01
-2.441406250000000000e-04 2.528315836613118393e+02 6.992673966149051239e+02 7.479900725916442070e+02
0.000000000000000000e+00 2.540872589476839210e+02 7.970205277843630256e+02 8.606405084002932426e+02
2.441406250000000000e-04 2.492365349855452905e+02 7.160037142666946011e+02 7.503677486236001641e+02
9.765625000000000000e-04 2.034050240827673974e+02 1.244428142999027926e+02 9.414339282495853922e+01
1.953125000000000000e-03 1.105036234714509362e+02 4.309062502759894442e-01 1.216692217931387154e-01
3.906250000000000000e-03 1.019328982126435434e+01 5.635684716860866592e-11 3.351436275604799260e-13
5.859375000000000000e-03 1.994327365945081088e-01 1.783040439653084883e-27 1.798756974919195159e-32
7.812500000000000000e-03 8.276043170907123160e-04 1.364665795239395658e-50 1.881071506024935680e-59
1.171875000000000000e-02 1.359903254154855715e-10 1.131640180164328013e-116 1.521755218897066325e-136
1.562500000000000000e-02 4.522412462177904306e-20 3.213607613247050536e-209 1.774391510596645188e-244
1.953125000000000000e-02 3.043751664393112200e-32 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-02 4.145960436858398841e-47 0.000000000000000000e+00 0.000000000000000000e+00
2.734375000000000000e-02 1.142925655592963072e-64 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-02 6.376578349427385132e-85 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-02 1.645348158717888734e-133 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-02 7.122549584090789677e-193 0.000000000000000000e+00 0.000000000000000000e+00
5.468750000000000000e-02 5.172740783177570242e-263 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.031250000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> Data/ResNet50V2_top_layer_pdf_GG.txt <==
-4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e+00 9.311655227169973618e-320 0.000000000000000000e+00 0.000000000000000000e+00
-1.500000000000000000e+00 2.020987601323044811e-308 0.000000000000000000e+00 0.000000000000000000e+00
-1.437500000000000000e+00 5.063692464838355238e-297 0.000000000000000000e+00 0.000000000000000000e+00
-1.375000000000000000e+00 1.457249371923648639e-285 0.000000000000000000e+00 0.000000000000000000e+00
-1.312500000000000000e+00 4.851093147680553195e-274 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e+00 1.882663853477409058e-262 0.000000000000000000e+00 0.000000000000000000e+00
-1.187500000000000000e+00 8.591767135499931338e-251 0.000000000000000000e+00 0.000000000000000000e+00
-1.125000000000000000e+00 4.655199394389083236e-239 0.000000000000000000e+00 0.000000000000000000e+00
-1.062500000000000000e+00 3.026937094844784217e-227 0.000000000000000000e+00 0.000000000000000000e+00
-1.000000000000000000e+00 2.390704655930467926e-215 0.000000000000000000e+00 0.000000000000000000e+00
-9.687500000000000000e-01 2.295019222402694144e-209 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-01 2.325164294852826915e-203 0.000000000000000000e+00 0.000000000000000000e+00
-9.062500000000000000e-01 2.491177537239015621e-197 0.000000000000000000e+00 0.000000000000000000e+00
-8.750000000000000000e-01 2.828658569636199427e-191 0.000000000000000000e+00 0.000000000000000000e+00
-8.437500000000000000e-01 3.411880312814074496e-185 0.000000000000000000e+00 0.000000000000000000e+00
-8.125000000000000000e-01 4.382650385480099036e-179 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-01 6.011618477900044660e-173 0.000000000000000000e+00 0.000000000000000000e+00
-7.500000000000000000e-01 8.831610133007296181e-167 0.000000000000000000e+00 0.000000000000000000e+00
-7.187500000000000000e-01 1.394049935637554912e-160 0.000000000000000000e+00 0.000000000000000000e+00
-6.875000000000000000e-01 2.372640893110468511e-154 0.000000000000000000e+00 0.000000000000000000e+00
-6.562500000000000000e-01 4.370929679984192493e-148 0.000000000000000000e+00 0.000000000000000000e+00
-6.250000000000000000e-01 8.752785604172096045e-142 0.000000000000000000e+00 0.000000000000000000e+00
-5.937500000000000000e-01 1.914203928148294987e-135 0.000000000000000000e+00 0.000000000000000000e+00
-5.625000000000000000e-01 4.595861938071113809e-129 0.000000000000000000e+00 0.000000000000000000e+00
-5.312500000000000000e-01 1.218480305094750373e-122 0.000000000000000000e+00 0.000000000000000000e+00
-5.000000000000000000e-01 3.590846205331539748e-116 0.000000000000000000e+00 0.000000000000000000e+00
-4.843750000000000000e-01 6.428392087329204209e-113 0.000000000000000000e+00 0.000000000000000000e+00
-4.687500000000000000e-01 1.185049060814522321e-109 0.000000000000000000e+00 0.000000000000000000e+00
-4.531250000000000000e-01 2.252037111260117612e-106 0.000000000000000000e+00 0.000000000000000000e+00
-4.375000000000000000e-01 4.417044623245965665e-103 0.000000000000000000e+00 0.000000000000000000e+00
-4.218750000000000000e-01 8.952735090568379040e-100 0.000000000000000000e+00 0.000000000000000000e+00
-4.062500000000000000e-01 1.877765894491964441e-96 0.000000000000000000e+00 0.000000000000000000e+00
-3.906250000000000000e-01 4.081610918289998392e-93 0.000000000000000000e+00 0.000000000000000000e+00
-3.750000000000000000e-01 9.209235675614322581e-90 0.000000000000000000e+00 0.000000000000000000e+00
-3.593750000000000000e-01 2.160611242346798742e-86 0.000000000000000000e+00 0.000000000000000000e+00
-3.437500000000000000e-01 5.281049533740396943e-83 0.000000000000000000e+00 0.000000000000000000e+00
-3.281250000000000000e-01 1.347609936852925038e-79 0.000000000000000000e+00 0.000000000000000000e+00
-3.125000000000000000e-01 3.598409464858786496e-76 0.000000000000000000e+00 0.000000000000000000e+00
-2.968750000000000000e-01 1.008017707949843929e-72 0.000000000000000000e+00 0.000000000000000000e+00
-2.812500000000000000e-01 2.970777308721140112e-69 0.000000000000000000e+00 0.000000000000000000e+00
-2.656250000000000000e-01 9.240502239456436894e-66 0.000000000000000000e+00 0.000000000000000000e+00
-2.500000000000000000e-01 3.044365472852252182e-62 0.000000000000000000e+00 0.000000000000000000e+00
-2.343750000000000000e-01 1.066676894281275911e-58 0.000000000000000000e+00 0.000000000000000000e+00
-2.187500000000000000e-01 3.993129176298427481e-55 0.000000000000000000e+00 0.000000000000000000e+00
-2.031250000000000000e-01 1.605662426697924274e-51 0.000000000000000000e+00 0.000000000000000000e+00
-1.875000000000000000e-01 6.978343793833845827e-48 0.000000000000000000e+00 0.000000000000000000e+00
-1.718750000000000000e-01 3.302062392646570231e-44 0.000000000000000000e+00 0.000000000000000000e+00
-1.562500000000000000e-01 1.716125935138541691e-40 0.000000000000000000e+00 0.000000000000000000e+00
-1.406250000000000000e-01 9.900433308079994011e-37 0.000000000000000000e+00 0.000000000000000000e+00
-1.250000000000000000e-01 6.424080347064156635e-33 0.000000000000000000e+00 0.000000000000000000e+00
-1.171875000000000000e-01 5.435280461933916584e-31 0.000000000000000000e+00 0.000000000000000000e+00
-1.093750000000000000e-01 4.767238383034187564e-29 0.000000000000000000e+00 0.000000000000000000e+00
-1.015625000000000000e-01 4.347160647451144783e-27 0.000000000000000000e+00 0.000000000000000000e+00
-9.375000000000000000e-02 4.135286693735517215e-25 0.000000000000000000e+00 0.000000000000000000e+00
-8.593750000000000000e-02 4.119983735769068059e-23 0.000000000000000000e+00 0.000000000000000000e+00
-7.812500000000000000e-02 4.319573068732925335e-21 0.000000000000000000e+00 0.000000000000000000e+00
-7.031250000000000000e-02 4.793471691843807114e-19 1.358001770102160272e-279 0.000000000000000000e+00
-6.250000000000000000e-02 5.670626844953546085e-17 3.981955159199516638e-239 0.000000000000000000e+00
-5.468750000000000000e-02 7.216519283660477203e-15 3.143570038769218143e-200 0.000000000000000000e+00
-4.687500000000000000e-02 9.997748002487002867e-13 4.720028056215161673e-163 0.000000000000000000e+00
-3.906250000000000000e-02 1.532442403404444798e-10 8.648519378198285914e-128 0.000000000000000000e+00
-3.125000000000000000e-02 2.659982502501392891e-08 1.070743855940389923e-94 1.245400026759131931e-236
-2.734375000000000000e-02 3.710610735783437897e-07 4.516179185328074060e-79 1.755051232079521525e-191
-2.343750000000000000e-02 5.421091170120596754e-06 3.879063374699391710e-64 7.281715050325135295e-150
-1.953125000000000000e-02 8.368237564337791066e-05 5.677620431571812042e-50 5.068873421990565072e-112
-1.562500000000000000e-02 1.382282948550701178e-03 1.116879272349538089e-36 2.889378667709747003e-78
-1.171875000000000000e-02 2.491964108527540758e-02 2.110209201565510833e-24 5.147778388351184601e-49
-7.812500000000000000e-03 5.076185651643471131e-01 2.269298637493071711e-13 7.058948958593840321e-25
-5.859375000000000000e-03 2.447894641139373384e+00 1.941505107571917875e-08 5.123984817465595813e-15
-3.906250000000000000e-03 1.261974426196144528e+01 5.256313589021720158e-04 7.022242276002663407e-07
-1.953125000000000000e-03 7.257053097199919023e+01 3.050134550324078209e+00 8.194404816832876470e-01
-9.765625000000000000e-04 1.882971493735470858e+02 9.946998214330722021e+01 9.090157829332778761e+01
-2.441406250000000000e-04 4.221404928420382703e+02 7.121474579315571418e+02 7.586405390172353691e+02
0.000000000000000000e+00 5.056870460589551044e+02 1.052782974010191765e+03 9.947417916855150679e+02
2.441406250000000000e-04 3.709260029417011992e+02 7.403743841343552958e+02 7.567058845105894989e+02
9.765625000000000000e-04 1.688105118924296164e+02 1.056453756809591766e+02 9.039244270051457875e+01
1.953125000000000000e-03 6.563508239438696990e+01 3.287610728582885944e+00 8.126426483486670627e-01
3.906250000000000000e-03 1.150633913215274262e+01 5.770491417431722640e-04 6.936016700967380844e-07
5.859375000000000000e-03 2.241818195759810450e+00 2.158780132379643344e-08 5.044879130243941237e-15
7.812500000000000000e-03 4.662856874138884278e-01 2.548849392599854273e-13 6.930778746233265790e-25
1.171875000000000000e-02 2.298384960632588597e-02 2.408086063011113163e-24 5.030350211865020145e-49
1.562500000000000000e-02 1.278437997750681227e-03 1.290648904857904762e-36 2.811911789692095873e-78
1.953125000000000000e-02 7.755690352078226742e-05 6.630628497532964748e-50 4.914867997124656347e-112
2.343750000000000000e-02 5.032614636352215827e-06 4.572041668279540618e-64 7.036720481833614001e-150
2.734375000000000000e-02 3.449445261993463162e-07 5.366811947927617101e-79 1.690692891054081575e-191
3.125000000000000000e-02 2.475658689621216488e-08 1.281916144520334938e-94 1.196200041384323045e-236
3.906250000000000000e-02 1.428983344374074987e-10 1.049119305208967830e-127 0.000000000000000000e+00
4.687500000000000000e-02 9.337007717762204693e-13 5.791626077788515704e-163 0.000000000000000000e+00
5.468750000000000000e-02 6.748110291578450582e-15 3.896842374966016231e-200 0.000000000000000000e+00
6.250000000000000000e-02 5.308266343068488189e-17 4.982016930231324395e-239 0.000000000000000000e+00
7.031250000000000000e-02 4.491358447982091938e-19 1.713553956863179430e-279 0.000000000000000000e+00
7.812500000000000000e-02 4.050667599266047436e-21 0.000000000000000000e+00 0.000000000000000000e+00
8.593750000000000000e-02 3.866352359800573382e-23 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-02 3.883297098450219940e-25 0.000000000000000000e+00 0.000000000000000000e+00
1.015625000000000000e-01 4.084735343646159393e-27 0.000000000000000000e+00 0.000000000000000000e+00
1.093750000000000000e-01 4.481945394019385363e-29 0.000000000000000000e+00 0.000000000000000000e+00
1.171875000000000000e-01 5.112631654575393887e-31 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e-01 6.045612375258204533e-33 0.000000000000000000e+00 0.000000000000000000e+00
1.406250000000000000e-01 9.325170631716640851e-37 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e-01 1.617637270450249751e-40 0.000000000000000000e+00 0.000000000000000000e+00
1.718750000000000000e-01 3.114667211893967631e-44 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e-01 6.586346003811230933e-48 0.000000000000000000e+00 0.000000000000000000e+00
2.031250000000000000e-01 1.516311686025859864e-51 0.000000000000000000e+00 0.000000000000000000e+00
2.187500000000000000e-01 3.772850752151570860e-55 0.000000000000000000e+00 0.000000000000000000e+00
2.343750000000000000e-01 1.008310001408358197e-58 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e-01 2.879042814368156125e-62 0.000000000000000000e+00 0.000000000000000000e+00
2.656250000000000000e-01 8.742269313699957021e-66 0.000000000000000000e+00 0.000000000000000000e+00
2.812500000000000000e-01 2.811671956536803340e-69 0.000000000000000000e+00 0.000000000000000000e+00
2.968750000000000000e-01 9.543740712405651181e-73 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e-01 3.408066263049736636e-76 0.000000000000000000e+00 0.000000000000000000e+00
3.281250000000000000e-01 1.276734567516058890e-79 0.000000000000000000e+00 0.000000000000000000e+00
3.437500000000000000e-01 5.004819143042536961e-83 0.000000000000000000e+00 0.000000000000000000e+00
3.593750000000000000e-01 2.048188699352841622e-86 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e-01 8.732450852466752061e-90 0.000000000000000000e+00 0.000000000000000000e+00
3.906250000000000000e-01 3.871310014807016889e-93 0.000000000000000000e+00 0.000000000000000000e+00
4.062500000000000000e-01 1.781462104783764244e-96 0.000000000000000000e+00 0.000000000000000000e+00
4.218750000000000000e-01 8.495619958346673585e-100 0.000000000000000000e+00 0.000000000000000000e+00
4.375000000000000000e-01 4.192480881256640880e-103 0.000000000000000000e+00 0.000000000000000000e+00
4.531250000000000000e-01 2.138015671339563356e-106 0.000000000000000000e+00 0.000000000000000000e+00
4.687500000000000000e-01 1.125288980844516392e-109 0.000000000000000000e+00 0.000000000000000000e+00
4.843750000000000000e-01 6.105469952597045159e-113 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e-01 3.411138773846936160e-116 0.000000000000000000e+00 0.000000000000000000e+00
5.312500000000000000e-01 1.157934787532832997e-122 0.000000000000000000e+00 0.000000000000000000e+00
5.625000000000000000e-01 4.369031286376284872e-129 0.000000000000000000e+00 0.000000000000000000e+00
5.937500000000000000e-01 1.820328448992427093e-135 0.000000000000000000e+00 0.000000000000000000e+00
6.250000000000000000e-01 8.326126337371165432e-142 0.000000000000000000e+00 0.000000000000000000e+00
6.562500000000000000e-01 4.159089879949073586e-148 0.000000000000000000e+00 0.000000000000000000e+00
6.875000000000000000e-01 2.258279186675774057e-154 0.000000000000000000e+00 0.000000000000000000e+00
7.187500000000000000e-01 1.327208225533151764e-160 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e-01 8.410276180169475666e-167 0.000000000000000000e+00 0.000000000000000000e+00
7.812500000000000000e-01 5.726198624283780463e-173 0.000000000000000000e+00 0.000000000000000000e+00
8.125000000000000000e-01 4.175532459862521684e-179 0.000000000000000000e+00 0.000000000000000000e+00
8.437500000000000000e-01 3.251356872150792494e-185 0.000000000000000000e+00 0.000000000000000000e+00
8.750000000000000000e-01 2.696145341969969812e-191 0.000000000000000000e+00 0.000000000000000000e+00
9.062500000000000000e-01 2.374957044891156839e-197 0.000000000000000000e+00 0.000000000000000000e+00
9.375000000000000000e-01 2.217122477051643761e-203 0.000000000000000000e+00 0.000000000000000000e+00
9.687500000000000000e-01 2.188790572917600219e-209 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+00 2.280461499733820848e-215 0.000000000000000000e+00 0.000000000000000000e+00
1.062500000000000000e+00 2.888351878011324936e-227 0.000000000000000000e+00 0.000000000000000000e+00
1.125000000000000000e+00 4.443501254239033391e-239 0.000000000000000000e+00 0.000000000000000000e+00
1.187500000000000000e+00 8.203540995272840830e-251 0.000000000000000000e+00 0.000000000000000000e+00
1.250000000000000000e+00 1.798108591661588206e-262 0.000000000000000000e+00 0.000000000000000000e+00
1.312500000000000000e+00 4.634471799160912183e-274 0.000000000000000000e+00 0.000000000000000000e+00
1.375000000000000000e+00 1.392534276020702997e-285 0.000000000000000000e+00 0.000000000000000000e+00
1.437500000000000000e+00 4.839998075383852039e-297 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+00 1.932156627315555880e-308 0.000000000000000000e+00 0.000000000000000000e+00
1.562500000000000000e+00 8.729645896368985189e-320 0.000000000000000000e+00 0.000000000000000000e+00
1.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.687500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.812500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.937500000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.125000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.250000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.375000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.625000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.750000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.875000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
7.500000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
8.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.100000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.300000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.500000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
3.200000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.800000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
6.400000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
9.600000000000000000e+01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.280000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.920000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.560000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
5.120000000000000000e+02 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.024000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.096000000000000000e+03 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00

